Sampling-rate-aware noise generation

In this paper we consider the generation of discrete white noise. Despite this seems to be a simple problem, common noise generator implementations do not deliver comparable results at different sampling rates. First we define what we mean with "comparable results". From this we conclude, that the variance of the random variables shall grow proportionally to the sampling rate. Eventually we consider how noise behaves under common signal transformations, such as frequency filters, quantisation and impulse generation and we explore how these signal transformations must be designed in order generate sampling-rate-aware results when applied to white noise.

==> program/noise-high-1st-order.csv <==
0.0 0.043237710927639374
0.000022675736961451248 -0.025721712374204998
0.000045351473922902495 0.017928462118333197
0.00006802721088435374 0.03699119947362712
0.00009070294784580499 -0.006071022163163126
0.00011337868480725624 0.05681536443070498
0.00013605442176870748 0.037634503017181915
0.00015873015873015873 0.029029003840378983
0.00018140589569160998 0.02736319185426466
0.00020408163265306123 0.09015347451694425
0.00022675736961451248 0.08641136274432266
0.00024943310657596373 0.05483522386132228
0.00027210884353741496 0.004554280693144924
0.0002947845804988662 -0.028541225615994356
0.0003174603174603174 -0.05520213671173797
0.00034013605442176863 -0.10453535201157078
0.00036281179138321985 -0.044077091817726455
0.0003854875283446711 0.008076623879876062
0.0004081632653061223 0.020762755502993932
0.0004308390022675735 0.027911250782215628
0.00045351473922902475 0.029153534715139436
0.000476190476190476 -0.02905396414840232
0.0004988662131519273 0.011307240583209565
0.0005215419501133785 -0.014129153546709855
0.0005442176870748298 0.03210084040063719
0.0005668934240362811 0.09359737361634823
0.0005895691609977324 0.08899766361387085
0.0006122448979591836 0.04249033362291014
0.0006349206349206349 -0.004948066520332499
0.0006575963718820862 -0.0676039476781033
0.0006802721088435375 -0.0056104116071989995
0.0007029478458049888 -0.038046852105337765
0.00072562358276644 -0.03858863063672583
0.0007482993197278913 -0.0983364369784193
0.0007709750566893426 -0.12054422575629008
0.0007936507936507939 -0.09055484790173102
0.0008163265306122451 -0.053371832634489184
0.0008390022675736964 -0.056771222173927514
0.0008616780045351477 -0.11284892896151472
0.000884353741496599 -0.0881572710555535
0.0009070294784580503 -0.11989913683075908
0.0009297052154195015 -0.049727380521055964
0.0009523809523809528 -0.09931792583441243
0.0009750566893424041 -0.08900606510022815
0.0009977324263038554 -0.07058484687299703
0.0010204081632653066 -0.017165924387213507
0.001043083900226758 -0.07778982238131413
0.0010657596371882092 -0.03402685935098115
0.0010884353741496605 0.028409390147480725
0.0011111111111111118 0.08392503055890478
0.001133786848072563 0.12752831414859683
0.0011564625850340143 0.1693938097743616
0.0011791383219954656 0.15957967341118232
0.0012018140589569169 0.13532070561517404
0.0012244897959183682 0.12530050457069825
0.0012471655328798194 0.18161625211218063
0.0012698412698412707 0.14935847608270042
0.001292517006802722 0.10227576225357563
0.0013151927437641733 0.03552302573674749
0.0013378684807256245 0.09059801010934908
0.0013605442176870758 0.01911313603828793
0.001383219954648527 0.08498296998329777
0.0014058956916099784 0.1435206489735053
0.0014285714285714297 0.13730019304868588
0.001451247165532881 0.08576502682023526
0.0014739229024943322 0.11663570569187302
0.0014965986394557835 0.15260106271624327
0.0015192743764172348 0.08041195147744258
0.001541950113378686 0.03495008806963813
0.0015646258503401373 0.08366695937696776
0.0015873015873015886 0.08533390549382643
0.0016099773242630399 0.07850594126839087
0.0016326530612244912 0.020451450125239776
0.0016553287981859424 0.05522871733257861
0.0016780045351473937 0.042158623607675805
0.001700680272108845 0.042104596326718625
0.0017233560090702963 -0.0035615577080736404
0.0017460317460317475 -0.016769144276943676
0.0017687074829931988 -0.03994293416717659
0.00179138321995465 -0.009171193958706008
0.0018140589569161014 -0.06435039030049322
0.0018367346938775527 -0.059443671070522605
0.001859410430839004 -0.06068244456782025
0.0018820861678004552 -0.11601921429919758
0.0019047619047619065 -0.17047775798556847
0.0019274376417233578 -0.16678505712777889
0.001950113378684809 -0.16338485973495898
0.0019727891156462603 -0.20274893707453948
0.0019954648526077116 -0.12715313071158635
0.002018140589569163 -0.12943697267832133
0.002040816326530614 -0.13867859869368063
0.0020634920634920654 -0.15095403749872832
0.0020861678004535167 -0.19210454290571138
0.002108843537414968 -0.17806864181670315
0.0021315192743764193 -0.14938301584952227
0.0021541950113378706 -0.09844181908089478
0.002176870748299322 -0.1434982958685319
0.002199546485260773 -0.12007295129403944
0.0022222222222222244 -0.1144529735878365
0.0022448979591836757 -0.07414394964629614
0.002267573696145127 -0.11904741161313305
0.0022902494331065782 -0.14467591691827042
0.0023129251700680295 -0.12019974142131135
0.0023356009070294808 -0.16328436976319785
0.002358276643990932 -0.16803414380518236
0.0023809523809523833 -0.14892170091427107
0.0024036281179138346 -0.12354391408813384
0.002426303854875286 -0.0891252267407408
0.002448979591836737 -0.13525502977932893
0.0024716553287981884 -0.18300432645093564
0.0024943310657596397 -0.12857971000559612
0.002517006802721091 -0.05350572598755569
0.0025396825396825423 -0.04925047445237435
0.0025623582766439936 0.02091909170642144
0.002585034013605445 0.020856342761089615
0.002607709750566896 -0.020645422320703183
0.0026303854875283474 -0.07117210799469322
0.0026530612244897987 -0.056882631306748005
0.00267573696145125 -0.019123909492210385
0.0026984126984127012 -0.08501595073896882
0.0027210884353741525 -0.10115536190990278
0.002743764172335604 -0.15487041117441608
0.002766439909297055 -0.16508852528474802
0.0027891156462585063 -0.1845753180128821
0.0028117913832199576 -0.18993015892455398
0.002834467120181409 -0.21564511977677853
0.00285714285714286 -0.14711190241802957
0.0028798185941043115 -0.07744660524518625
0.0029024943310657627 -0.09471062335465968
0.002925170068027214 -0.04884715619674247
0.0029478458049886653 -0.03615487083373283
0.0029705215419501166 -0.0683636893121682
0.002993197278911568 -0.08327996360681768
0.003015873015873019 -0.09481053630747266
0.0030385487528344704 -0.10937065595573096
0.0030612244897959217 -0.13569973103401967
0.003083900226757373 -0.13560680517020499
0.0031065759637188242 -0.1515269164735273
0.0031292517006802755 -0.1767708844119043
0.003151927437641727 -0.15124244224333158
0.003174603174603178 -0.12409718920852315
0.0031972789115646293 -0.10852802830475736
0.0032199546485260806 -0.09013538990952889
0.003242630385487532 -0.13940628699166055
0.003265306122448983 -0.17850632825849883
0.0032879818594104345 -0.12127475976932033
0.0033106575963718857 -0.09526375106786428
0.003333333333333337 -0.14994880067058391
0.0033560090702947883 -0.1609971218526681
0.0033786848072562396 -0.10072004428133148
0.003401360544217691 -0.13550501918642266
0.003424036281179142 -0.12373922516726864
0.0034467120181405934 -0.08351016994833788
0.0034693877551020447 -0.11243157011218761
0.003492063492063496 -0.14920273472861578
0.0035147392290249472 -0.16265012459508277
0.0035374149659863985 -0.12238435534607996
0.00356009070294785 -0.08851818866000996
0.003582766439909301 -0.07680369483534619
0.0036054421768707524 -0.0523649392153767
0.0036281179138322036 -0.021841690502341884
0.003650793650793655 -0.07051635908541302
0.003673469387755106 -0.047298792988627186
0.0036961451247165575 -0.02376696715438516
0.0037188208616780087 0.03510169464303859
0.00374149659863946 -0.012704408027633033
0.0037641723356009113 -0.04520404699269701
0.0037868480725623626 -0.0888749065648971
0.003809523809523814 -0.01995030090114027
0.003832199546485265 0.027302366689707175
0.0038548752834467164 0.04500673407332173
0.0038775510204081677 0.07287232404526493
0.003900226757369619 0.06906480306404282
0.00392290249433107 0.10532248923645444
0.003945578231292521 0.15042630140798235
0.0039682539682539715 0.18728219907874624
0.003990929705215422 0.17634880768111896
0.004013605442176873 0.16489933193598524
0.004036281179138324 0.12912658681058803
0.004058956916099775 0.10845706925853736
0.004081632653061226 0.08362992792777055
0.004104308390022677 0.07909239656140997
0.004126984126984127 0.07270889313719217
0.004149659863945578 0.006263093272429425
0.004172335600907029 0.04193899514348806
0.00419501133786848 0.09393164041311183
0.004217687074829931 0.06382949033874193
0.004240362811791382 -0.002873456626046338
0.0042630385487528325 0.03370604896537062
0.004285714285714283 0.009090184956312088
0.004308390022675734 0.06553766447788556
0.004331065759637185 0.08319600215665648
0.004353741496598636 0.0852622983176937
0.004376417233560087 0.055695432515222465
0.0043990929705215375 0.09744767633879353
0.004421768707482988 0.15061918912824165
0.004444444444444439 0.193475334601016
0.00446712018140589 0.19810839433668748
0.004489795918367341 0.2355488694939182
0.004512471655328792 0.1970142596884311
0.004535147392290243 0.1728805417467304
0.0045578231292516935 0.12769426937470052
0.004580498866213144 0.06241347272163639
0.004603174603174595 0.0616657254758187
0.004625850340136046 0.06175696733248421
0.004648526077097497 0.09330338114817194
0.004671201814058948 0.08855726754425042
0.0046938775510203985 0.015314854459121374
0.004716553287981849 0.033075109978448376
0.0047392290249433 0.07567257252551061
0.004761904761904751 0.12052157521985683
0.004784580498866202 0.14646918291275957
0.004807256235827653 0.08457600971609179
0.004829931972789104 0.14274168337785528
0.0048526077097505544 0.19847303164514699
0.004875283446712005 0.1194145190581866
0.004897959183673456 0.1739322172731939
0.004920634920634907 0.17115093432862857
0.004943310657596358 0.19407282518374983
0.004965986394557809 0.11856780519434909
0.0049886621315192595 0.049242179731183645
0.00501133786848071 0.022524751666546106
0.005034013605442161 0.010008520028994966
0.005056689342403612 -0.05389317598092341
0.005079365079365063 -0.0542634832083533
0.005102040816326514 -0.09732856998317047
0.005124716553287965 -0.1120081884648805
0.005147392290249415 -0.1575248535979322
0.005170068027210866 -0.08436168542494256
0.005192743764172317 -0.015755318854613887
0.005215419501133768 0.015542955458986343
0.005238095238095219 0.04331315518565954
0.00526077097505667 0.06613504885951088
0.0052834467120181205 0.11545846405620094
0.005306122448979571 0.13986251507696842
0.005328798185941022 0.13089467533838547
0.005351473922902473 0.15071939346125665
0.005374149659863924 0.16241253567552663
0.005396825396825375 0.11085160544191507
0.0054195011337868255 0.11017005638197261
0.005442176870748276 0.09013079212441256
0.005464852607709727 0.15062216422548205
0.005487528344671178 0.10710361150588493
0.005510204081632629 0.08811876997705707
0.00553287981859408 0.09494470750677841
0.005555555555555531 0.08563348224612738
0.0055782312925169815 0.1460596549052655
0.005600907029478432 0.1292871610934501
0.005623582766439883 0.16259799588447688
0.005646258503401334 0.13333376828887367
0.005668934240362785 0.12580839556693457
0.005691609977324236 0.1676068439692158
0.0057142857142856865 0.13919989027438648
0.005736961451247137 0.12144607607179075
0.005759637188208588 0.13773273359605837
0.005782312925170039 0.17173693998500772
0.00580498866213149 0.1174385800330293
0.005827664399092941 0.13468492463861095
0.005850340136054392 0.1649581058108626
0.0058730158730158424 0.15360100263414594
0.005895691609977293 0.10278398911938731
0.005918367346938744 0.05413682830761743
0.005941043083900195 0.056527795902936155
0.005963718820861646 0.02220338533947202
0.005986394557823097 0.08541533597284892
0.0060090702947845475 0.04940168653819831
0.006031746031745998 0.019348875561167846
0.006054421768707449 0.0257068003372787
0.0060770975056689 -0.0323461796257401
0.006099773242630351 0.012667055592800245
0.006122448979591802 0.027016281545285903
0.006145124716553253 -0.0022005147675604134
0.006167800453514703 0.015066844330011276
0.006190476190476154 -0.023957332345740236
0.006213151927437605 0.0039896743419573395
0.006235827664399056 -0.01004317628749783
0.006258503401360507 0.05024792453976015
0.006281179138321958 0.06537765861362381
0.0063038548752834085 0.12918445856657326
0.006326530612244859 0.17786499902980082
0.00634920634920631 0.13966434429442703
0.006371882086167761 0.07407760964668254
0.006394557823129212 0.03992029264441054
0.006417233560090663 0.029712391288462404
0.0064399092970521135 0.047478828475260734
0.006462585034013564 0.020456951579506673
0.006485260770975015 0.003649361794773331
0.006507936507936466 -0.008939900660882617
0.006530612244897917 -0.05076369300104225
0.006553287981859368 0.013539968105465065
0.006575963718820819 0.008252508397310907
0.0065986394557822695 0.014441731215263966
0.00662131519274372 -0.010261509724477445
0.006643990929705171 -0.03509279856899581
0.006666666666666622 -0.098254551382947
0.006689342403628073 -0.03821492498563575
0.006712018140589524 -0.05862223643194162
0.0067346938775509745 0.012700888800900761
0.006757369614512425 -0.03970199548620439
0.006780045351473876 0.028375062485390273
0.006802721088435327 -0.005943803789825758
0.006825396825396778 0.05823091986358479
0.006848072562358229 0.05166813158722136
0.00687074829931968 0.11132466788042213
0.0068934240362811304 0.14907712771490736
0.006916099773242581 0.13554077687666352
0.006938775510204032 0.08018800481351714
0.006961451247165483 0.14201212864708684
0.006984126984126934 0.13752215264268966
0.007006802721088385 0.10740996340876996
0.0070294784580498355 0.03428228595647927
0.007052154195011286 0.007285926205340188
0.007074829931972737 0.042622142535363755
0.007097505668934188 -0.015508073197035
0.007120181405895639 -0.04359536877203623
0.00714285714285709 -0.07073994060607768
0.007165532879818541 -0.02025378601966067
0.007188208616779991 0.04796336771001217
0.007210884353741442 0.0729632196002764
0.007233560090702893 0.016775030698417095
0.007256235827664344 0.0774764306029524
0.007278911564625795 0.07839831579324116
0.007301587301587246 0.04465563980558411
0.0073242630385486965 -0.012303533271907658
0.007346938775510147 -0.0007400381261692921
0.007369614512471598 0.05930700414201321
0.007392290249433049 0.06528608037882452
0.0074149659863945 0.049516101303164785
0.007437641723355951 0.005513115538539635
0.0074603174603174015 -0.04469447773932416
0.007482993197278852 -0.00034147305252955944
0.007505668934240303 -0.034309794458257825
0.007528344671201754 -0.060782339506569374
0.007551020408163205 -0.07381126029648517
0.007573696145124656 -0.05734231453175958
0.007596371882086107 -0.007638925913456566
0.0076190476190475575 0.004309408933007594
0.007641723356009008 -0.026152530009667652
0.007664399092970459 -0.026505251928241682
0.00768707482993191 0.028820016306084245
0.007709750566893361 -0.007822375759496056
0.007732426303854812 0.046628658238512755
0.0077551020408162625 0.10427027218379523
0.007777777777777713 0.03109877484174137
0.007800453514739164 0.04849730213511175
0.007823129251700615 0.05645209438797116
0.007845804988662067 0.01884176037602803
0.007868480725623518 0.06375481960964555
0.00789115646258497 0.025469061016420432
0.007913832199546422 0.0011287917712598774
0.007936507936507874 -0.03412693053170644
0.007959183673469325 -0.03762443108674
0.007981859410430777 0.013060405392405373
0.008004535147392229 0.03666454750161637
0.00802721088435368 0.06717921916900847
0.008049886621315132 0.011347562410960169
0.008072562358276584 0.0103292898073634
0.008095238095238036 0.0612784874582348
0.008117913832199487 0.06575156023694943
0.008140589569160939 0.04915068971132686
0.00816326530612239 0.030802709271361705
0.008185941043083842 0.07988338340183611
0.008208616780045294 0.08126787200264572
0.008231292517006746 0.06978800681675021
0.008253968253968198 0.08088210684377656
0.00827664399092965 0.06316277935365046
0.008299319727891101 0.008692450715297853
0.008321995464852553 -0.0523719465405093
0.008344671201814004 0.014643930314311007
0.008367346938775456 -0.03235812368288172
0.008390022675736908 0.009027209105203344
0.00841269841269836 -0.03758527455256458
0.008435374149659811 -0.0032938590950735975
0.008458049886621263 -0.03387257199337991
0.008480725623582715 0.0247532054746993
0.008503401360544166 -0.009488709359339155
0.008526077097505618 -0.043210854124720054
0.00854875283446707 -0.0810224382191718
0.008571428571428522 -0.0923895731877097
0.008594104308389973 -0.08452137342086705
0.008616780045351425 -0.1362637698555244
0.008639455782312877 -0.07592249981665519
0.008662131519274328 -0.12775111934859007
0.00868480725623578 -0.06552168874169835
0.008707482993197232 -0.12121446342613179
0.008730158730158684 -0.07537629147780563
0.008752834467120135 -0.053391723506953266
0.008775510204081587 0.0004420191868335841
0.008798185941043039 -0.049939492622329905
0.00882086167800449 -0.012038468286204293
0.008843537414965942 0.009296855072900137
0.008866213151927394 0.034867363423443716
0.008888888888888846 0.01647653140648593
0.008911564625850297 0.0738626313031179
0.008934240362811749 0.09737438615131844
0.0089569160997732 0.025810948750949383
0.008979591836734652 0.059536656362800595
0.009002267573696104 0.10984252981137356
0.009024943310657556 0.04086087268943005
0.009047619047619007 0.08203856863174615
0.00907029478458046 0.0498482735181692
0.009092970521541911 0.08146866290688125
0.009115646258503363 0.11140814379475344
0.009138321995464814 0.1382900454652419
0.009160997732426266 0.11951852941106413
0.009183673469387718 0.15691452231417252
0.00920634920634917 0.08312322831724638
0.009229024943310621 0.12291615536107585
0.009251700680272073 0.12904729252321223
0.009274376417233525 0.11792990047362385
0.009297052154194976 0.0523401306964134
0.009319727891156428 0.049441720239974785
0.00934240362811788 0.054091961532296784
0.009365079365079331 0.0329960133159243
0.009387755102040783 -0.005200884410284041
0.009410430839002235 0.04165207959211231
0.009433106575963687 -0.005129529468451225
0.009455782312925138 0.03315732893913361
0.00947845804988659 0.004148093131308104
0.009501133786848042 0.03723064057972954
0.009523809523809493 0.016349248092857326
0.009546485260770945 -0.024350904340999395
0.009569160997732397 -0.0035154871655293713
0.009591836734693849 -0.017173719317676833
0.0096145124716553 -0.01423719159768808
0.009637188208616752 -0.023685889093513376
0.009659863945578204 -0.07699249009460071
0.009682539682539655 -0.06060943886942217
0.009705215419501107 -0.0308516018406202
0.009727891156462559 0.03048655581822558
0.00975056689342401 0.028941772075656205
0.009773242630385462 0.03698339272611516
0.009795918367346914 0.05550608028555274
0.009818594104308366 0.10021487670949415
0.009841269841269817 0.046800408203845886
0.009863945578231269 0.04871628404032671
0.00988662131519272 0.006241199514505674
0.009909297052154173 0.057624486609004086
0.009931972789115624 -0.005389169220587203
0.009954648526077076 -0.018963672850950058
0.009977324263038528 -0.040150123575442474
0.00999999999999998 -0.05256522473083993
0.010022675736961431 -0.08446541597750301
0.010045351473922883 -0.08559847460414899
0.010068027210884335 -0.08996986111917929
0.010090702947845786 -0.06285576554445263
0.010113378684807238 -0.11960048026499172
0.01013605442176869 -0.17583461177049278
0.010158730158730141 -0.09811819139887543
0.010181405895691593 -0.07639515396017453
0.010204081632653045 -0.03417318597719814
0.010226757369614497 -0.09759653333503734
0.010249433106575948 -0.15637621886442743
0.0102721088435374 -0.10964655651212966
0.010294784580498852 -0.07856414619631556
0.010317460317460303 -0.10932010955271217
0.010340136054421755 -0.13016474448941098
0.010362811791383207 -0.05282668576288869
0.010385487528344658 -0.07734155754311961
0.01040816326530611 -0.10224131144107305
0.010430839002267562 -0.09963422883872641
0.010453514739229014 -0.15543239144885318
0.010476190476190465 -0.18372543419677775
0.010498866213151917 -0.20176458506765027
0.010521541950113369 -0.14984830308568925
0.01054421768707482 -0.15606931632114765
0.010566893424036272 -0.21363817443499453
0.010589569160997724 -0.19864453244740868
0.010612244897959176 -0.21197889865268382
0.010634920634920627 -0.22798884318671842
0.010657596371882079 -0.18497691953287487
0.01068027210884353 -0.1409578923828021
0.010702947845804982 -0.11487905902870403
0.010725623582766434 -0.08822180767418965
0.010748299319727886 -0.05107277000435309
0.010770975056689338 0.019725014939971194
0.01079365079365079 0.081631662861373
0.010816326530612241 0.0843983871613622
0.010839002267573693 0.025438327926326505
0.010861678004535144 -0.0374666824724857
0.010884353741496596 -0.014018171381315902
0.010907029478458048 0.018426654406166917
0.0109297052154195 -0.03172410884219859
0.010952380952380951 -0.07281532045937071
0.010975056689342403 -0.01005910201238595
0.010997732426303855 0.009522033029129687
0.011020408163265306 -0.017381722873662638
0.011043083900226758 -0.07054337126138396
0.01106575963718821 -0.03988531108625172
0.011088435374149662 -0.08362420967539663
0.011111111111111113 -0.031192358816333268
0.011133786848072565 -0.00005106376752028822
0.011156462585034017 -0.0576623264674366
0.011179138321995468 -0.08028529231734882
0.01120181405895692 -0.14217115549172707
0.011224489795918372 -0.15980019427616432
0.011247165532879824 -0.08776528508004064
0.011269841269841275 -0.14735479480580133
0.011292517006802727 -0.17720363527941177
0.011315192743764179 -0.2015767408838384
0.01133786848072563 -0.21059788339667507
0.011360544217687082 -0.19236352647353216
0.011383219954648534 -0.22110461109634777
0.011405895691609986 -0.1885214007691886
0.011428571428571437 -0.1581724077703757
0.011451247165532889 -0.19956022682434135
0.01147392290249434 -0.23582277678303548
0.011496598639455792 -0.22870055460966376
0.011519274376417244 -0.18423850279555753
0.011541950113378696 -0.1488751625212637
0.011564625850340148 -0.0831939468869075
0.0115873015873016 -0.037348529052744196
0.011609977324263051 -0.041150988620377
0.011632653061224503 0.0015880956258399334
0.011655328798185954 0.0683742578620127
0.011678004535147406 0.1092867846334263
0.011700680272108858 0.16960526667192016
0.01172335600907031 0.22081873336704108
0.011746031746031761 0.2417520938310221
0.011768707482993213 0.20378380238247587
0.011791383219954665 0.24898244408325235
0.011814058956916116 0.20047754716126812
0.011836734693877568 0.15633570011482106
0.01185941043083902 0.10980117084385758
0.011882086167800471 0.16827793815083414
0.011904761904761923 0.21387691421239316
0.011927437641723375 0.17873786656790092
0.011950113378684827 0.17644473197832808
0.011972789115646278 0.18296955814834429
0.01199546485260773 0.17846049711957543
0.012018140589569182 0.15082499802129518
0.012040816326530633 0.10256215532504687
0.012063492063492085 0.04537233947019454
0.012086167800453537 0.009026516799292592
0.012108843537414989 0.042754722229194374
0.01213151927437644 -0.014778260192951354
0.012154195011337892 0.04828784034745861
0.012176870748299344 0.04297101570242892
0.012199546485260795 0.01060563483304241
0.012222222222222247 -0.03037481868673902
0.012244897959183699 -0.05087268650523047
0.01226757369614515 -0.04748097332245624
0.012290249433106602 -0.05081845442115739
0.012312925170068054 -0.09318938421514342
0.012335600907029506 -0.029111377134550462
0.012358276643990957 -0.04463707056456582
0.012380952380952409 -0.0009108232025543449
0.01240362811791386 -0.030261618139598302
0.012426303854875313 -0.01768243414575681
0.012448979591836764 0.01879091574365212
0.012471655328798216 -0.04483280116692838
0.012494331065759668 0.01397027432676843
0.01251700680272112 -0.03773560086849659
0.012539682539682571 -0.027005040874922122
0.012562358276644023 0.03290039445036056
0.012585034013605475 0.027748360018112282
0.012607709750566926 0.040638998813794354
0.012630385487528378 0.07866212555350958
0.01265306122448983 0.10058966119375626
0.012675736961451281 0.08832750278292424
0.012698412698412733 0.09834454123071369
0.012721088435374185 0.08328689578233973
0.012743764172335637 0.027789941358052444
0.012766439909297088 0.08766161122370776
0.01278911564625854 0.04536488184768153
0.012811791383219992 0.019250258849748916
0.012834467120181443 -0.0012406192320567708
0.012857142857142895 0.0648798239695262
0.012879818594104347 0.03559450525908795
0.012902494331065799 -0.004082286050985713
0.01292517006802725 0.017617318382382813
0.012947845804988702 0.07167097490660995
0.012970521541950154 0.05054431634753012
0.012993197278911605 0.06910019895185197
0.013015873015873057 0.11663919285968968
0.013038548752834509 0.045507079335196134
0.01306122448979596 -0.008295515234499702
0.013083900226757412 -0.0378914421441207
0.013106575963718864 -0.046490884587304576
0.013129251700680316 -0.05868464781936388
0.013151927437641767 0.010609582885879328
0.013174603174603219 -0.04942675414280406
0.01319727891156467 -0.02213331333434539
0.013219954648526122 -0.014542665932476362
0.013242630385487574 0.00783378605053368
0.013265306122449026 0.026880010282246382
0.013287981859410478 0.07716638312052744
0.01331065759637193 0.1367320100626862
0.013333333333333381 0.18901524986791574
0.013356009070294833 0.1454630147682125
0.013378684807256284 0.1190895360898457
0.013401360544217736 0.07938587170289442
0.013424036281179188 0.11495140081288606
0.01344671201814064 0.12708380219161935
0.013469387755102091 0.12551366726655863
0.013492063492063543 0.17410516338975449
0.013514739229024995 0.2292210040020938
0.013537414965986446 0.21902130795524688
0.013560090702947898 0.24566590553921447
0.01358276643990935 0.24410892897374184
0.013605442176870802 0.1833778457103365
0.013628117913832253 0.14900676478279246
0.013650793650793705 0.18928693789621012
0.013673469387755157 0.2445204685926271
0.013696145124716608 0.2763406831549519
0.01371882086167806 0.24080366296219868
0.013741496598639512 0.23436647465209817
0.013764172335600964 0.2162621971234308
0.013786848072562415 0.17006393486955868
0.013809523809523867 0.20772209360497262
0.013832199546485319 0.1326367533559111
0.01385487528344677 0.1255942750815797
0.013877551020408222 0.06755740193016527
0.013900226757369674 0.07830997397877827
0.013922902494331126 0.045297228655316366
0.013945578231292577 0.005859207213444689
0.013968253968254029 0.043373821474986064
0.01399092970521548 0.06778269484268461
0.014013605442176932 0.02764276004455237
0.014036281179138384 0.023295733392507005
0.014058956916099836 -0.011111025544912148
0.014081632653061288 -0.00921068273234555
0.01410430839002274 0.005263540228249246
0.014126984126984191 -0.03837512256511973
0.014149659863945643 -0.07838333278285287
0.014172335600907094 -0.04457500090538037
0.014195011337868546 -0.060597126996034006
0.014217687074829998 -0.07248923100057546
0.01424036281179145 -0.11705250787750222
0.014263038548752901 -0.07231580996833968
0.014285714285714353 -0.09107219174099487
0.014308390022675805 -0.09993930911328651
0.014331065759637256 -0.11212215752294932
0.014353741496598708 -0.1014017871702903
0.01437641723356016 -0.09114416430614997
0.014399092970521611 -0.03513635800646752
0.014421768707483063 -0.025685126055311633
0.014444444444444515 -0.05658440039001407
0.014467120181405967 -0.012795577589894053
0.014489795918367418 0.0492040916847604
0.01451247165532887 0.010059641078667922
0.014535147392290322 0.07074727579083814
0.014557823129251773 0.06263384704662604
0.014580498866213225 0.03363947818848867
0.014603174603174677 0.010053726635680363
0.014625850340136129 -0.03863931447930363
0.01464852607709758 0.025329684357268876
0.014671201814059032 0.06397077426833761
0.014693877551020484 0.12404246758416473
0.014716553287981935 0.061850443277545686
0.014739229024943387 0.028942479542957145
0.014761904761904839 0.0731336174816898
0.01478458049886629 0.1361065342678409
0.014807256235827742 0.16822729595821806
0.014829931972789194 0.21766367739738485
0.014852607709750646 0.1991685616170063
0.014875283446712097 0.20277357675374444
0.01489795918367355 0.20204793459454157
0.014920634920635 0.21175205654735763
0.014943310657596453 0.14651416008330367
0.014965986394557904 0.12619121830260355
0.014988662131519356 0.053155330397200024
0.015011337868480808 -0.009212038188838324
0.01503401360544226 0.03346561101959942
0.015056689342403711 -0.02255130336073507
0.015079365079365163 -0.03736423043237616
0.015102040816326615 0.03186769861844954
0.015124716553288066 0.048119583055552737
0.015147392290249518 0.056378576587779325
0.01517006802721097 0.0637356066855396
0.015192743764172421 0.0437614251880524
0.015215419501133873 0.051826979529303874
0.015238095238095325 0.07171867715042658
0.015260770975056777 0.062449570686767986
0.015283446712018228 0.009643512617526207
0.01530612244897968 0.02802087648537283
0.015328798185941132 0.0134247099768359
0.015351473922902583 -0.031645503450432204
0.015374149659864035 -0.0728815304698718
0.015396825396825487 -0.02874073694635294
0.015419501133786939 0.013384084018436836
0.01544217687074839 0.06252993464346399
0.015464852607709842 0.11556949101242914
0.015487528344671294 0.07859717859507699
0.015510204081632745 0.0517806267473361
0.015532879818594197 0.08506306303912807
0.015555555555555649 0.11577934504819185
0.0155782312925171 0.09216439148697946
0.015600907029478552 0.12150296408428976
0.015623582766440004 0.13119643363105613
0.015646258503401456 0.16992669382497969
0.015668934240362906 0.2134873919083189
0.015691609977324356 0.16549149238301603
0.015714285714285806 0.1781683248063703
0.015736961451247256 0.15400611819743285
0.015759637188208706 0.12744667722493663
0.015782312925170155 0.11708208168313772
0.015804988662131605 0.04875424852936228
0.015827664399093055 0.10658691266359936
0.015850340136054505 0.11239760074386909
0.015873015873015955 0.05332500625474288
0.015895691609977405 0.07305125066863587
0.015918367346938855 0.08293784456641648
0.015941043083900305 0.11296733294022189
0.015963718820861755 0.054652167500914534
0.015986394557823205 -0.00230951622161173
0.016009070294784655 -0.01219916425560829
0.016031746031746105 -0.06884409493280017
0.016054421768707555 -0.10023975704657458
0.016077097505669005 -0.057506905536397125
0.016099773242630455 -0.03477819348858726
0.016122448979591905 0.0017392067676330679
0.016145124716553355 0.004841240673334092
0.016167800453514805 -0.06110016904218949
0.016190476190476255 -0.006677961929495447
0.016213151927437705 0.05739482028063608
0.016235827664399155 0.04149810501352854
0.016258503401360605 0.061096750683263784
0.016281179138322055 0.034687534186057516
0.016303854875283505 0.011408298493487361
0.016326530612244955 0.07007595153461156
0.016349206349206405 0.06008269289130133
0.016371882086167855 0.07521235408374709
0.016394557823129305 0.09439921223667426
0.016417233560090755 0.15558773342404222
0.016439909297052205 0.08430866833036607
0.016462585034013655 0.133357362339679
0.016485260770975105 0.06585040644283331
0.016507936507936555 0.01500173470730507
0.016530612244898005 0.03669137771274886
0.016553287981859455 -0.009672921925343705
0.016575963718820905 -0.0768368584408851
0.016598639455782355 -0.07374874156917467
0.016621315192743805 -0.12143197854288518
0.016643990929705255 -0.1064433029448174
0.016666666666666705 -0.03147315811315185
0.016689342403628155 -0.037687500985436564
0.016712018140589605 -0.04431901419516796
0.016734693877551055 -0.044168187069032847
0.016757369614512505 0.013863742630751467
0.016780045351473954 0.04945570646117851
0.016802721088435404 0.11470901841855938
0.016825396825396854 0.14841135722605966
0.016848072562358304 0.1329112588946959
0.016870748299319754 0.09439038046259861
0.016893424036281204 0.13889258723328549
0.016916099773242654 0.15509536014920935
0.016938775510204104 0.21106796505077985
0.016961451247165554 0.12977078026783842
0.016984126984127004 0.10078094202068218
0.017006802721088454 0.11593633143323256
0.017029478458049904 0.15975557928257397
0.017052154195011354 0.16272788180353087
0.017074829931972804 0.16384663594729082
0.017097505668934254 0.10038518122478708
0.017120181405895704 0.04255107959054976
0.017142857142857154 0.05794685150095757
0.017165532879818604 0.05162816286663634
0.017188208616780054 0.09576399891724864
0.017210884353741504 0.0663930664191217
0.017233560090702954 0.04083993169870612
0.017256235827664404 0.08581632938892096
0.017278911564625854 0.061965217769996014
0.017301587301587304 0.0742964194723255
0.017324263038548754 0.0371565300167936
0.017346938775510204 -0.011438842857656418
0.017369614512471654 0.05115855813316835
0.017392290249433104 0.08815140646474687
0.017414965986394554 0.12956697417755228
0.017437641723356004 0.12463218142232214
0.017460317460317454 0.06011529762443812
0.017482993197278904 0.08416434998272573
0.017505668934240354 0.024207643715007443
0.017528344671201804 -0.01580888193393542
0.017551020408163254 0.013563021556068035
0.017573696145124704 -0.026851962865253848
0.017596371882086154 -0.07457351657166339
0.017619047619047604 -0.0535085267700732
0.017641723356009054 -0.07568778522891408
0.017664399092970504 -0.1014780413745112
0.017687074829931954 -0.12531336707078508
0.017709750566893404 -0.06685851212036348
0.017732426303854854 -0.1113138179503498
0.017755102040816303 -0.15788951004486565
0.017777777777777753 -0.16852003088160342
0.017800453514739203 -0.11135015510241845
0.017823129251700653 -0.15647316586948545
0.017845804988662103 -0.08917472366818982
0.017868480725623553 -0.07884645745749164
0.017891156462585003 -0.06980989037470464
0.017913832199546453 -0.06845188393623969
0.017936507936507903 -0.0213264831055822
0.017959183673469353 -0.05833630259110652
0.017981859410430803 -0.05034445262159612
0.018004535147392253 -0.09120584275419523
0.018027210884353703 -0.08866645535687365
0.018049886621315153 -0.025445128361391862
0.018072562358276603 -0.0727187531723718
0.018095238095238053 -0.11836912906771593
0.018117913832199503 -0.08184100637104863
0.018140589569160953 -0.04879551993088085
0.018163265306122403 -0.016441728382824185
0.018185941043083853 0.04013075775528433
0.018208616780045303 0.03259431689478549
0.018231292517006753 -0.022403740374602122
0.018253968253968203 -0.06228763053640982
0.018276643990929653 -0.04764462296131778
0.018299319727891103 -0.07965249358203955
0.018321995464852553 -0.07226459375293044
0.018344671201814003 -0.009966249305546163
0.018367346938775453 0.02838386129850929
0.018390022675736903 -0.018271389973230027
0.018412698412698353 -0.07487622921402019
0.018435374149659803 -0.020181514646916043
0.018458049886621253 0.04979637832732197
0.018480725623582703 0.0535017051092426
0.018503401360544153 0.09055732271244751
0.018526077097505603 0.04440730645044522
0.018548752834467053 0.07453658867939064
0.018571428571428503 0.12045107434920103
0.018594104308389953 0.16894100095564418
0.018616780045351403 0.1307947704097811
0.018639455782312853 0.18746315228234262
0.018662131519274303 0.16394425530636977
0.018684807256235753 0.11386958625973277
0.018707482993197203 0.07655164324432917
0.018730158730158653 0.06748096705470186
0.018752834467120102 0.03355247887042948
0.018775510204081552 -0.028360295858922368
0.018798185941043002 -0.049253502155549855
0.018820861678004452 0.005107906335000463
0.018843537414965902 -0.013293743195902765
0.018866213151927352 0.032300119139308116
0.018888888888888802 0.0026852469389015213
0.018911564625850252 -0.050617209698281734
0.018934240362811702 -0.09417281773672856
0.018956916099773152 -0.02848641179885645
0.018979591836734602 -0.09097739349164143
0.019002267573696052 -0.13519239709550174
0.019024943310657502 -0.17261101592192646
0.019047619047618952 -0.1353359961415911
0.019070294784580402 -0.07611138116389116
0.019092970521541852 -0.022541299237252344
0.019115646258503302 0.026461518848215616
0.019138321995464752 -0.036973629528208735
0.019160997732426202 -0.019084322692323553
0.019183673469387652 -0.029964023258746263
0.019206349206349102 0.02441026026805429
0.019229024943310552 0.01020949709011665
0.019251700680272002 0.028360271136077888
0.019274376417233452 0.01791588794886732
0.019297052154194902 0.01009343895447165
0.019319727891156352 -0.04385771581919745
0.019342403628117802 0.019829316925073066
0.019365079365079252 0.08349628527910366
0.019387755102040702 0.08938119065747395
0.019410430839002152 0.08341672485909714
0.019433106575963602 0.06937207016699921
0.019455782312925052 0.09718547659170917
0.019478458049886502 0.15803044513912592
0.01950113378684795 0.18103541829502504
0.0195238095238094 0.19436668555739037
0.01954648526077085 0.23309116396816812
0.0195691609977323 0.21398386767359026
0.01959183673469375 0.24878147266879896
0.0196145124716552 0.1639645138792753
0.01963718820861665 0.12453333005321804
0.0196598639455781 0.10689199500561301
0.01968253968253955 0.056404746414484994
0.019705215419501 0.053286698671153945
0.01972789115646245 0.050316729286927375
0.0197505668934239 0.10661958295714151
0.01977324263038535 0.1332785294919237
0.0197959183673468 0.13125184719996036
0.01981859410430825 0.05967456529632229
0.0198412698412697 0.030310237191493044
0.01986394557823115 0.09078763559766807
0.0198866213151926 0.10433809607201903
0.01990929705215405 0.06327458321628765
0.0199319727891155 0.00956994348746062
0.01995464852607695 0.0344286473204044
0.0199773242630384 -0.029780672402503205
0.01999999999999985 -0.010437286020997708
0.0200226757369613 0.03720495258670587
0.02004535147392275 0.09760561123197894
0.0200680272108842 0.08145798645543377
0.02009070294784565 0.11058577899610185
0.0201133786848071 0.11473153486872208
0.02013605442176855 0.09100964092776653
0.02015873015873 0.14998067608924034
0.02018140589569145 0.12841784233265113
0.0202040816326529 0.18295765260363955
0.02022675736961435 0.22934318742348295
0.0202494331065758 0.23469177294782037
0.02027210884353725 0.220789352633182
0.0202947845804987 0.2200421431974066
0.02031746031746015 0.16268974647274287
0.0203401360544216 0.14477590264636422
0.02036281179138305 0.08163327367454586
0.0203854875283445 0.10693349298467823
0.02040816326530595 0.12870008111430403
0.0204308390022674 0.11563334646556557
0.02045351473922885 0.06514279545227884
0.0204761904761903 0.08026988459586742
0.02049886621315175 0.07754793850290541
0.0205215419501132 0.0866986551218807
0.02054421768707465 0.08026158663659906
0.0205668934240361 0.02074272520671222
0.02058956916099755 0.0237666121433769
0.020612244897959 -0.025570068218166143
0.02063492063492045 0.038009482632743605
0.0206575963718819 0.032934398616133884
0.02068027210884335 0.07821497214596553
0.0207029478458048 0.12475902218074462
0.02072562358276625 0.055532830081187375
0.0207482993197277 0.034128539695709025
0.02077097505668915 0.06705059966293027
0.0207936507936506 -0.004912201116029993
0.02081632653061205 -0.07309308909016038
0.0208390022675735 -0.09424649429902601
0.02086167800453495 -0.03407277323022161
0.0208843537414964 -0.015401172490347517
0.02090702947845785 0.03493029522887857
0.0209297052154193 -0.035848814450380476
0.02095238095238075 -0.0958813465468793
0.0209750566893422 -0.09420257188095428
0.02099773242630365 -0.020699370299646674
0.0210204081632651 0.002488951911561109
0.02104308390022655 -0.026421509177229345
0.021065759637188 -0.05997959813469126
0.02108843537414945 -0.08930139901360896
0.0211111111111109 -0.04272255192550509
0.02113378684807235 -0.07097610700532889
0.0211564625850338 -0.1281048551797157
0.02117913832199525 -0.1805274991652539
0.0212018140589567 -0.16592203924092463
0.02122448979591815 -0.2109539556017085
0.0212471655328796 -0.2521184272600419
0.02126984126984105 -0.17181676458598688
0.0212925170068025 -0.18591212286495143
0.02131519274376395 -0.1888896335010099
0.0213378684807254 -0.22256210159010845
0.02136054421768685 -0.2226667822641227
0.0213832199546483 -0.25975558421167355
0.02140589569160975 -0.28122006562042406
0.0214285714285712 -0.24928406181268417
0.02145124716553265 -0.26304643975292635
0.0214739229024941 -0.3020047836516849
0.02149659863945555 -0.32162551214638324
0.021519274376417 -0.268297543205825
0.02154195011337845 -0.2780887516859131
0.0215646258503399 -0.22111571899463972
0.02158730158730135 -0.23968863313355837
0.0216099773242628 -0.18973228057646124
0.02163265306122425 -0.22596388471441037
0.0216553287981857 -0.23798918875524058
0.02167800453514715 -0.21059184418869262
0.0217006802721086 -0.14730130259741867
0.02172335600907005 -0.19879850684256553
0.0217460317460315 -0.17452141726185574
0.02176870748299295 -0.16106084029817375
0.0217913832199544 -0.2093611329139327
0.02181405895691585 -0.20051383254758232
0.0218367346938773 -0.22351598310018095
0.02185941043083875 -0.2659112390359499
0.0218820861678002 -0.21080018228338493
0.02190476190476165 -0.18455591654803105
0.0219274376417231 -0.16652637301278841
0.02195011337868455 -0.20560418651581794
0.021972789115646 -0.12875852958139108
0.02199546485260745 -0.06750729028249856
0.0220181405895689 -0.05881765272545567
0.02204081632653035 -0.030738915405034237
0.0220634920634918 -0.049786089609060925
0.02208616780045325 -0.05955049701430068
0.0221088435374147 -0.06803755175074605
0.02213151927437615 -0.07196341614064075
0.0221541950113376 -0.11746451961720109
0.02217687074829905 -0.05650007647653018
0.0221995464852605 -0.04376599955533599
0.02222222222222195 -0.015264495578751454
0.0222448979591834 0.0019262023231985796
0.02226757369614485 -0.032111745889262015
0.0222902494331063 -0.09275788789593276
0.02231292517006775 -0.08981893901448587
0.0223356009070292 -0.022199524754615525
0.02235827664399065 -0.044594491899926585
0.0223809523809521 -0.06765380342505507
0.02240362811791355 -0.05288310186467456
0.022426303854875 -0.03538482802768378
0.02244897959183645 -0.07615203794836496
0.0224716553287979 -0.06941790901611844
0.02249433106575935 -0.07002980063847504
0.0225170068027208 -0.11508747947326393
0.02253968253968225 -0.17212395074980358
0.0225623582766437 -0.0992434865133059
0.02258503401360515 -0.10185025895574087
0.0226077097505666 -0.15955891303236194
0.02263038548752805 -0.16527677635751786
0.0226530612244895 -0.19788768829067915
0.02267573696145095 -0.19975509233525193
0.0226984126984124 -0.17651638538161565
0.02272108843537385 -0.11100431919734093
0.0227437641723353 -0.09350521553745136
0.02276643990929675 -0.13111726223494738
0.0227891156462582 -0.11744139791933773
0.02281179138321965 -0.15289298295310347
0.0228344671201811 -0.10237778029974791
0.02285714285714255 -0.06997009575282426
0.022879818594104 -0.11034607247534312
0.02290249433106545 -0.05991710038125205
0.0229251700680269 -0.07870594761389631
0.022947845804988348 -0.0847857288815315
0.022970521541949798 -0.11609267924954683
0.022993197278911248 -0.1420734386466089
0.023015873015872698 -0.15242989994144973
0.023038548752834148 -0.13997422361368667
0.023061224489795598 -0.10660027591394568
0.023083900226757048 -0.10889382994929618
0.023106575963718498 -0.08307740050043862
0.023129251700679948 -0.09840473098046744
0.023151927437641398 -0.09709412377249838
0.023174603174602848 -0.048520323920094435
0.023197278911564298 -0.09827402949655183
0.023219954648525748 -0.1236101252830675
0.023242630385487198 -0.14262016254381882
0.023265306122448648 -0.14744826061840358
0.023287981859410098 -0.10759163976578576
0.023310657596371548 -0.14687246765101755
0.023333333333332998 -0.20006062982482894
0.023356009070294448 -0.25356506308939225
0.023378684807255898 -0.18734318880237427
0.023401360544217348 -0.23056164855000388
0.023424036281178798 -0.18950422082621063
0.023446712018140248 -0.235789724318489
0.023469387755101698 -0.1544336137739285
0.023492063492063148 -0.1858626193270265
0.023514739229024598 -0.1356094925878153
0.023537414965986048 -0.1138220459727702
0.023560090702947498 -0.05348590389581324
0.023582766439908948 0.018121174397010095
0.023605442176870398 0.03762991297998534
0.023628117913831848 -0.0063256501593732545
0.023650793650793298 -0.026352559387263004
0.023673469387754748 -0.03076848806014712
0.023696145124716197 -0.005035480348427138
0.023718820861677647 0.037626412260695324
0.023741496598639097 0.05132639729241751
0.023764172335600547 0.1147052348091615
0.023786848072561997 0.04456330880404239
0.023809523809523447 0.0665569298698225
0.023832199546484897 0.09550549174290165
0.023854875283446347 0.021748642503818978
0.023877551020407797 -0.0013446870749694406
0.023900226757369247 -0.04021062774410696
0.023922902494330697 0.018249630717545134
0.023945578231292147 0.05108592480930262
0.023968253968253597 0.035378063222112746
0.023990929705215047 0.06588389397182788
0.024013605442176497 0.11174538071237083
0.024036281179137947 0.14539014985643745
0.024058956916099397 0.1687590571209223
0.024081632653060847 0.14288953455021242
0.024104308390022297 0.11314183167450523
0.024126984126983747 0.07576933761155934
0.024149659863945197 0.030128104863376873
0.024172335600906647 0.002775200010749305
0.024195011337868097 -0.040496297999767936
0.024217687074829547 -0.0373413601572301
0.024240362811790997 -0.0360030864693636
0.024263038548752447 0.01197044241273789
0.024285714285713897 -0.05213379929940173
0.024308390022675347 -0.03875606700144882
0.024331065759636797 0.0017033991908868256
0.024353741496598247 -0.05065030079885702
0.024376417233559697 0.007753885888760068
0.024399092970521147 0.04498351526741367
0.024421768707482597 0.09755180693177244
0.024444444444444047 0.09764148351752823
0.024467120181405497 0.07071705385761916
0.024489795918366947 0.10757984617534155
0.024512471655328397 0.10146228110960913
0.024535147392289847 0.09046529508241756
0.024557823129251297 0.11812969607644629
0.024580498866212747 0.097568043677188
0.024603174603174197 0.022275719038356644
0.024625850340135647 0.077207522670664
0.024648526077097097 0.08840886774390987
0.024671201814058547 0.05387645323840004
0.024693877551019996 0.06453202891267486
0.024716553287981446 -0.00710461431936994
0.024739229024942896 -0.014375990634385872
0.024761904761904346 -0.03275140401223625
0.024784580498865796 -0.00859310793026809
0.024807256235827246 0.03737948789844531
0.024829931972788696 0.09092849005439349
0.024852607709750146 0.14468799412855077
0.024875283446711596 0.18897952091443096
0.024897959183673046 0.21306149642922687
0.024920634920634496 0.17534891466591127
0.024943310657595946 0.1694644256554221
0.024965986394557396 0.15138185695210474
0.024988662131518846 0.20504610255033665
0.025011337868480296 0.13158007393080723
0.025034013605441746 0.06928376034431158
0.025056689342403196 0.0631455496350589
0.025079365079364646 0.054115031108425325
0.025102040816326096 0.11184691065134193
0.025124716553287546 0.15982071239388568
0.025147392290248996 0.19480749581585183
0.025170068027210446 0.13923294835176062
0.025192743764171896 0.0761779490042208
0.025215419501133346 0.11852326467963158
0.025238095238094796 0.16062268533312998
0.025260770975056246 0.21752712215095757
0.025283446712017696 0.1356137057761007
0.025306122448979146 0.13140587462550565
0.025328798185940596 0.12491418094112838
0.025351473922902046 0.0662844888802717
0.025374149659863496 -0.0014413276656615307
0.025396825396824946 0.015194089828820064
0.025419501133786396 0.057200303419354524
0.025442176870747846 -0.00228510498043552
0.025464852607709296 -0.03405583741690393
0.025487528344670746 0.029906989295524888
0.025510204081632196 0.045292592029367355
0.025532879818593646 0.10864260334231945
0.025555555555555096 0.09920974777870938
0.025578231292516546 0.07581133428103726
0.025600907029477996 0.018439460709533194
0.025623582766439446 -0.048500967415651776
0.025646258503400896 -0.08849227794714064
0.025668934240362346 -0.09526418459509826
0.025691609977323795 -0.11459357342425941
0.025714285714285245 -0.15751767230328473
0.025736961451246695 -0.16196664254285906
0.025759637188208145 -0.14612036301248768
0.025782312925169595 -0.0832947841426156
0.025804988662131045 -0.10931062958321593
0.025827664399092495 -0.08821909800906255
0.025850340136053945 -0.06463274978553957
0.025873015873015395 -0.11594300383826302
0.025895691609976845 -0.13377146254563993
0.025918367346938295 -0.16377473950975402
0.025941043083899745 -0.0958616512603131
0.025963718820861195 -0.02835155635568237
0.025986394557822645 0.017258665583221176
0.026009070294784095 0.06537289925914083
0.026031746031745545 0.05142683153630883
0.026054421768706995 -0.008854280212530668
0.026077097505668445 -0.07178475942461256
0.026099773242629895 -0.059353739329732154
0.026122448979591345 -0.11925629545676562
0.026145124716552795 -0.08792430164825149
0.026167800453514245 -0.06868916650023914
0.026190476190475695 -0.028693718628849185
0.026213151927437145 -0.003518533816056262
0.026235827664398595 0.040201424097610294
0.026258503401360045 0.001690045277092848
0.026281179138321495 -0.01865518393242835
0.026303854875282945 0.04258338464763725
0.026326530612244395 0.10617974784461927
0.026349206349205845 0.12206992676952452
0.026371882086167295 0.1222252943808761
0.026394557823128745 0.12444134206015056
0.026417233560090195 0.09605686966102676
0.026439909297051645 0.04894612923322605
0.026462585034013095 0.03971322478916691
0.026485260770974545 -0.01858490305496146
0.026507936507935995 0.019753220055780944
0.026530612244897445 0.05049670526992719
0.026553287981858895 0.038986899796099914
0.026575963718820345 0.06652997823165284
0.026598639455781795 0.04102636006763125
0.026621315192743245 0.02772516054710356
0.026643990929704695 0.08362247160214162
0.026666666666666144 0.01738496084681667
0.026689342403627594 0.07450450405288918
0.026712018140589044 0.12343754987574954
0.026734693877550494 0.12151574064296232
0.026757369614511944 0.1283939669268071
0.026780045351473394 0.07456084333857511
0.026802721088434844 0.03202293785378068
0.026825396825396294 0.05413422543919396
0.026848072562357744 0.07958344620418822
0.026870748299319194 0.08133135180491977
0.026893424036280644 0.06762704283320692
0.026916099773242094 0.0257492416454654
0.026938775510203544 -0.029985922173697385
0.026961451247164994 0.00039468218797012583
0.026984126984126444 0.009468710527460194
0.027006802721087894 0.023209302836269725
0.027029478458049344 0.06330672645802324
0.027052154195010794 0.026422480610085525
0.027074829931972244 0.014873339380854845
0.027097505668933694 -0.04287059433386302
0.027120181405895144 -0.08686003418570096
0.027142857142856594 -0.14421926187266426
0.027165532879818044 -0.14801192171913063
0.027188208616779494 -0.16970581237568177
0.027210884353740944 -0.11212345725728999
0.027233560090702394 -0.14460793786724946
0.027256235827663844 -0.1721696339757657
0.027278911564625294 -0.16594471304488403
0.027301587301586744 -0.14433528920592179
0.027324263038548194 -0.07918758510466628
0.027346938775509644 -0.0800694537862839
0.027369614512471094 -0.104603684929287
0.027392290249432544 -0.05674759891755643
0.027414965986393994 -0.11305521673905494
0.027437641723355444 -0.11099849010026835
0.027460317460316894 -0.14505936412883605
0.027482993197278344 -0.16498281833337053
0.027505668934239794 -0.16259267502804348
0.027528344671201244 -0.1670927139805808
0.027551020408162694 -0.22264964475236745
0.027573696145124144 -0.2412741905537892
0.027596371882085594 -0.28243027965216677
0.027619047619047044 -0.3301451680526193
0.027641723356008494 -0.34815067158684615
0.027664399092969943 -0.3359800795583056
0.027687074829931393 -0.3332406401855198
0.027709750566892843 -0.3592541254097297
0.027732426303854293 -0.39024992045397533
0.027755102040815743 -0.3626191114491545
0.027777777777777193 -0.30798114655302045
0.027800453514738643 -0.3057507532986505
0.027823129251700093 -0.3075936103658228
0.027845804988661543 -0.23581824480931735
0.027868480725622993 -0.2527583447398697
0.027891156462584443 -0.2676865850039745
0.027913832199545893 -0.26302140807244007
0.027936507936507343 -0.23548887502039942
0.027959183673468793 -0.27592007343047936
0.027981859410430243 -0.31004521496696963
0.028004535147391693 -0.2504047721910623
0.028027210884353143 -0.25128298985869174
0.028049886621314593 -0.23757603509635866
0.028072562358276043 -0.2151112043973989
0.028095238095237493 -0.19217065563290173
0.028117913832198943 -0.23664113894927977
0.028140589569160393 -0.22442160237902048
0.028163265306121843 -0.23183851698399724
0.028185941043083293 -0.22945531327149624
0.028208616780044743 -0.21812642745609354
0.028231292517006193 -0.2089644844331519
0.028253968253967643 -0.1390148153452835
0.028276643990929093 -0.09394977190046383
0.028299319727890543 -0.019034808779325726
0.028321995464851993 0.014955647540182596
0.028344671201813443 0.006217624250222051
0.028367346938774893 -0.03681316333065002
0.028390022675736343 -0.029747591053678052
0.028412698412697793 -0.03473086450284446
0.028435374149659243 0.007731488006081214
0.028458049886620693 -0.017199834573511902
0.028480725623582143 0.011595081925226108
0.028503401360543593 -0.04340353183909746
0.028526077097505043 0.018706333494669526
0.028548752834466493 0.03523438136298248
0.028571428571427943 0.028916168918145087
0.028594104308389393 -0.00777650796258111
0.028616780045350843 0.005902996951028478
0.028639455782312292 0.01912736708318374
0.028662131519273742 0.08006481618937557
0.028684807256235192 0.13617735790865845
0.028707482993196642 0.1772369427897944
0.028730158730158092 0.23144876639846984
0.028752834467119542 0.25771907180233805
0.028775510204080992 0.17829288070829719
0.028798185941042442 0.0998544332805259
0.028820861678003892 0.033336020101103155
0.028843537414965342 0.09479322303687886
0.028866213151926792 0.14632320246335456
0.028888888888888242 0.14831309506639492
0.028911564625849692 0.17276023808628352
0.028934240362811142 0.22224080802986282
0.028956916099772592 0.1711832962282271
0.028979591836734042 0.21643341328718996
0.029002267573695492 0.21539540744022834
0.029024943310656942 0.22116360076418992
0.029047619047618392 0.24638787219461356
0.029070294784579842 0.164418972359704
0.029092970521541292 0.1769404115766562
0.029115646258502742 0.1602674443113529
0.029138321995464192 0.18724672673177487
0.029160997732425642 0.17003439149743366
0.029183673469387092 0.15863511547241205
0.029206349206348542 0.1686595138885255
0.029229024943309992 0.2042623899115736
0.029251700680271442 0.15371482005293574
0.029274376417232892 0.09710194697208045
0.029297052154194342 0.10948692569098127
0.029319727891155792 0.04719002774876015
0.029342403628117242 0.06837144991312007
0.029365079365078692 0.03804134417862395
0.029387755102040142 0.03160602294215245
0.02941043083900159 0.04290813727109467
0.02943310657596304 0.00861163308789346
0.02945578231292449 0.04228617601934749
0.02947845804988594 0.057028429734952146
0.02950113378684739 0.017707582235476457
0.02952380952380884 -0.014155028011669074
0.02954648526077029 -0.03806190876146836
0.02956916099773174 -0.05583293153534813
0.02959183673469319 -0.0004780159925427801
0.02961451247165464 0.061807201612074474
0.02963718820861609 0.12472271220174054
0.02965986394557754 0.11270019739989418
0.02968253968253899 0.16882458587450075
0.02970521541950044 0.13438146227255698
0.02972789115646189 0.13733317128492178
0.02975056689342334 0.12003239397714806
0.02977324263038479 0.17556591830845356
0.02979591836734624 0.1997902275002646
0.02981859410430769 0.23829970596604927
0.02984126984126914 0.28768020563664154
0.02986394557823059 0.21068971126720334
0.02988662131519204 0.14834801898769426
0.02990929705215349 0.11980508534793777
0.02993197278911494 0.1074890785975608
0.02995464852607639 0.08500395733477407
0.02997732426303784 0.12274797234040441
0.02999999999999929 0.1389651005498431
0.03002267573696074 0.1981269554628716
0.03004535147392219 0.19151619195813283
0.03006802721088364 0.13953129327727729
0.03009070294784509 0.06300687550106625
0.03011337868480654 0.0022022966443357044
0.03013605442176799 -0.03947718975331919
0.03015873015872944 0.02809871427350598
0.03018140589569089 0.0834222255597497
0.03020408163265234 0.07756810134145246
0.03022675736961379 0.007584795744290037
0.03024943310657524 -0.00678506661954347
0.03027210884353669 0.005765675599451857
0.03029478458049814 -0.032765229371129884
0.03031746031745959 0.0003311405461691348
0.03034013605442104 -0.06610325677157435
0.03036281179138249 -0.1285378114226504
0.03038548752834394 -0.13470158151707246
0.03040816326530539 -0.060116600604092525
0.03043083900226684 -0.11593416952492888
0.03045351473922829 -0.09366389213816591
0.03047619047618974 -0.1391259103696892
0.03049886621315119 -0.11421837017067006
0.03052154195011264 -0.1609591759043882
0.03054421768707409 -0.08434567703600654
0.03056689342403554 -0.1267158929944123
0.03058956916099699 -0.17795875364174718
0.03061224489795844 -0.11569553230239964
0.03063492063491989 -0.05900064937908022
0.03065759637188134 -0.0245553379605011
0.03068027210884279 0.019404543063259845
0.03070294784580424 0.04968025497400116
0.03072562358276569 0.013183453989578065
0.03074829931972714 0.027475797028434463
0.03077097505668859 0.08980364295262686
0.03079365079365004 0.07814767751029375
0.03081632653061149 0.016920569487521377
0.03083900226757294 -0.028207718207005003
0.03086167800453439 0.018461526710314688
0.03088435374149584 0.04850551269351249
0.03090702947845729 -0.008801612715683018
0.03092970521541874 -0.06957022290747467
0.03095238095238019 -0.1299665664279399
0.03097505668934164 -0.08090384527772901
0.03099773242630309 -0.007898723851830497
0.03102040816326454 -0.030668853199765814
0.03104308390022599 -0.005879069050488944
0.03106575963718744 0.00717568191622931
0.03108843537414889 0.037400368306583935
0.03111111111111034 0.08011534995647161
0.03113378684807179 0.0630457715429752
0.03115646258503324 0.06675705027831033
0.03117913832199469 0.005754437934400167
0.03120181405895614 0.008268108839342305
0.03122448979591759 0.06290513553424269
0.03124716553287904 0.033075831093581795
0.03126984126984049 -0.02716621609373323
0.03129251700680194 -0.01168121206239412
0.03131519274376339 -0.048772382879530535
0.03133786848072484 -0.008025302775571298
0.03136054421768629 0.054178972498006066
0.03138321995464774 -0.016032756565926624
0.03140589569160919 0.03898075134303188
0.03142857142857064 0.0042048423130458335
0.03145124716553209 0.00203317566661649
0.03147392290249354 -0.06220425561815968
0.03149659863945499 -0.05736459181374446
0.03151927437641644 -0.10325237979954138
0.03154195011337789 -0.10613431213700719
0.03156462585033934 -0.13775269979412452
0.03158730158730079 -0.18618559970344625
0.03160997732426224 -0.19213683708783522
0.03163265306122369 -0.19270993941669148
0.03165532879818514 -0.13346877879211838
0.03167800453514659 -0.17678445046782565
0.03170068027210804 -0.21676400442223856
0.03172335600906949 -0.23301937149848118
0.03174603174603094 -0.18592242871013612
0.03176870748299239 -0.18882809588756433
0.03179138321995384 -0.11788800264299644
0.03181405895691529 -0.06339100604734758
0.03183673469387674 -0.04971195089442942
0.03185941043083819 0.004558549954161238
0.03188208616779964 0.006623736111766288
0.03190476190476109 -0.0193975587522101
0.03192743764172254 -0.08263605854039531
0.03195011337868399 -0.06608670868364747
0.03197278911564544 -0.0797806326279903
0.03199546485260689 -0.10700160789892654
0.03201814058956834 -0.0332455186418993
0.03204081632652979 0.01048182918876137
0.03206349206349124 -0.04933987942935478
0.03208616780045269 -0.09616376051449875
0.03210884353741414 -0.0833957957401288
0.03213151927437559 -0.058320938899294704
0.03215419501133704 -0.07913743881671266
0.03217687074829849 -0.020352168062901806
0.03219954648525994 -0.0650052490644345
0.03222222222222139 -0.10165233939524826
0.03224489795918284 -0.10839900850225341
0.03226757369614429 -0.15518769200644397
0.03229024943310574 -0.09370649939072224
0.03231292517006719 -0.02858439862717047
0.03233560090702864 0.028569176960960417
0.03235827664399009 0.04247708269417359
0.03238095238095154 0.07143056716050943
0.03240362811791299 0.06897098721947306
0.03242630385487444 0.09634880989032922
0.03244897959183589 0.05279348202203881
0.03247165532879734 -0.00664979450105612
0.03249433106575879 -0.0730821655819353
0.03251700680272024 -0.05387702870359615
0.03253968253968169 -0.06450200430634473
0.03256235827664314 -0.07082485206182236
0.03258503401360459 -0.12241136698631101
0.03260770975056604 -0.14349344959579619
0.03263038548752749 -0.07995913140987974
0.03265306122448894 -0.1258407641689289
0.03267573696145039 -0.0934186392001929
0.03269841269841184 -0.14207421677878596
0.03272108843537329 -0.08721260308514765
0.03274376417233474 -0.088430078445348
0.03276643990929619 -0.1443242722684242
0.03278911564625764 -0.08197705249947534
0.03281179138321909 -0.10979480558114312
0.03283446712018054 -0.03368894108774986
0.03285714285714199 -0.06399409037463925
0.03287981859410344 -0.044015087832856806
0.03290249433106489 0.02338822040225522
0.03292517006802634 0.05100374697937388
0.03294784580498779 0.08292135919976253
0.03297052154194924 0.027341079030365693
0.03299319727891069 -0.018250168559003438
0.03301587301587214 0.012158150993474268
0.03303854875283359 -0.044186558772687706
0.03306122448979504 -0.0639388835172707
0.03308390022675649 0.000695076524896767
0.03310657596371794 0.050693774443419784
0.03312925170067939 0.029480275895508223
0.03315192743764084 0.04331691596638337
0.03317460317460229 0.05101192697900182
0.03319727891156374 0.07921301932271176
0.03321995464852519 0.13309845024564834
0.03324263038548664 0.18176897482924634
0.03326530612244809 0.11584834008718752
0.03328798185940954 0.1551771031222416
0.03331065759637099 0.15688507649479336
0.03333333333333244 0.20650049290857173
0.03335600907029389 0.1643121391878244
0.03337868480725534 0.09598476284011513
0.03340136054421679 0.07455538212461749
0.03342403628117824 0.10405141594989055
0.03344671201813969 0.055960111964636336
0.03346938775510114 0.06691601745054182
0.03349206349206259 0.12229404726157106
0.03351473922902404 0.09629664744257999
0.03353741496598549 0.027262152813377766
0.03356009070294694 -0.01397214287443723
0.03358276643990839 -0.07715163549796415
0.03360544217686984 -0.08519689500212603
0.03362811791383129 -0.07255590497064064
0.03365079365079274 -0.06708403803982085
0.03367346938775419 -0.04034052229851381
0.03369614512471564 -0.059853673149932965
0.03371882086167709 0.009266579446459276
0.03374149659863854 0.0020770612317486913
0.03376417233559999 0.03496363172882779
0.03378684807256144 0.017931768325231995
0.03380952380952289 0.07452073632685659
0.03383219954648434 0.041403379175289155
0.03385487528344579 0.0006179409493073227
0.03387755102040724 -0.04899211743045767
0.03390022675736869 0.013969859440759215
0.03392290249433014 0.07576691567444492
0.03394557823129159 0.059822908598653815
0.03396825396825304 0.06670706676826993
0.03399092970521449 0.0072982356535984845
0.03401360544217594 0.07276623302141362
0.03403628117913739 0.05412732650719762
0.03405895691609884 0.048747830828728675
0.03408163265306029 -0.013215683595850538
0.03410430839002174 0.027163091559212406
0.03412698412698319 0.00211376884638826
0.03414965986394464 -0.029803465028871077
0.03417233560090609 -0.06711804421302499
0.03419501133786754 -0.04008508375640146
0.03421768707482899 -0.07370610857381688
0.03424036281179044 -0.05899859280003635
0.03426303854875189 -0.04879560764479522
0.03428571428571334 -0.05671484613122361
0.03430839002267479 -0.07669363311478813
0.03433106575963624 -0.040224997381514804
0.03435374149659769 0.014685606087129299
0.03437641723355914 0.01752540716097631
0.03439909297052059 -0.03613990996418524
0.03442176870748204 -0.08127473319574174
0.03444444444444349 -0.07559816157797254
0.03446712018140494 -0.06101626153637808
0.03448979591836639 -0.12151802228604262
0.03451247165532784 -0.1204994261325431
0.03453514739228929 -0.11860912469883156
0.034557823129250737 -0.06916335386682895
0.034580498866212186 -0.07356185861564891
0.034603174603173636 -0.04160259962898987
0.034625850340135086 -0.0062698803919117195
0.034648526077096536 0.032089935480475874
0.034671201814057986 0.023628068303990234
0.034693877551019436 0.0024723371945318514
0.034716553287980886 -0.043628961286587574
0.034739229024942336 -0.04157987506297051
0.034761904761903786 -0.008909289553505983
0.034784580498865236 0.04881739459848959
0.034807256235826686 0.04170924069497708
0.034829931972788136 0.07319782282553959
0.034852607709749586 0.09904294939321143
0.034875283446711036 0.11037398349567162
0.034897959183672486 0.06890997577845605
0.034920634920633936 0.10811175594252802
0.034943310657595386 0.034390956362266134
0.034965986394556836 0.08117983526889874
0.034988662131518286 0.05441398985460318
0.035011337868479736 0.09367262560794097
0.035034013605441186 0.1518596022965334
0.035056689342402636 0.16701321932247515
0.035079365079364086 0.1608696579618404
0.035102040816325536 0.14584546277914529
0.035124716553286986 0.09979056473363442
0.035147392290248436 0.04840468079708347
0.035170068027209886 0.09108532043196471
0.035192743764171336 0.10670866411631354
0.035215419501132786 0.1503453339099812
0.035238095238094236 0.20733060086746552
0.035260770975055686 0.19818671666734794
0.035283446712017136 0.19912093187395877
0.035306122448978586 0.18956894389550985
0.035328798185940036 0.18122880465645297
0.035351473922901486 0.20589444353135583
0.035374149659862936 0.24731603980438904
0.035396825396824386 0.2325972234238917
0.035419501133785836 0.22781042898108728
0.035442176870747286 0.15426731363956228
0.035464852607708736 0.1935158504935191
0.035487528344670186 0.1906791827281773
0.035510204081631636 0.15043729013579557
0.035532879818593086 0.1864021287175698
0.035555555555554536 0.2080023302353674
0.035578231292515985 0.24534367099466925
0.035600907029477435 0.2140490172991556
0.035623582766438885 0.23427489060198062
0.035646258503400335 0.27837185898337524
0.035668934240361785 0.2076791182871704
0.035691609977323235 0.18607609448693138
0.035714285714284685 0.17427074570336512
0.035736961451246135 0.20579769266898867
0.035759637188207585 0.1841848921010485
0.035782312925169035 0.13575587641256648
0.035804988662130485 0.06571059422305431
0.035827664399091935 0.03447726830727865
0.035850340136053385 -0.019352903489672654
0.035873015873014835 0.005592024960496228
0.035895691609976285 -0.019581878898669663
0.035918367346937735 0.0384966943208754
0.035941043083899185 0.0950385410180723
0.035963718820860635 0.11097517142148265
0.035986394557822085 0.07626621049137201
0.036009070294783535 0.09193937513888853
0.036031746031744985 0.08199449616958607
0.036054421768706435 0.10917646104228955
0.036077097505667885 0.04292201342000973
0.036099773242629335 0.08460959143250256
0.036122448979590785 0.042356397048600114
0.036145124716552235 -0.008320929037520642
0.036167800453513685 -0.05257049506213263
0.036190476190475135 -0.07560641887720225
0.036213151927436585 -0.03274081568461126
0.036235827664398035 -0.09922870499431267
0.036258503401359485 -0.13225120194614673
0.036281179138320935 -0.15214450721168601
0.036303854875282385 -0.2084969866517511
0.036326530612243835 -0.14183562399387045
0.036349206349205285 -0.10809861509754057
0.036371882086166735 -0.060698294716540764
0.036394557823128185 -0.03086303669907525
0.036417233560089635 -0.022409080552999935
0.036439909297051085 -0.01747607393900678
0.036462585034012535 -0.004336391897883522
0.036485260770973985 -0.0627286487775609
0.036507936507935435 -0.006814280755620061
0.036530612244896885 -0.0038695126278702214
0.036553287981858334 -0.007466576747498085
0.036575963718819784 -0.03424782297280709
0.036598639455781234 0.023178089321045384
0.036621315192742684 -0.016511705942688318
0.036643990929704134 -0.005477178017017332
0.036666666666665584 0.05650254216580966
0.036689342403627034 0.05638046497640938
0.036712018140588484 0.006594672251630346
0.036734693877549934 0.07038099065316032
0.036757369614511384 0.057002761647179954
0.036780045351472834 0.08637090469920937
0.036802721088434284 0.08478764537946065
0.036825396825395734 0.13449102580963976
0.036848072562357184 0.08096160020487966
0.036870748299318634 0.04892081140722862
0.036893424036280084 0.0828737063889481
0.036916099773241534 0.09697534485516694
0.036938775510202984 0.15292470269855254
0.036961451247164434 0.16800136380094274
0.036984126984125884 0.1288069122553778
0.037006802721087334 0.12398630692840941
0.037029478458048784 0.16546542987854984
0.037052154195010234 0.14371375375459294
0.037074829931971684 0.06794284638669151
0.037097505668933134 0.053919847435232815
0.037120181405894584 0.1131540860822348
0.037142857142856034 0.15977380474241976
0.037165532879817484 0.0959125948216164
0.037188208616778934 0.0638266851485425
0.037210884353740384 0.0014927419468409443
0.037233560090701834 -0.04680890947069225
0.037256235827663284 -0.04239917882383363
0.037278911564624734 0.02165743040945505
0.037301587301586184 0.017820386095217966
0.037324263038547634 -0.020855006946024088
0.037346938775509084 -0.016677140434213932
0.037369614512470534 0.041202874948407804
0.037392290249431984 -0.011622091665668525
0.037414965986393434 0.042626689505792036
0.037437641723354884 0.051651511902775664
0.037460317460316334 0.03971309903065147
0.037482993197277784 0.017253651469689407
0.037505668934239234 -0.004145862133790346
0.037528344671200684 -0.019801960212905676
0.037551020408162133 0.03547856224896894
0.03757369614512358 0.04929677480783088
0.03759637188208503 0.03250579087301549
0.03761904761904648 0.07361475138964865
0.03764172335600793 0.06973834362520993
0.03766439909296938 0.004200503853384659
0.03768707482993083 0.034327389099085205
0.03770975056689228 0.05865378729165841
0.03773242630385373 0.03079716386065731
0.03775510204081518 0.06935241315822444
0.03777777777777663 0.03434615739819262
0.03780045351473808 0.04028366228137528
0.03782312925169953 0.09358288105947789
0.03784580498866098 0.08088370217231544
0.03786848072562243 0.019700293211594288
0.03789115646258388 -0.02039271338875954
0.03791383219954533 -0.003667611908741051
0.03793650793650678 -0.057325455288974266
0.03795918367346823 -0.08590827233411102
0.03798185941042968 -0.0763583138646369
0.03800453514739113 -0.11596990426692702
0.03802721088435258 -0.09888008783540625
0.03804988662131403 -0.04110128884082307
0.03807256235827548 0.003171838190548719
0.03809523809523693 -0.004231521121064626
0.03811791383219838 -0.01671556988983584
0.03814058956915983 -0.033659542118204884
0.03816326530612128 0.03152335293723568
0.03818594104308273 0.06990204034403903
0.03820861678004418 0.02605682224637785
0.03823129251700563 0.015272211019028805
0.03825396825396708 -0.032376325012681145
0.03827664399092853 -0.052534237400796144
0.03829931972788998 -0.011718442150442961
0.03832199546485143 -0.03604722739900861
0.03834467120181288 -0.05783813792356718
0.03836734693877433 -0.023599556642543512
0.03839002267573578 -0.06060740021209816
0.03841269841269723 -0.024395901474303424
0.03843537414965868 -0.08551854460550679
0.03845804988662013 -0.039944011243187354
0.03848072562358158 0.030954116837941394
0.03850340136054303 -0.02826666998338782
0.03852607709750448 -0.05635000484242479
0.03854875283446593 -0.053508100430504364
0.03857142857142738 -0.0010875900981033118
0.03859410430838883 0.03024197888689717
0.03861678004535028 0.0521010588683905
0.03863945578231173 0.10489103403172574
0.03866213151927318 0.16424478807972073
0.03868480725623463 0.16522396689065028
0.03870748299319608 0.17641564282964184
0.03873015873015753 0.17526101031030591
0.03875283446711898 0.12294227026816536
0.03877551020408043 0.16382243963543208
0.03879818594104188 0.17270523274789437
0.03882086167800333 0.12965910692141472
0.03884353741496478 0.1454042325167699
0.03886621315192623 0.09123079466139242
0.03888888888888768 0.08372862121968831
0.03891156462584913 0.09601494988538385
0.03893424036281058 0.020672809495677673
0.03895691609977203 -0.03186850759691422
0.03897959183673348 0.02174365867808055
0.03900226757369493 0.08314826913679181
0.03902494331065638 0.010936085823733576
0.03904761904761783 -0.0006202846407953823
0.03907029478457928 0.030311724342491887
0.03909297052154073 0.06975981787945172
0.03911564625850218 0.045857628663647856
0.03913832199546363 0.03958986272779662
0.03916099773242508 -0.025854233154176325
0.03918367346938653 -0.050261624196430765
0.03920634920634798 -0.07652029844427843
0.03922902494330943 -0.10008945853284121
0.03925170068027088 -0.11844380580461857
0.03927437641723233 -0.15244500134445838
0.03929705215419378 -0.09638396777363022
0.03931972789115523 -0.09113496276791583
0.03934240362811668 -0.04925466534712245
0.03936507936507813 -0.10981987023682091
0.03938775510203958 -0.16238413861752146
0.03941043083900103 -0.21791297639720358
0.03943310657596248 -0.27060262309118494
0.03945578231292393 -0.25527723780961553
0.03947845804988538 -0.18164005003133793
0.03950113378684683 -0.20362981232000776
0.03952380952380828 -0.2401560424809328
0.03954648526076973 -0.2123071661740994
0.03956916099773118 -0.13868969223835975
0.03959183673469263 -0.11363411395482828
0.03961451247165408 -0.08226553973263319
0.03963718820861553 -0.0979510843446291
0.03965986394557698 -0.0872800791893039
0.03968253968253843 -0.12067629149544432
0.03970521541949988 -0.16734557943920791
0.03972789115646133 -0.2223135491590524
0.03975056689342278 -0.20766814429609765
0.03977324263038423 -0.14950045867908984
0.03979591836734568 -0.18299474255185802
0.03981859410430713 -0.16910419095352414
0.03984126984126858 -0.09604276122440066
0.03986394557823003 -0.1436078147649539
0.03988662131519148 -0.08610872852432849
0.03990929705215293 -0.11905317302699128
0.03993197278911438 -0.11637553580943708
0.03995464852607583 -0.1732701293663139
0.03997732426303728 -0.14071565086570093
0.03999999999999873 -0.07660638100086276
0.04002267573696018 -0.10330997305959595
0.04004535147392163 -0.04087401638085316
0.04006802721088308 -0.05140441893844719
0.04009070294784453 -0.030012794856508804
0.04011337868480598 0.03191589582290812
0.04013605442176743 -0.021348665796172468
0.04015873015872888 0.03153848867182821
0.04018140589569033 -0.012935100403601824
0.04020408163265178 0.05049650601527315
0.04022675736961323 0.08038756796725578
0.04024943310657468 0.020120667607497922
0.04027210884353613 0.05002017008972976
0.04029478458049758 -0.018647567436639544
0.04031746031745903 -0.06818112691147507
0.04034013605442048 -0.012476851795305216
0.04036281179138193 0.05659018941085569
0.04038548752834338 0.018661606052835376
0.04040816326530483 0.058215142221141894
0.04043083900226628 0.0981746175347782
0.04045351473922773 0.03723290280391818
0.04047619047618918 -0.019629083870347487
0.04049886621315063 -0.016971551971148656
0.04052154195011208 -0.0803131631827841
0.04054421768707353 -0.03345253298696688
0.04056689342403498 -0.05485584401371145
0.04058956916099643 -0.10534436028046479
0.04061224489795788 -0.03075129808104942
0.04063492063491933 -0.022268906190664406
0.04065759637188078 0.007346336986075569
0.04068027210884223 0.007657270136780908
0.04070294784580368 0.06246629441886368
0.04072562358276513 0.006124659560657517
0.04074829931972658 -0.04112032444084858
0.04077097505668803 -0.07924701942152768
0.04079365079364948 -0.06478824051144856
0.04081632653061093 -0.1142026786198939
0.04083900226757238 -0.16109552134246924
0.04086167800453383 -0.2059829052522708
0.04088435374149528 -0.25022930607623717
0.04090702947845673 -0.22742714377274603
0.04092970521541818 -0.16263058199760275
0.04095238095237963 -0.21802739197337323
0.04097505668934108 -0.18463370355076641
0.04099773242630253 -0.21121497273025636
0.04102040816326398 -0.14267275382819383
0.04104308390022543 -0.09026017975130482
0.04106575963718688 -0.08437052515290733
0.04108843537414833 -0.10299419297286369
0.04111111111110978 -0.05794150960758205
0.04113378684807123 -0.011638350034016183
0.04115646258503268 0.024285521666566928
0.04117913832199413 0.07095646161607641
0.04120181405895558 0.035297518645938296
0.04122448979591703 0.09802867711813813
0.04124716553287848 0.09180698224936522
0.04126984126983993 0.05176664794902623
0.04129251700680138 -0.01776598329586099
0.04131519274376283 -0.05841102436688416
0.04133786848072428 -0.017767760743035783
0.04136054421768573 -0.08398374296831589
0.04138321995464718 -0.04781060853683029
0.04140589569160863 -0.09313026212821453
0.04142857142857008 -0.07387139796208478
0.04145124716553153 -0.13239501763004766
0.04147392290249298 -0.12253842055764877
0.04149659863945443 -0.11354965176502571
0.04151927437641588 -0.09692790160223369
0.04154195011337733 -0.15456352072501806
0.04156462585033878 -0.21156573535070436
0.04158730158730023 -0.2082654092105884
0.04160997732426168 -0.15558947709966253
0.04163265306122313 -0.20445475909724575
0.04165532879818458 -0.18487720097281002
0.04167800453514603 -0.14448328126267204
0.04170068027210748 -0.1532201689641535
0.04172335600906893 -0.0796304869766694
0.04174603174603038 -0.11074994912113384
0.04176870748299183 -0.13852501230050962
0.04179138321995328 -0.09775593398295417
0.04181405895691473 -0.028931193682196925
0.04183673469387618 -0.036651675991812925
0.04185941043083763 -0.029385034769559826
0.04188208616779908 0.01803764305624577
0.04190476190476053 0.049833500241781827
0.04192743764172198 0.07067105701325915
0.04195011337868343 -0.0008343629683210854
0.04197278911564488 -0.015523053017712288
0.04199546485260633 0.04494965711723136
0.04201814058956778 0.1071366753158626
0.04204081632652923 0.06856497239029259
0.04206349206349068 0.027057300621783197
0.04208616780045213 0.021729187801300984
0.04210884353741358 -0.013641192575109654
0.04213151927437503 -0.033574345362245246
0.04215419501133648 -0.030661944869665746
0.04217687074829793 -0.05573471585564848
0.04219954648525938 -0.08467809631746956
0.04222222222222083 -0.10795131381467946
0.04224489795918228 -0.07720620630109516
0.04226757369614373 -0.04867437046258414
0.04229024943310518 -0.030154925448789262
0.04231292517006663 0.0059006713116214445
0.04233560090702808 -0.021138359952629117
0.04235827664398953 -0.012017855147073467
0.04238095238095098 -0.03564209540154972
0.04240362811791243 0.023733238067461592
0.04242630385487388 -0.0158160921037971
0.04244897959183533 -0.004727073366553857
0.04247165532879678 -0.06545681206943356
0.04249433106575823 -0.11904390209107225
0.04251700680271968 -0.07469228724148418
0.04253968253968113 -0.12098690095664003
0.04256235827664258 -0.1326267296595806
0.04258503401360403 -0.08488899143449902
0.04260770975056548 -0.06767667133688628
0.04263038548752693 -0.11386035847486445
0.04265306122448838 -0.09038772447154611
0.04267573696144983 -0.09968514325424335
0.04269841269841128 -0.08489459381061876
0.04272108843537273 -0.01982052595196992
0.04274376417233418 -0.031156078437177073
0.04276643990929563 -0.07299428168859921
0.04278911564625708 -0.06366145100420473
0.04281179138321853 -0.10426265044596686
0.04283446712017998 -0.08887690944448791
0.04285714285714143 -0.10393663515671263
0.04287981859410288 -0.1249898555208858
0.04290249433106433 -0.08152867485477756
0.04292517006802578 -0.07730172114027027
0.04294784580498723 -0.01636798866910671
0.04297052154194868 0.0054190076098802765
0.04299319727891013 0.010684353762708265
0.04301587301587158 0.011628298571966879
0.04303854875283303 0.029820201127802502
0.04306122448979448 -0.029343586573273763
0.04308390022675593 -0.07516275379138246
0.04310657596371738 -0.11859635664365142
0.04312925170067883 -0.13123159731544273
0.04315192743764028 -0.13606097740712733
0.04317460317460173 -0.14327186787320123
0.04319727891156318 -0.15665296169351073
0.04321995464852463 -0.10434254063392363
0.04324263038548608 -0.14164404253674698
0.04326530612244753 -0.07264885168781965
0.04328798185940898 -0.022087675280991783
0.04331065759637043 -0.010924916145503413
0.04333333333333188 0.03164257896871458
0.04335600907029333 0.08463944646678347
0.04337868480725478 0.022533899744234205
0.04340136054421623 0.029518206703450057
0.04342403628117768 0.01261111825479721
0.04344671201813913 -0.009393798960781486
0.04346938775510058 -0.016881990547848776
0.04349206349206203 -0.015957516309289193
0.04351473922902348 -0.07650090350920419
0.04353741496598493 -0.13985489582093774
0.04356009070294638 -0.13745209726206445
0.04358276643990783 -0.11604227216067373
0.04360544217686928 -0.1041625623128608
0.04362811791383073 -0.09920594402283087
0.04365079365079218 -0.05731514076738895
0.04367346938775363 -0.011840652799775624
0.04369614512471508 -0.06489530551611802
0.04371882086167653 -0.10945911649104897
0.04374149659863798 -0.1348096807927029
0.04376417233559943 -0.16354950222692966
0.04378684807256088 -0.2067298902242728
0.04380952380952233 -0.19913809660765847
0.04383219954648378 -0.24080276918395618
0.04385487528344523 -0.2580249674108226
0.04387755102040668 -0.19943836890486139
0.04390022675736813 -0.24880960888176995
0.04392290249432958 -0.25332658646102535
0.04394557823129103 -0.2039970722128846
0.04396825396825248 -0.18663508139368834
0.04399092970521393 -0.20468815001400448
0.04401360544217538 -0.20776264858202995
0.04403628117913683 -0.1756619170082288
0.04405895691609828 -0.1311733572681903
0.04408163265305973 -0.10072374600130775
0.04410430839002118 -0.16051820711950057
0.04412698412698263 -0.10053281553811488
0.04414965986394408 -0.04872921261792361
0.04417233560090553 -0.09261876174423649
0.04419501133786698 -0.14128910324833371
0.04421768707482843 -0.17157239057072754
0.04424036281178988 -0.10881779178683615
0.04426303854875133 -0.12846966819796074
0.04428571428571278 -0.16625475720719915
0.04430839002267423 -0.2215182121747833
0.04433106575963568 -0.165450014741274
0.04435374149659713 -0.11220680632605158
0.04437641723355858 -0.1285276060866414
0.04439909297052003 -0.10727100002604889
0.04442176870748148 -0.05096108357603921
0.044444444444442927 -0.09669893169027415
0.044467120181404376 -0.04399248617888374
0.044489795918365826 -0.06998280994258264
0.044512471655327276 -0.019754190396045986
0.044535147392288726 -0.04622981281920271
0.044557823129250176 -0.08614321307851981
0.044580498866211626 -0.05302176576553406
0.044603174603173076 0.005700874177312109
0.044625850340134526 -0.0447308680770954
0.044648526077095976 0.0013013828745809869
0.044671201814057426 -0.006304099189699302
0.044693877551018876 0.00974028544131328
0.044716553287980326 0.038853344567792346
0.044739229024941776 0.04420136264167419
0.044761904761903226 0.04116299159441916
0.044784580498864676 0.010586722241651135
0.044807256235826126 -0.04242953409683481
0.044829931972787576 -0.05821792401799029
0.044852607709749026 -0.015069632448822723
0.044875283446710476 -0.008656900469104346
0.044897959183671926 -0.024414481212421887
0.044920634920633376 -0.026845646415686864
0.044943310657594826 -0.008571976512863866
0.044965986394556276 -0.027193372978696655
0.044988662131517726 -0.037489206787096906
0.045011337868479176 -0.05210765370389996
0.045034013605440626 -0.0836939164715523
0.045056689342402076 -0.11024435670759879
0.045079365079363526 -0.17134445766617673
0.045102040816324976 -0.21108173268363087
0.045124716553286426 -0.2461896250431153
0.045147392290247876 -0.17747855017439906
0.045170068027209326 -0.23139714191756014
0.045192743764170776 -0.2349387170865403
0.045215419501132226 -0.21079070287385127
0.045238095238093676 -0.1503797199565204
0.045260770975055126 -0.17698580408959297
0.045283446712016576 -0.1829999412045191
0.045306122448978026 -0.17699779893562764
0.045328798185939476 -0.22587638868457996
0.045351473922900926 -0.2696809247222392
0.045374149659862376 -0.205156654288512
0.045396825396823826 -0.14731043980381092
0.045419501133785276 -0.11565492356667946
0.045442176870746726 -0.15615068660197898
0.045464852607708175 -0.15651797974952286
0.045487528344669625 -0.09695895151770943
0.045510204081631075 -0.13219236099961587
0.045532879818592525 -0.13226798131724632
0.045555555555553975 -0.17594502251389432
0.045578231292515425 -0.11444713079017235
0.045600907029476875 -0.15327764854809878
0.045623582766438325 -0.2100128439995636
0.045646258503399775 -0.19834215543093364
0.045668934240361225 -0.2457539034690277
0.045691609977322675 -0.19244918492878707
0.045714285714284125 -0.2127239039533953
0.045736961451245575 -0.17475037590781925
0.045759637188207025 -0.09531808481913075
0.045782312925168475 -0.07867091113920978
0.045804988662129925 -0.07961257639996419
0.045827664399091375 -0.08967044750063642
0.045850340136052825 -0.025767656623833884
0.045873015873014275 -0.04403650053793794
0.045895691609975725 -0.039928626704489566
0.045918367346937175 0.02662181847257813
0.045941043083898625 0.04701214115313887
0.045963718820860075 0.024033477529699015
0.045986394557821525 -0.0009749386612736283
0.046009070294782975 -0.006783902985906346
0.046031746031744425 -0.062379623111660426
0.046054421768705875 -0.03488662112902266
0.046077097505667325 -0.026869820289912274
0.046099773242628775 0.010356861535049083
0.046122448979590225 -0.0484257946979018
0.046145124716551675 -0.05421660566958508
0.046167800453513125 -0.0686417871188368
0.046190476190474575 -0.09211555780967129
0.046213151927436025 -0.020807670644813262
0.046235827664397475 -0.06456931889130325
0.046258503401358925 -0.11709730828958564
0.046281179138320375 -0.06666494024040209
0.046303854875281825 -0.027471588329909674
0.046326530612243275 -0.07525283684568342
0.046349206349204725 -0.13764235079184367
0.046371882086166175 -0.1887879475149426
0.046394557823127625 -0.2162874607723562
0.046417233560089075 -0.1677645557796636
0.046439909297050525 -0.16869717863159775
0.046462585034011974 -0.15815798263276507
0.046485260770973424 -0.16720485691421952
0.046507936507934874 -0.21538603231641365
0.046530612244896324 -0.269264052867772
0.046553287981857774 -0.2893256412601854
0.046575963718819224 -0.30533623760156064
0.046598639455780674 -0.23326945980423366
0.046621315192742124 -0.1489272222902614
0.046643990929703574 -0.1235880439370431
0.046666666666665024 -0.1191837487985599
0.046689342403626474 -0.06642175465991272
0.046712018140587924 -0.024331178965968103
0.046734693877549374 -0.06903681507051776
0.046757369614510824 -0.10768868109435316
0.046780045351472274 -0.10614499730463821
0.046802721088433724 -0.06478271142351735
0.046825396825395174 0.002504981911658612
0.046848072562356624 -0.02841907981650149
0.046870748299318074 0.013840040695463457
0.046893424036279524 -0.010982713793227855
0.046916099773240974 0.02861754798635094
0.046938775510202424 0.07624097669739116
0.046961451247163874 0.09790842554237017
0.046984126984125324 0.15114694644918758
0.047006802721086774 0.08855344281406641
0.047029478458048224 0.14235887228734925
0.047052154195009674 0.1385287573497842
0.047074829931971124 0.19290779914578335
0.047097505668932574 0.22885795475042542
0.047120181405894024 0.14469204628049845
0.047142857142855474 0.1686076263235936
0.047165532879816924 0.1959963698100439
0.047188208616778374 0.1706061224568808
0.047210884353739824 0.21766751865805903
0.047233560090701274 0.1598023614865901
0.047256235827662724 0.08358462419875587
0.047278911564624174 0.14179129564329632
0.047301587301585624 0.07586898828485075
0.047324263038547074 0.10699446658671269
0.047346938775508524 0.06329800054330421
0.047369614512469974 0.06678634941379842
0.047392290249431424 0.03418153769641388
0.047414965986392874 0.012519407835933907
0.047437641723354323 0.007412044768807982
0.047460317460315773 -0.037751778007641186
0.04748299319727722 -0.10297259584999235
0.04750566893423867 -0.031297321669058145
0.04752834467120012 -0.09655905376544013
0.04755102040816157 -0.09761664800697714
0.04757369614512302 -0.13642880393654974
0.04759637188208447 -0.105223381130752
0.04761904761904592 -0.07646138511292243
0.04764172335600737 -0.11707007651568027
0.04766439909296882 -0.05302639757536195
0.04768707482993027 -0.023348701004542175
0.04770975056689172 -0.02553242002336475
0.04773242630385317 -0.019692341838255002
0.04775510204081462 0.013226176440607086
0.04777777777777607 -0.028107855235833812
0.04780045351473752 -0.06888827413448148
0.04782312925169897 -0.05863405148570762
0.04784580498866042 -0.004958797876773552
0.04786848072562187 0.033451225055708037
0.04789115646258332 0.054522054876419215
0.04791383219954477 0.07460687052517094
0.04793650793650622 0.031013545331482022
0.04795918367346767 0.038648765340689284
0.04798185941042912 0.020997899126467198
0.04800453514739057 0.02528241304134346
0.04802721088435202 0.06485378467615982
0.04804988662131347 0.060523079351627845
0.04807256235827492 0.0447880789736462
0.04809523809523637 -0.023400504311046365
0.04811791383219782 -0.04478395835150733
0.04814058956915927 -0.10183466352231584
0.04816326530612072 -0.03144794491090387
0.04818594104308217 -0.021119131801187054
0.04820861678004362 0.0359750290778955
0.04823129251700507 0.07933160004861471
0.04825396825396652 0.08876388417603552
0.04827664399092797 0.08892730987222054
0.04829931972788942 0.12180492902895136
0.04832199546485087 0.0980558448676655
0.04834467120181232 0.07671520916519313
0.04836734693877377 0.1139804702038442
0.04839002267573522 0.1247297964820908
0.04841269841269667 0.062323383085928684
0.04843537414965812 0.013628126771398555
0.04845804988661957 0.010594082866279718
0.04848072562358102 -0.05048795414758641
0.04850340136054247 0.016520312019392133
0.04852607709750392 -0.04175461860859374
0.04854875283446537 -0.009150389938637085
0.04857142857142682 0.055271828468017856
0.04859410430838827 0.11282451221938837
0.04861678004534972 0.12365994662899361
0.04863945578231117 0.049522016768460804
0.04866213151927262 -0.015443836461164992
0.04868480725623407 -0.03428576409187857
0.04870748299319552 -0.007950224306423288
0.04873015873015697 -0.042838948815888164
0.04875283446711842 -0.016991494979224767
0.04877551020407987 -0.07172010968479821
0.04879818594104132 -0.03412414554586365
0.04882086167800277 0.03485179389427359
0.04884353741496422 0.05214887732686596
0.04886621315192567 0.01769445092581154
0.04888888888888712 0.01402986538092845
0.04891156462584857 0.006347108891769972
0.04893424036281002 -0.059274444655332895
0.04895691609977147 -0.10311397855790237
0.04897959183673292 -0.12796314507894588
0.04900226757369437 -0.17764928404393424
0.04902494331065582 -0.23016003141836755
0.04904761904761727 -0.2787004371151366
0.04907029478457872 -0.3017256787522405
0.04909297052154017 -0.32400806948507277
0.04911564625850162 -0.2544614823981792
0.04913832199546307 -0.1958904087120206
0.04916099773242452 -0.23296636052886147
0.04918367346938597 -0.22998768113295726
0.04920634920634742 -0.18092848258007999
0.04922902494330887 -0.17740975399123432
0.04925170068027032 -0.11674856136217028
0.04927437641723177 -0.14016555544448342
0.04929705215419322 -0.14659100957043825
0.04931972789115467 -0.09643415127126027
0.04934240362811612 -0.07358398501244265
0.04936507936507757 -0.032485217374725116
0.04938775510203902 -0.0007687023952846982
0.04941043083900047 0.049676654664193305
0.04943310657596192 0.0033446194084585643
0.04945578231292337 0.00934102505032784
0.04947845804988482 -0.031380246318450156
0.04950113378684627 0.007021232654683503
0.04952380952380772 0.0005842571461398962
0.04954648526076917 -0.019914793255164313
0.04956916099773062 -0.018992123553265145
0.04959183673469207 0.00025880181659138817
0.04961451247165352 0.007956758137217423
0.04963718820861497 0.054398270478670414
0.04965986394557642 0.004811383151503023
0.04968253968253787 0.053918213954545
0.04970521541949932 0.06292469550615487
0.04972789115646077 0.12015356041258438
0.04975056689342222 0.0508616779091484
0.04977324263038367 0.04875241444267069
0.04979591836734512 -0.006841122438474614
0.04981859410430657 -0.04959353455519934
0.04984126984126802 -0.0648802862738885
0.04986394557822947 -0.12119943099547692
0.04988662131519092 -0.04654315808521332
0.04990929705215237 -0.08720689773439982
0.04993197278911382 -0.09789740092959708
0.04995464852607527 -0.1221849816968628
0.04997732426303672 -0.13031195346714372


==> program/noise-high-spectrum.csv <==
0.0 0.0005075746344933773
0.02 0.0006197880917613384
0.04 0.0008597602460530898
0.06 0.0006245328884129695
0.08 0.0002008399620701052
0.1 0.0008418821906005449
0.12000000000000001 0.00029321312778948116
0.14 0.0004507926433276949
0.16 0.0006983213871514745
0.18 0.0008646932164164499
0.19999999999999998 0.0007946788042672916
0.21999999999999997 0.0007306089311351808
0.23999999999999996 0.0007621112213932455
0.25999999999999995 0.0006227221228150438
0.27999999999999997 0.0006384320178700965
0.3 0.0002457038143735973
0.32 0.0008489244228443509
0.34 0.00039935061082256026
0.36000000000000004 0.0003096115386211901
0.38000000000000006 0.00030226479342676906
0.4000000000000001 0.0003204313725393783
0.4200000000000001 0.00031432701237819394
0.4400000000000001 0.0008873166011060328
0.46000000000000013 0.0008079620984986446
0.48000000000000015 0.0007112274164944183
0.5000000000000001 0.0004893594806728451
0.5200000000000001 0.0004894059802835912
0.5400000000000001 0.0005664470726039272
0.5600000000000002 0.0003989023584214048
0.5800000000000002 0.0005794835369472623
0.6000000000000002 0.0009727005268999563
0.6200000000000002 0.0006532282162244745
0.6400000000000002 0.0006344576611998024
0.6600000000000003 0.0004981909271801333
0.6800000000000003 0.000703729458431458
0.7000000000000003 0.00043027697254628526
0.7200000000000003 0.0006380361847134389
0.7400000000000003 0.0009347535070369025
0.7600000000000003 0.0008473824613071566
0.7800000000000004 0.00043668375888122576
0.8000000000000004 0.0008491832538051258
0.8200000000000004 0.00042496739446364344
0.8400000000000004 0.0003120080940396329
0.8600000000000004 0.000946216896253738
0.8800000000000004 0.0012937695556862559
0.9000000000000005 0.00033062882481699744
0.9200000000000005 0.00023838122624791325
0.9400000000000005 0.000468394904666197
0.9600000000000005 0.00038268372174950633
0.9800000000000005 0.000690833140585262
1.0000000000000004 0.0006249093564487998
1.0200000000000005 0.00044263463082549884
1.0400000000000005 0.0007975144891726401
1.0600000000000005 0.0009400831636057766
1.0800000000000005 0.0011348724527875508
1.1000000000000005 0.00027832172488327753
1.1200000000000006 0.0006695814721624406
1.1400000000000006 0.0003943539881641233
1.1600000000000006 0.0013804662338339222
1.1800000000000006 0.0001779053736016723
1.2000000000000006 0.0006713005809313689
1.2200000000000006 0.0005419931693040081
1.2400000000000007 0.00041822889374262985
1.2600000000000007 0.0005837680490118125
1.2800000000000007 0.00029697460036183087
1.3000000000000007 0.0005664016829370202
1.3200000000000007 0.0007525447485994645
1.3400000000000007 0.0006092395383703564
1.3600000000000008 0.0007807571378205159
1.3800000000000008 0.0004509033684831705
1.4000000000000008 0.0006483324960349323
1.4200000000000008 0.00045079366455126006
1.4400000000000008 0.00033293839854763
1.4600000000000009 0.00020410369172447023
1.4800000000000009 0.0006240875733479706
1.5000000000000009 0.00010797172499818139
1.520000000000001 0.0006741612812431147
1.540000000000001 0.000423988583703675
1.560000000000001 0.00005147981127187405
1.580000000000001 0.0001871330340134337
1.600000000000001 0.0004865528750739585
1.620000000000001 0.0000928305081556473
1.640000000000001 0.00028957562752139176
1.660000000000001 0.00040506312921994106
1.680000000000001 0.0005610051373090978
1.700000000000001 0.00024787971353312544
1.720000000000001 0.0010872756420317441
1.740000000000001 0.00018828474473087353
1.7600000000000011 0.00023112105303628748
1.7800000000000011 0.00038875471466880043
1.8000000000000012 0.0006240128358096514
1.8200000000000012 0.0006797629685492086
1.8400000000000012 0.0005161540450153316
1.8600000000000012 0.0003797186210509199
1.8800000000000012 0.0009495672539112753
1.9000000000000012 0.0007790674792548891
1.9200000000000013 0.0005881619081060367
1.9400000000000013 0.0006701358234809177
1.9600000000000013 0.0003392672703121193
1.9800000000000013 0.00047087933697365384
2.0000000000000013 0.000802517515533884
2.0200000000000014 0.0001262666275124308
2.0400000000000014 0.0009704024252022184
2.0600000000000014 0.000601811110092777
2.0800000000000014 0.0008208129493064101
2.1000000000000014 0.0014734204433190822
2.1200000000000014 0.00023930807132493333
2.1400000000000015 0.0007532001091591442
2.1600000000000015 0.00017028012246069027
2.1800000000000015 0.0012488485236644596
2.2000000000000015 0.0002736392765426122
2.2200000000000015 0.0007182926334285574
2.2400000000000015 0.0004632905190243361
2.2600000000000016 0.0005921904659945455
2.2800000000000016 0.0001335704839444848
2.3000000000000016 0.0001851327170061637
2.3200000000000016 0.0003470137905844978
2.3400000000000016 0.001240517741359356
2.3600000000000017 0.0005793671084199044
2.3800000000000017 0.0006611329725257329
2.4000000000000017 0.0010974144362907333
2.4200000000000017 0.0002910163697235729
2.4400000000000017 0.00026407326147310584
2.4600000000000017 0.0001763016419588068
2.4800000000000018 0.0003828564391852119
2.5000000000000018 0.000612202183240457
2.520000000000002 0.001008836666330244
2.540000000000002 0.00037265490997406446
2.560000000000002 0.0006903970012849046
2.580000000000002 0.0005129234818130316
2.600000000000002 0.001020108803007047
2.620000000000002 0.0006365911464977196
2.640000000000002 0.0007312028599206417
2.660000000000002 0.00005442306774952068
2.680000000000002 0.00006207969015544218
2.700000000000002 0.0013134166115221313
2.720000000000002 0.00047103737649212854
2.740000000000002 0.0002043584605284991
2.760000000000002 0.0002766628013505632
2.780000000000002 0.001121371957983292
2.800000000000002 0.0003407696923004021
2.820000000000002 0.0002370570180762141
2.840000000000002 0.0004934723459701119
2.860000000000002 0.0013583964803288227
2.880000000000002 0.0005211917938358158
2.900000000000002 0.00030759695923574307
2.920000000000002 0.0001532058475924532
2.940000000000002 0.00072856976327781
2.960000000000002 0.0006081344805710601
2.980000000000002 0.0005821161014607026
3.000000000000002 0.0003953594391320662
3.0200000000000022 0.0012659754537761197
3.0400000000000023 0.0005156043643210346
3.0600000000000023 0.0004449592522074657
3.0800000000000023 0.00010744896702500531
3.1000000000000023 0.0008949221057311102
3.1200000000000023 0.0006420813922656212
3.1400000000000023 0.0005079561974431695
3.1600000000000024 0.00043381390011259434
3.1800000000000024 0.000422655024885402
3.2000000000000024 0.0010521857202464538
3.2200000000000024 0.0007226410266087234
3.2400000000000024 0.00041110426429800067
3.2600000000000025 0.000815321619275859
3.2800000000000025 0.00041901165628075056
3.3000000000000025 0.00035299151808564907
3.3200000000000025 0.0003842466214258274
3.3400000000000025 0.0006809817703478866
3.3600000000000025 0.00003726488544799867
3.3800000000000026 0.0006615106451041482
3.4000000000000026 0.00031946572957753115
3.4200000000000026 0.0003471521737629676
3.4400000000000026 0.0005159392145689809
3.4600000000000026 0.0008680154155176471
3.4800000000000026 0.0006467216771724206
3.5000000000000027 0.0006935304344208217
3.5200000000000027 0.000459805145044597
3.5400000000000027 0.0006785526594540872
3.5600000000000027 0.000770809240466858
3.5800000000000027 0.0007204286957091489
3.6000000000000028 0.00041520230244313736
3.6200000000000028 0.0006550098875337203
3.640000000000003 0.0006041287464206469
3.660000000000003 0.00048730281408003294
3.680000000000003 0.0007708655778886151
3.700000000000003 0.00024491647396122104
3.720000000000003 0.0011160409656519059
3.740000000000003 0.00034873600084466054
3.760000000000003 0.0015142700209150105
3.780000000000003 0.0002485906523754001
3.800000000000003 0.00009827370832049988
3.820000000000003 0.0002816610453720777
3.840000000000003 0.0003059481391041955
3.860000000000003 0.00006604987355059689
3.880000000000003 0.00042363069324762866
3.900000000000003 0.0005088669161982311
3.920000000000003 0.0005194416409060906
3.940000000000003 0.0002808888048377786
3.960000000000003 0.000511542260319213
3.980000000000003 0.0010561960876972055
4.000000000000003 0.0006073295689395345
4.020000000000002 0.00022910485407435922
4.040000000000002 0.000285660939197983
4.060000000000001 0.0011352591435258564
4.080000000000001 0.00026718377429439617
4.1000000000000005 0.00022178162079069326
4.12 0.00033399640042050695
4.14 0.0008557443506739351
4.159999999999999 0.000629943774911652
4.179999999999999 0.00015837146568767143
4.199999999999998 0.0003945897121269652
4.219999999999998 0.00024163809568328822
4.2399999999999975 0.00046022405994048494
4.259999999999997 0.000275150240380151
4.279999999999997 0.0005903062645674403
4.299999999999996 0.0004163818628274571
4.319999999999996 0.0007165597837377636
4.339999999999995 0.0005975769600141729
4.359999999999995 0.000250638073074923
4.379999999999995 0.0006027070584334375
4.399999999999994 0.00038178216390570167
4.419999999999994 0.0009317899691269904
4.439999999999993 0.000979213109337121
4.459999999999993 0.0009217992440097496
4.479999999999992 0.0008365518685831685
4.499999999999992 0.0008019934469831863
4.519999999999992 0.0005127592630276426
4.539999999999991 0.00030670083459121816
4.559999999999991 0.0002254770562196906
4.57999999999999 0.0008711330845637953
4.59999999999999 0.0007239266697103941
4.6199999999999894 0.0008562831312977783
4.639999999999989 0.0009912484603175782
4.659999999999989 0.0003737474206232488
4.679999999999988 0.0005790368311239518
4.699999999999988 0.0006239422296752373
4.719999999999987 0.0006214891517310342
4.739999999999987 0.0007940989654968474
4.7599999999999865 0.000126443174261159
4.779999999999986 0.0003944039174718761
4.799999999999986 0.00010821215889038647
4.819999999999985 0.000537206390724032
4.839999999999985 0.0003561664847190069
4.859999999999984 0.0003011939486603579
4.879999999999984 0.00017339363812649957
4.8999999999999835 0.00015103090703262001
4.919999999999983 0.0008065020194565559
4.939999999999983 0.00007080081921071486
4.959999999999982 0.00020167013759757844
4.979999999999982 0.00013397169831892193
4.999999999999981 0.000639514821892858
5.019999999999981 0.0006523978606587567
5.0399999999999805 0.000596597437301149
5.05999999999998 0.0003046249337506449
5.07999999999998 0.0006639802408367263
5.099999999999979 0.0005696097146179334
5.119999999999979 0.0008738563323548844
5.139999999999978 0.00043662031414968004
5.159999999999978 0.0008076649909113028
5.1799999999999775 0.0004009355219339917
5.199999999999977 0.0008380711645719523
5.219999999999977 0.0010276765332552856
5.239999999999976 0.0006301538027774266
5.259999999999976 0.0002957993267620083
5.279999999999975 0.00013105089363128024
5.299999999999975 0.00046326647624095693
5.3199999999999745 0.00039036491721090004
5.339999999999974 0.00008700192947536322
5.359999999999974 0.0003515381203993346
5.379999999999973 0.0003447855798317647
5.399999999999973 0.0007325048089902503
5.419999999999972 0.00012917412674347216
5.439999999999972 0.00014195373720799907
5.4599999999999715 0.0006526550533291066
5.479999999999971 0.0009333291292753604
5.499999999999971 0.0005966024546826676
5.51999999999997 0.000392096274676566
5.53999999999997 0.0007019858042133619
5.559999999999969 0.00008956861573479058
5.579999999999969 0.0009691485736870184
5.599999999999969 0.0009319266812329853
5.619999999999968 0.0007394497876008999
5.639999999999968 0.000635572047929877
5.659999999999967 0.00034806197811402834
5.679999999999967 0.0007351845537013031
5.699999999999966 0.0003928842350824928
5.719999999999966 0.0003260693684340741
5.739999999999966 0.0005043048116931481
5.759999999999965 0.0013985246935462553
5.779999999999965 0.0008368410276159352
5.799999999999964 0.00010718009841322505
5.819999999999964 0.00045997531283574434
5.839999999999963 0.0006217881438862784
5.859999999999963 0.0009460329562205145
5.879999999999963 0.0004476431898407497
5.899999999999962 0.0004864299698266118
5.919999999999962 0.0007061280171694774
5.939999999999961 0.0006005396495537701
5.959999999999961 0.0003362489429593354
5.9799999999999605 0.0002472578009176089
5.99999999999996 0.0008406341974569138
6.01999999999996 0.000606632423715602
6.039999999999959 0.0010913082728498855
6.059999999999959 0.0003902418097686165
6.079999999999958 0.0007202083029244853
6.099999999999958 0.0006524441399665239
6.1199999999999575 0.00045202453820894473
6.139999999999957 0.00009495214076076206
6.159999999999957 0.00029082008843780917
6.179999999999956 0.0005334167647156138
6.199999999999956 0.0005998277931948391
6.219999999999955 0.0005115658069493196
6.239999999999955 0.0004168214680080689
6.2599999999999545 0.00023261886710971606
6.279999999999954 0.000379618869676343
6.299999999999954 0.00025841406177778357
6.319999999999953 0.0006376682093312658
6.339999999999953 0.0006473427395215674
6.359999999999952 0.0003497209785630211
6.379999999999952 0.00010889895967937789
6.3999999999999515 0.0004154311061768336
6.419999999999951 0.001413236430746605
6.439999999999951 0.00048001305283107133
6.45999999999995 0.0008070518650728457
6.47999999999995 0.0005772858873218801
6.499999999999949 0.0005723164295096526
6.519999999999949 0.00036805221573340185
6.5399999999999485 0.0004283824147217437
6.559999999999948 0.00039603955367512484
6.579999999999948 0.000666852625107564
6.599999999999947 0.00008479553388937054
6.619999999999947 0.00007225126398871657
6.639999999999946 0.0013322687981806327
6.659999999999946 0.0005288542327842633
6.6799999999999455 0.000182645666050339
6.699999999999945 0.0005570835332583412
6.719999999999945 0.0001346492261549796
6.739999999999944 0.0005513023445651834
6.759999999999944 0.0006384351453840213
6.779999999999943 0.00039884056689750406
6.799999999999943 0.001220857310719744
6.8199999999999426 0.00040348361260345993
6.839999999999942 0.0003104938511694991
6.859999999999942 0.0002501230289618214
6.879999999999941 0.0007193343549499588
6.899999999999941 0.00012416218674925832
6.91999999999994 0.0010770504737136028
6.93999999999994 0.00034742721779377914
6.95999999999994 0.0008649513542809634
6.979999999999939 0.0004673352612369474
6.999999999999939 0.0003459569879417897
7.019999999999938 0.0006743401637801109
7.039999999999938 0.0005941134338722335
7.059999999999937 0.0008231931680282104
7.079999999999937 0.0007771328303438793
7.099999999999937 0.000769372371413572
7.119999999999936 0.000840803560010101
7.139999999999936 0.0007249339737679127
7.159999999999935 0.0008464327942965999
7.179999999999935 0.0002657249844447466
7.1999999999999345 0.0002742820730474184
7.219999999999934 0.00017198663803057252
7.239999999999934 0.0003206349339667212
7.259999999999933 0.0003128506351680183
7.279999999999933 0.0006814294844852153
7.299999999999932 0.00010757601755452412
7.319999999999932 0.00027389824978192205
7.3399999999999315 0.0005807017546948959
7.359999999999931 0.0004536909938313399
7.379999999999931 0.0006757139788403354
7.39999999999993 0.0004599295162403407
7.41999999999993 0.0009278242151570708
7.439999999999929 0.0003116947131408155
7.459999999999929 0.00029891500994014416
7.4799999999999285 0.00011460489353530426
7.499999999999928 0.0004275363645367839
7.519999999999928 0.0009361300691193682
7.539999999999927 0.0006535655400834213
7.559999999999927 0.0008183784392688997
7.579999999999926 0.00018401464827658484
7.599999999999926 0.0011241687224959795
7.6199999999999255 0.0003815152151149957
7.639999999999925 0.000641915647849007
7.659999999999925 0.000842164163821145
7.679999999999924 0.0006814253559899056
7.699999999999924 0.00010490160175087571
7.719999999999923 0.0009520486967589606
7.739999999999923 0.0007360303078994033
7.7599999999999225 0.000913324162680987
7.779999999999922 0.0004358510785271989
7.799999999999922 0.0012468792047798617
7.819999999999921 0.0005747470935351625
7.839999999999921 0.0005318283463435213
7.85999999999992 0.0008397017228299145
7.87999999999992 0.0006146455500775416
7.8999999999999195 0.0012493957630544856
7.919999999999919 0.0006736377066448079
7.939999999999919 0.0008575679186048131
7.959999999999918 0.00046248534444564106
7.979999999999918 0.00031819886967861537
7.999999999999917 0.00013985145474555138
8.019999999999918 0.0005748767696560718
8.039999999999917 0.0003135213094362177
8.059999999999917 0.00018433359819748489
8.079999999999917 0.000612700248720986
8.099999999999916 0.00031717121409614884
8.119999999999916 0.0001438865491661133
8.139999999999915 0.00020703254654825485
8.159999999999915 0.000776550600558261
8.179999999999914 0.00015302757339559045
8.199999999999914 0.00021469941837227552
8.219999999999914 0.0009787764968676163
8.239999999999913 0.0002521784727107351
8.259999999999913 0.00039725173917196837
8.279999999999912 0.00034527798203230677
8.299999999999912 0.00164940021312548
8.319999999999911 0.0004943461434784625
8.339999999999911 0.00015658053934858703
8.35999999999991 0.00038401664629551
8.37999999999991 0.000621286411574263
8.39999999999991 0.0004987933191284267
8.41999999999991 0.00006478565685733626
8.439999999999909 0.0004266275541166443
8.459999999999908 0.0009750263198900781
8.479999999999908 0.0005447400256808796
8.499999999999908 0.0008507087541088115
8.519999999999907 0.0006434090863435963
8.539999999999907 0.0006015735434084182
8.559999999999906 0.000576332875822874
8.579999999999906 0.0005039639538892467
8.599999999999905 0.000994409727579967
8.619999999999905 0.0005742508492872506
8.639999999999905 0.001133780317957784
8.659999999999904 0.0005582328114697105
8.679999999999904 0.0005267444643890477
8.699999999999903 0.00020732397907707886
8.719999999999903 0.0007345998961481944
8.739999999999903 0.000805121499354977
8.759999999999902 0.0002378834598454726
8.779999999999902 0.0005596361526055508
8.799999999999901 0.0008056173398278716
8.8199999999999 0.0007738808440040452
8.8399999999999 0.0006992059190370702
8.8599999999999 0.0008802898278623458
8.8799999999999 0.0008982884776882589
8.899999999999899 0.0006341598121425213
8.919999999999899 0.000228069184150589
8.939999999999898 0.0003291420290901896
8.959999999999898 0.0013236905581544957
8.979999999999897 0.0008750088700605849
8.999999999999897 0.0005787491678183271
9.019999999999897 0.000734537556683183
9.039999999999896 0.0003073920886233447
9.059999999999896 0.0001622364177293574
9.079999999999895 0.000762147853699272
9.099999999999895 0.0009630037325882012
9.119999999999894 0.0004976779520707599
9.139999999999894 0.0001863397089233301
9.159999999999894 0.0008291262242382471
9.179999999999893 0.00023545251930557349
9.199999999999893 0.0009264200519678432
9.219999999999892 0.000744571006104285
9.239999999999892 0.00021682770480437667
9.259999999999891 0.00026864566205449085
9.279999999999891 0.00048034433701598126
9.29999999999989 0.0009301061273892566
9.31999999999989 0.0009031386374213435
9.33999999999989 0.00025618860887884786
9.35999999999989 0.0003839945116873504
9.379999999999889 0.0001920158328983091
9.399999999999888 0.0003937795182147089
9.419999999999888 0.0008044869363207009
9.439999999999888 0.00030328418676381906
9.459999999999887 0.0006075309586274844
9.479999999999887 0.00048295971001544947
9.499999999999886 0.00018923214113620847
9.519999999999886 0.0003043196524643587
9.539999999999885 0.0002030982730902263
9.559999999999885 0.0010166926948726993
9.579999999999885 0.00048241966166440576
9.599999999999884 0.0005171856730714602
9.619999999999884 0.0004159589985339243
9.639999999999883 0.0003090015028371826
9.659999999999883 0.0002933993494645694
9.679999999999882 0.0010223249750955492
9.699999999999882 0.00011095437947354141
9.719999999999882 0.000889632985685118
9.739999999999881 0.0002689378975674963
9.75999999999988 0.0006275712634904029
9.77999999999988 0.000180479326297563
9.79999999999988 0.0006637725222713351
9.81999999999988 0.0006091265417109441
9.839999999999879 0.0012393949186624523
9.859999999999879 0.00018804691060063
9.879999999999878 0.0011383715520900683
9.899999999999878 0.0012077526222773343
9.919999999999877 0.0006877314646844277
9.939999999999877 0.000595118672165622
9.959999999999877 0.0004203609923354853
9.979999999999876 0.0005339829409343621
9.999999999999876 0.000637187820404986
10.019999999999875 0.0012822644173460659
10.039999999999875 0.00014963690729648287
10.059999999999874 0.0003016954084099635
10.079999999999874 0.0001632507685239
10.099999999999874 0.0002901331025983888
10.119999999999873 0.00019297354920470763
10.139999999999873 0.00033394310119786233
10.159999999999872 0.0002445099004480771
10.179999999999872 0.0006102448742329871
10.199999999999871 0.0006369296632253448
10.219999999999871 0.0007494020157522723
10.23999999999987 0.0015992952963575415
10.25999999999987 0.0010768905342099118
10.27999999999987 0.0007757396104923534
10.29999999999987 0.0008423642113360135
10.319999999999869 0.000490263689001551
10.339999999999868 0.0005878689957007062
10.359999999999868 0.000566528672382662
10.379999999999868 0.00021504665954826752
10.399999999999867 0.0003121181778636295
10.419999999999867 0.00045495857159650005
10.439999999999866 0.0007044946373191614
10.459999999999866 0.0005699568597794682
10.479999999999865 0.0003465902608687026
10.499999999999865 0.00020007488169368422
10.519999999999865 0.00040364696050793715
10.539999999999864 0.0007575651314699987
10.559999999999864 0.0003387273124494815
10.579999999999863 0.0007045700382401555
10.599999999999863 0.0004075217729466224
10.619999999999862 0.0003270095263429388
10.639999999999862 0.0003381582159076392
10.659999999999862 0.0006378822543433319
10.679999999999861 0.0007597702994534462
10.69999999999986 0.0005849325191533148
10.71999999999986 0.0006016483671157348
10.73999999999986 0.0012911735999902457
10.75999999999986 0.000237504621692633
10.779999999999859 0.0003715142189535089
10.799999999999859 0.0007436635559322001
10.819999999999858 0.0004763016050479762
10.839999999999858 0.00032997177781321545
10.859999999999857 0.0003835840732577339
10.879999999999857 0.0001937178670820179
10.899999999999856 0.0003890501751510413
10.919999999999856 0.00044534421181349033
10.939999999999856 0.000454277282901815
10.959999999999855 0.0008172105711670353
10.979999999999855 0.0004794947496706756
10.999999999999854 0.0006753661477493243
11.019999999999854 0.00003710451667683758
11.039999999999853 0.0012106058213946535
11.059999999999853 0.0012010878112603792
11.079999999999853 0.00034107466314488045
11.099999999999852 0.0011494565832301524
11.119999999999852 0.0006100171674582859
11.139999999999851 0.00044062664997422495
11.159999999999851 0.0011142019693673884
11.17999999999985 0.00015095281351529442
11.19999999999985 0.00036802745245180073
11.21999999999985 0.000511878085131394
11.23999999999985 0.0006076718555198756
11.259999999999849 0.0001195182868121631
11.279999999999848 0.0004330004644252308
11.299999999999848 0.0007532429776803513
11.319999999999848 0.0005723909556189221
11.339999999999847 0.00016960029491535142
11.359999999999847 0.0007488512192533416
11.379999999999846 0.0006625139987497992
11.399999999999846 0.0006084595525488816
11.419999999999845 0.00017472373550620697
11.439999999999845 0.0010165116817998144
11.459999999999845 0.0003358848066650607
11.479999999999844 0.00040953381927690555
11.499999999999844 0.0005229489450281234
11.519999999999843 0.000543236439379425
11.539999999999843 0.0006016010018823335
11.559999999999842 0.0007658755739033191
11.579999999999842 0.00046791017058565426
11.599999999999842 0.0004755206662849468
11.619999999999841 0.0009125459213319355
11.63999999999984 0.0006287781140179959
11.65999999999984 0.0007812522215928278
11.67999999999984 0.0007995909552086131
11.69999999999984 0.0004245772368687395
11.719999999999839 0.0005681726337658103
11.739999999999839 0.000662875074051542
11.759999999999838 0.00018004417703343728
11.779999999999838 0.00020277297771892794
11.799999999999837 0.00010144024025582288
11.819999999999837 0.0004620234780255854
11.839999999999836 0.0010064768083294135
11.859999999999836 0.00028466507984552003
11.879999999999836 0.0005332697038090265
11.899999999999835 0.00043245692901048297
11.919999999999835 0.000603746823374522
11.939999999999834 0.0005743424240070748
11.959999999999834 0.00032356592381503033
11.979999999999833 0.0004641628317206799
11.999999999999833 0.0008849559754267731
12.019999999999833 0.00011152753270961999
12.039999999999832 0.0001820703861049315
12.059999999999832 0.0009191235596025614
12.079999999999831 0.0006325124215030248
12.099999999999831 0.0003217945874664484
12.11999999999983 0.0005767283582177469
12.13999999999983 0.0009634511556278598
12.15999999999983 0.00012132854875874565
12.17999999999983 0.0003514308808997728
12.199999999999829 0.0003318105000256491
12.219999999999828 0.00048204599146692165
12.239999999999828 0.0005250150742041472
12.259999999999827 0.0006798803450647158
12.279999999999827 0.0007782766330846058
12.299999999999827 0.0007832324687283058
12.319999999999826 0.0004622486476572464
12.339999999999826 0.0004976176157710505
12.359999999999825 0.0006826461797403986
12.379999999999825 0.0006920310533472623
12.399999999999824 0.000544589332687206
12.419999999999824 0.00038055061926346923
12.439999999999824 0.00032691253202816556
12.459999999999823 0.0009421540795712276
12.479999999999823 0.0002517942018639858
12.499999999999822 0.00017360070140266492
12.519999999999822 0.0005770859595879464
12.539999999999822 0.0005206283673324942
12.559999999999821 0.0010006219754332842
12.57999999999982 0.00023921657171321108
12.59999999999982 0.0005194756195991106
12.61999999999982 0.0012121931101995026
12.63999999999982 0.00021217643810469684
12.659999999999819 0.0004086885715985778
12.679999999999819 0.0002981684145691061
12.699999999999818 0.00031661668904620603
12.719999999999818 0.000571918206897367
12.739999999999817 0.00041593213142230955
12.759999999999817 0.0007240940110159961
12.779999999999816 0.00033897012283740774
12.799999999999816 0.0004996549914850192
12.819999999999816 0.0008097541269527305
12.839999999999815 0.00021650559632950238
12.859999999999815 0.0003748307757657477
12.879999999999814 0.0007200773115310311
12.899999999999814 0.000375918597792865
12.919999999999813 0.000868755271348517
12.939999999999813 0.0005641627044544055
12.959999999999813 0.0008122105200100175
12.979999999999812 0.00027633799363104515
12.999999999999812 0.000309357294647792
13.019999999999811 0.0008277253476577221
13.03999999999981 0.0003160533743366029
13.05999999999981 0.00022972299565732142
13.07999999999981 0.00043910024912322676
13.09999999999981 0.0009893607860264801
13.11999999999981 0.0004660515611836469
13.139999999999809 0.00016101514404104935
13.159999999999808 0.001161872469369623
13.179999999999808 0.00030342773208506596
13.199999999999807 0.00047219034781176104
13.219999999999807 0.0002560534513811947
13.239999999999807 0.0004775876694158712
13.259999999999806 0.00046516256240634505
13.279999999999806 0.0012346854187073638
13.299999999999805 0.0006627959377071376
13.319999999999805 0.0004404429281610398
13.339999999999804 0.0006884498943180601
13.359999999999804 0.0001817591673863434
13.379999999999804 0.0012921084371396553
13.399999999999803 0.0010431542587303604
13.419999999999803 0.0003302193083296067
13.439999999999802 0.00026266880253369816
13.459999999999802 0.00033241773839733476
13.479999999999801 0.00026707231223967355
13.499999999999801 0.00044634952093512107
13.5199999999998 0.0006177384237470839
13.5399999999998 0.00044854807815291725
13.5599999999998 0.0007641504946938343
13.5799999999998 0.0006343223697800915
13.599999999999799 0.0005997288101818071
13.619999999999798 0.0010758081922117753
13.639999999999798 0.0004088776409761175
13.659999999999798 0.00025268665487058865
13.679999999999797 0.0011006574672753038
13.699999999999797 0.0005217897324013507
13.719999999999796 0.000341421707257778
13.739999999999796 0.00023256103493748956
13.759999999999796 0.0008148011025907077
13.779999999999795 0.0006390016808595448
13.799999999999795 0.0007549593625214224
13.819999999999794 0.0010548021222667105
13.839999999999794 0.0002625530571372984
13.859999999999793 0.0008387144652323621
13.879999999999793 0.0007223034607759576
13.899999999999793 0.0009465645131193219
13.919999999999792 0.0002029351660505485
13.939999999999792 0.0006897660770635596
13.959999999999791 0.000494032227584
13.97999999999979 0.0005820164726294035
13.99999999999979 0.0008558369688269734
14.01999999999979 0.0005901494419033696
14.03999999999979 0.00026240323509087426
14.059999999999789 0.00042498291783470116
14.079999999999789 0.00019800758700752285
14.099999999999788 0.0001817913760271559
14.119999999999788 0.001330848129738305
14.139999999999787 0.00032331536348070237
14.159999999999787 0.0005107675304800693
14.179999999999787 0.00041063441237253185
14.199999999999786 0.0008022527964254931
14.219999999999786 0.00022494531378265272
14.239999999999785 0.0006154468288783197
14.259999999999785 0.0006477777873218317
14.279999999999784 0.0005658842053219884
14.299999999999784 0.000543392851573461
14.319999999999784 0.0006238389769872574
14.339999999999783 0.00030721147590067076
14.359999999999783 0.0003651341561918982
14.379999999999782 0.00043323785292131035
14.399999999999782 0.0006184743108393399
14.419999999999781 0.00046329596371384
14.439999999999781 0.0007233366066530992
14.45999999999978 0.00034675115439422984
14.47999999999978 0.0003192667774371072
14.49999999999978 0.0002724900014661274
14.51999999999978 0.0004931719220282567
14.539999999999779 0.00016171323363370403
14.559999999999778 0.0011052846790151082
14.579999999999778 0.000532204649387523
14.599999999999778 0.0006856358621452434
14.619999999999777 0.0004129386174840859
14.639999999999777 0.0005265205406862231
14.659999999999776 0.0009602775815743619
14.679999999999776 0.00010202281412292566
14.699999999999775 0.0008392904294633704
14.719999999999775 0.0006237148823668878
14.739999999999775 0.0006965678395942058
14.759999999999774 0.0003568410930874201
14.779999999999774 0.00021006313597555322
14.799999999999773 0.00034359805345764307
14.819999999999773 0.0005184981336194652
14.839999999999772 0.0004909861244438101
14.859999999999772 0.0008497218700760298
14.879999999999772 0.0006985994724440692
14.899999999999771 0.00016646229901531555
14.91999999999977 0.0010357251209964329
14.93999999999977 0.0002694718395479487
14.95999999999977 0.0002039331566027564
14.97999999999977 0.00009678462344875439
14.999999999999769 0.0004874955918884676
15.019999999999769 0.0005420702886989609
15.039999999999768 0.00037077334084813907
15.059999999999768 0.00018044044323308126
15.079999999999767 0.00035525022075061564
15.099999999999767 0.00013221334602548754
15.119999999999767 0.0007052413845350092
15.139999999999766 0.0005668341969765048
15.159999999999766 0.0004960553886999216
15.179999999999765 0.00032569016776163353
15.199999999999765 0.00007925677818754029
15.219999999999764 0.0003644735269828828
15.239999999999764 0.0004859789262249895
15.259999999999764 0.0004837834558816494
15.279999999999763 0.00038883412809059435
15.299999999999763 0.0008665429744279496
15.319999999999762 0.0006947809895788006
15.339999999999762 0.0004613734103970077
15.359999999999761 0.00100466276803059
15.379999999999761 0.000686317113628846
15.39999999999976 0.0008303852183955128
15.41999999999976 0.0006921470542222204
15.43999999999976 0.0006109066056770192
15.45999999999976 0.0006481377096111242
15.479999999999759 0.00034990315547456274
15.499999999999758 0.0005620941615360268
15.519999999999758 0.00032128822983174194
15.539999999999758 0.0006247800145247699
15.559999999999757 0.00018505780227912765
15.579999999999757 0.0005301964959738802
15.599999999999756 0.0005668770504326999
15.619999999999756 0.0001400815217669789
15.639999999999755 0.00034338071556516366
15.659999999999755 0.0010026610104248886
15.679999999999755 0.00015261903944124852
15.699999999999754 0.00033910782812359395
15.719999999999754 0.00011523861029521042
15.739999999999753 0.0004373251879554055
15.759999999999753 0.0004339023842791414
15.779999999999752 0.0003896449687765849
15.799999999999752 0.0004018839609947386
15.819999999999752 0.0004692565943711199
15.839999999999751 0.0006504383036458625
15.85999999999975 0.0003946475529488852
15.87999999999975 0.000668943626486575
15.89999999999975 0.0005315750845800542
15.91999999999975 0.0006699688417238417
15.939999999999749 0.00041860733125097574
15.959999999999749 0.0003417730534881561
15.979999999999748 0.0010090007431460754
15.999999999999748 0.00048125085585121847
16.019999999999747 0.00038879236104098254
16.039999999999747 0.0012896428650909693
16.059999999999746 0.0005418327499235612
16.079999999999746 0.0005175470364189578
16.099999999999746 0.0006512539560677321
16.119999999999745 0.00005566370883199602
16.139999999999745 0.0006658241921884374
16.159999999999744 0.000413737727194937
16.179999999999744 0.0007547194441129361
16.199999999999743 0.0006888933934701457
16.219999999999743 0.0006779089849554505
16.239999999999743 0.0004718333313506012
16.259999999999742 0.0006989075406679105
16.279999999999742 0.0007920660883564589
16.29999999999974 0.0009766446895123203
16.31999999999974 0.0009041322911030446
16.33999999999974 0.0007831208007196099
16.35999999999974 0.0005616942195490349
16.37999999999974 0.0008606062373538861
16.39999999999974 0.0001946373347005298
16.41999999999974 0.00026283975360537077
16.43999999999974 0.00027396615784328483
16.459999999999738 0.0008982006260427899
16.479999999999738 0.00013707883881103677
16.499999999999737 0.00010913567747454893
16.519999999999737 0.0011667306889669297
16.539999999999736 0.0005887151198001819
16.559999999999736 0.0004016906744569101
16.579999999999735 0.0002528304057232574
16.599999999999735 0.0006893196269232554
16.619999999999735 0.00031540287990174137
16.639999999999734 0.00008354577426218968
16.659999999999734 0.00018322772210980468
16.679999999999733 0.00047922576342706886
16.699999999999733 0.00031561414182353016
16.719999999999732 0.0001880813735610809
16.739999999999732 0.00022445375963510775
16.75999999999973 0.0007266046765993671
16.77999999999973 0.0003533401738047057
16.79999999999973 0.0006848643409698916
16.81999999999973 0.0011408462851022333
16.83999999999973 0.00010651203313424554
16.85999999999973 0.0008034464451931617
16.87999999999973 0.00009307508923404366
16.89999999999973 0.00035747469385726574
16.919999999999728 0.000381823405010558
16.939999999999728 0.00011846371354353626
16.959999999999727 0.00017628729034765498
16.979999999999727 0.00016360706007476387
16.999999999999726 0.00035142156884254813
17.019999999999726 0.0003737190970147558
17.039999999999726 0.0005427083974576586
17.059999999999725 0.0008446878075270337
17.079999999999725 0.000730961146906848
17.099999999999724 0.00040492462369531797
17.119999999999724 0.0005658222992788997
17.139999999999723 0.00022453964511239582
17.159999999999723 0.0005918123650101157
17.179999999999723 0.0009890377903831891
17.199999999999722 0.0007215012897681424
17.21999999999972 0.00038930529332031476
17.23999999999972 0.00020995189103158193
17.25999999999972 0.0006838929560531072
17.27999999999972 0.00025438363754481935
17.29999999999972 0.0005288257238772332
17.31999999999972 0.000913074980645277
17.33999999999972 0.0010290305176891197
17.35999999999972 0.00027706230722318045
17.37999999999972 0.000683363201224086
17.399999999999718 0.0005193999984660667
17.419999999999717 0.0007489816642142324
17.439999999999717 0.0006853264313559133
17.459999999999717 0.0010187719198208002
17.479999999999716 0.00029914314360773923
17.499999999999716 0.0006105715598120426
17.519999999999715 0.00034542028839099835
17.539999999999715 0.0008551575883262199
17.559999999999715 0.0011909914503497449
17.579999999999714 0.00017367525312583714
17.599999999999714 0.00011364241966186009
17.619999999999713 0.00017261608636839944
17.639999999999713 0.00044993575042178916
17.659999999999712 0.0007673726132661073
17.679999999999712 0.0009844366202927549
17.69999999999971 0.00010789577221465391
17.71999999999971 0.0008409634925675204
17.73999999999971 0.00048802545915410607
17.75999999999971 0.00003063631505217536
17.77999999999971 0.0002553490423373667
17.79999999999971 0.0006761901947529349
17.81999999999971 0.0007834832650169686
17.83999999999971 0.0006421757964158663
17.859999999999708 0.0006363291963579038
17.879999999999708 0.0007728670034257316
17.899999999999707 0.000777275609475157
17.919999999999707 0.0005307661259434622
17.939999999999706 0.0002594245367116166
17.959999999999706 0.0009265340567699608
17.979999999999706 0.0002510348413604338
17.999999999999705 0.0005993233420431874
18.019999999999705 0.0006615521930415039
18.039999999999704 0.0004222075556361705
18.059999999999704 0.00041193099494116556
18.079999999999703 0.0005567717177028057
18.099999999999703 0.0006782679809995143
18.119999999999703 0.00019947454780818997
18.139999999999702 0.0003433504025260224
18.1599999999997 0.00017692294390867722
18.1799999999997 0.0011423541570272759
18.1999999999997 0.00007297804130494967
18.2199999999997 0.000042532302976019306
18.2399999999997 0.0003847398685670517
18.2599999999997 0.0007142382068404523
18.2799999999997 0.0005679954264477822
18.2999999999997 0.0012465507918545608
18.3199999999997 0.0009686075582884723
18.339999999999698 0.0008531893495038456
18.359999999999697 0.000345148435986348
18.379999999999697 0.00041096436769390114
18.399999999999697 0.00029499895815115253
18.419999999999696 0.0005099469512378728
18.439999999999696 0.0007107565961781777
18.459999999999695 0.00020282965902386049
18.479999999999695 0.00039702667267299335
18.499999999999694 0.0004368169329375416
18.519999999999694 0.0005457791996712888
18.539999999999694 0.0002647282122173085
18.559999999999693 0.0006036443853124867
18.579999999999693 0.0009460249293794399
18.599999999999692 0.0010132596616275575
18.619999999999692 0.0005694070446509144
18.63999999999969 0.00046580253560983217
18.65999999999969 0.00016499153247924038
18.67999999999969 0.0001388307182073098
18.69999999999969 0.0011323591766929616
18.71999999999969 0.0004076542647148459
18.73999999999969 0.00029484607692574944
18.75999999999969 0.00015615986160281796
18.77999999999969 0.00008057267813700604
18.799999999999688 0.0006725692746775551
18.819999999999688 0.0009083434642459287
18.839999999999687 0.000747213423177964
18.859999999999687 0.0006939705349133252
18.879999999999686 0.0003367135983235832
18.899999999999686 0.000339996166058576
18.919999999999686 0.00023303095736634726
18.939999999999685 0.000595551776332005
18.959999999999685 0.00018812597863612036
18.979999999999684 0.0005785420352123406
18.999999999999684 0.0007207807741378423
19.019999999999683 0.0006473192472011312
19.039999999999683 0.0005364885312688424
19.059999999999683 0.0003950435944571656
19.079999999999682 0.0007302339103141122
19.09999999999968 0.0005535507237043542
19.11999999999968 0.00024339552959748892
19.13999999999968 0.0005201433778315044
19.15999999999968 0.00008771820455275564
19.17999999999968 0.0003794253898264193
19.19999999999968 0.0006336932748036908
19.21999999999968 0.000680073121973376
19.23999999999968 0.000661342774509705
19.25999999999968 0.0002754275910257965
19.279999999999678 0.0008673929775271438
19.299999999999677 0.0010753332211039563
19.319999999999677 0.0007652548562929247
19.339999999999677 0.00029457184757679215
19.359999999999676 0.0005277756722687744
19.379999999999676 0.0004845140275922874
19.399999999999675 0.00023573239450563302
19.419999999999675 0.00048227801721472183
19.439999999999674 0.0006306031137513129
19.459999999999674 0.0005122719562195946
19.479999999999674 0.0005827850884106799
19.499999999999673 0.0004036162603764223
19.519999999999673 0.0009154684139177848
19.539999999999672 0.0003632522142271924
19.559999999999672 0.0006601963417200974
19.57999999999967 0.0006477464216031988
19.59999999999967 0.00010697682954011723
19.61999999999967 0.0005554770635523799
19.63999999999967 0.0011241497831107688
19.65999999999967 0.000719759553175283
19.67999999999967 0.0007345751165892481
19.69999999999967 0.0007918612915320749
19.71999999999967 0.0007782986560109518
19.739999999999668 0.00039592439662796504
19.759999999999668 0.0005989956713339982
19.779999999999667 0.00022131154348757723
19.799999999999667 0.00022420842118356794
19.819999999999666 0.0006131913613471714
19.839999999999666 0.000633978176476128
19.859999999999665 0.0005668862069324145
19.879999999999665 0.0006191392478477073
19.899999999999665 0.0007845561643367292
19.919999999999664 0.0004810110783548779
19.939999999999664 0.0010409748075880536
19.959999999999663 0.00042128963678255733
19.979999999999663 0.0002702473070585554
19.999999999999662 0.000273365056970253
20.019999999999662 0.00028289157556558295
20.03999999999966 0.0005342354316090077
20.05999999999966 0.00028429883095933313
20.07999999999966 0.0004702861084693557
20.09999999999966 0.0003407043553882167
20.11999999999966 0.00019398380826848692
20.13999999999966 0.00042683601129236504
20.15999999999966 0.0011209441199248123
20.17999999999966 0.00035626859688181673
20.19999999999966 0.0002910482074091548
20.219999999999658 0.0006875967397807687
20.239999999999657 0.0006684822426662717
20.259999999999657 0.0003234005855386576
20.279999999999657 0.0006591516565915495
20.299999999999656 0.0006573681741040531
20.319999999999656 0.00023855362058424064
20.339999999999655 0.0015330664020640733
20.359999999999655 0.0002878859469801824
20.379999999999654 0.00006501801552147443
20.399999999999654 0.00030930024162246594
20.419999999999654 0.0007395757176140822
20.439999999999653 0.0005187952302919913
20.459999999999653 0.00048731137661843445
20.479999999999652 0.0004589274873286665
20.499999999999652 0.0008867761683662462
20.51999999999965 0.0010806065654927165
20.53999999999965 0.00031183776781225803
20.55999999999965 0.00023762905536941576
20.57999999999965 0.0004958236962802492
20.59999999999965 0.0004899061376933946
20.61999999999965 0.0006738283253092305
20.63999999999965 0.0004238921247818305
20.65999999999965 0.0004774234957655708
20.679999999999648 0.0004890507142218731
20.699999999999648 0.0006630398819528995
20.719999999999647 0.0007197735717300606
20.739999999999647 0.0006684211564579079
20.759999999999646 0.000423789813085685
20.779999999999646 0.0003686448648435168
20.799999999999645 0.0012699805474175672
20.819999999999645 0.0009747438178742196
20.839999999999645 0.0003199107439535305
20.859999999999644 0.0009566422475338703
20.879999999999644 0.00046272120538816533
20.899999999999643 0.00031426887268237215
20.919999999999643 0.00031282027898116505
20.939999999999642 0.00022895219373341629
20.959999999999642 0.0006454375745886459
20.97999999999964 0.00010622927693425061
20.99999999999964 0.00045355886745169317
21.01999999999964 0.0008291857848690564
21.03999999999964 0.0010061141005228739
21.05999999999964 0.00014286133886587358
21.07999999999964 0.0005038489928248968
21.09999999999964 0.0008931743315390184
21.11999999999964 0.000993376120572557
21.139999999999638 0.00044347495977907313
21.159999999999638 0.0015081599723867718
21.179999999999637 0.00018346049290330553
21.199999999999637 0.00038177889292177964
21.219999999999636 0.00013463231962504755
21.239999999999636 0.0008912132130803377
21.259999999999636 0.0010133230576210566
21.279999999999635 0.00046704671155284484
21.299999999999635 0.00020991141563180655
21.319999999999634 0.00048066404580893987
21.339999999999634 0.0005690554776300661
21.359999999999634 0.0001200132605815367
21.379999999999633 0.001035142035884388
21.399999999999633 0.0006278530500437225
21.419999999999632 0.00039922107346418743
21.439999999999632 0.00026751307008888347
21.45999999999963 0.0002924368499268765
21.47999999999963 0.0005977453317749345
21.49999999999963 0.0006826765416503373
21.51999999999963 0.0004055816447351461
21.53999999999963 0.0002720257630515276
21.55999999999963 0.0007232392494573956
21.57999999999963 0.0004229030603664163
21.59999999999963 0.0004027864777504385
21.619999999999628 0.00036962465015712365
21.639999999999628 0.00018178233535612074
21.659999999999627 0.0006780834147651587
21.679999999999627 0.000999882015412536
21.699999999999626 0.0007903796806515353
21.719999999999626 0.00036590140022338033
21.739999999999625 0.00008885697206379933
21.759999999999625 0.0007695715124450791
21.779999999999625 0.0003217231744075241
21.799999999999624 0.0010817988180307214
21.819999999999624 0.0008832243456677843
21.839999999999623 0.000528352770338663
21.859999999999623 0.0003718751240439345
21.879999999999622 0.00023792640133452295
21.899999999999622 0.0002945002010206775
21.91999999999962 0.0016625848639339063
21.93999999999962 0.0003672815633940198
21.95999999999962 0.0007702370661772987
21.97999999999962 0.00042843531230236026
21.99999999999962 0.0008564393159809678
22.01999999999962 0.000751644184556401


==> program/noise-high-uni.csv <==
0.0 0.0010595027985726996
0.000022675736961451248 0.0004929494555461637
0.000045351473922902495 0.0009521867583272641
0.00006802721088435374 0.0019023045738667606
0.00009070294784580499 0.001846558249032433
0.00011337868480725624 0.0033124236022043997
0.00013605442176870748 0.004382060303217532
0.00015873015873015873 0.005278290394748237
0.00018140589569160998 0.006152750867093685
0.00020408163265306123 0.00857773312305743
0.00022675736961451248 0.011010952435709372
0.00024943310657596373 0.012751726503832661
0.00027210884353741496 0.013282166388379655
0.0002947845804988662 0.012940282937201765
0.0003174603174603174 0.011832812179577006
0.00034013605442176863 0.00936758327833023
0.00036281179138321985 0.008169100427172364
0.0003854875283446711 0.008137295637729585
0.0004081632653061223 0.008388943206987364
0.0004308390022675735 0.008807444871665997
0.00045351473922902475 0.009257410867569253
0.000476190476190476 0.008281782565053894
0.0004988662131519273 0.008207818867521527
0.0005215419501133785 0.00748838435239719
0.0005442176870748298 0.007842671875235269
0.0005668934240362811 0.009717065697766565
0.0005895691609977324 0.011580679779327627
0.0006122448979591836 0.012389472281025493
0.0006349206349206349 0.012041923863384
0.0006575963718820862 0.010091075539092473
0.0006802721088435375 0.009501336715583978
0.0007029478458049888 0.008061384838801965
0.00072562358276644 0.006508415282395647
0.0007482993197278913 0.0033989735083116202
0.0007709750566893426 -0.0004264818235292638
0.0007936507936507939 -0.0037044440993565034
0.0008163265306122451 -0.006193484613620466
0.0008390022675736964 -0.00881560949867203
0.0008616780045351477 -0.012853656683034032
0.000884353741496599 -0.016397490971214523
0.0009070294784580503 -0.020772205438643592
0.0009297052154195015 -0.023508914523528383
0.0009523809523809528 -0.02741603863242112
0.0009750566893424041 -0.0310853723687375
0.0009977324263038554 -0.034283125165030064
0.0010204081632653066 -0.036106180798854776
0.001043083900226758 -0.03925471917582473
0.0010657596371882092 -0.041252355796069506
0.0010884353741496605 -0.04156176938226342
0.0011111111111111118 -0.040251773037959626
0.001133786848072563 -0.03753310022423325
0.0011564625850340143 -0.033393608912963536
0.0011791383219954656 -0.02905509176191147
0.0012018140589569169 -0.024910679003433897
0.0012244897959183682 -0.020672595582521353
0.0012471655328798194 -0.014753974006180679
0.0012698412698412707 -0.00926622752970916
0.001292517006802722 -0.004653189010571295
0.0013151927437641733 -0.0014963977017714808
0.0013378684807256245 0.0030661702961379393
0.0013605442176870758 0.005998018484541978
0.001383219954648527 0.010535429313104541
0.0014058956916099784 0.01658108453202609
0.0014285714285714297 0.022610859587820102
0.001451247165532881 0.027473453487701253
0.0014739229024943322 0.0330808828007162
0.0014965986394557835 0.03957901458487029
0.0015192743764172348 0.04434220732258629
0.001541950113378686 0.04788583947476244
0.0015646258503401373 0.05242749786415316
0.0015873015873015886 0.05686984850086435
0.0016099773242630399 0.06098543734153353
0.0016326530612244912 0.06348785490753107
0.0016553287981859424 0.06654712435047946
0.0016780045351473937 0.06903194333489233
0.001700680272108845 0.07122871654225774
0.0017233560090702963 0.07200958551497959
0.0017460317460317475 0.07209405524448749
0.0017687074829931988 0.07121770393242255
0.00179138321995465 0.07067121482981387
0.0018140589569161014 0.06840187313463636
0.0018367346938775527 0.06580664702780159
0.001859410430839004 0.06275748859608707
0.0018820861678004552 0.05794370966311532
0.0019047619047619065 0.05132418916744459
0.0019274376417233578 0.04427198509076476
0.001950113378684809 0.036823334198698966
0.0019727891156462603 0.027975121607637946
0.0019954648526077116 0.02052770825942144
0.002018140589569163 0.012732764094413348
0.002040816326530614 0.00445658114818172
0.0020634920634920654 -0.004347211066193759
0.0020861678004535167 -0.014360480835657826
0.002108843537414968 -0.024245360331793156
0.0021315192743764193 -0.03356971232965807
0.0021541950113378706 -0.04169470875953642
0.002176870748299322 -0.050850046758237295
0.002199546485260773 -0.05938361939634654
0.0022222222222222244 -0.06765133485270994
0.0022448979591836757 -0.07475285178146096
0.002267573696145127 -0.08267655540543005
0.0022902494331065782 -0.09098281710179137
0.0023129251700680295 -0.09844370284931515
0.0023356009070294808 -0.10663878012395762
0.002358276643990932 -0.11465725003055716
0.0023809523809523833 -0.12188248837388344
0.0024036281179138346 -0.1280950599606549
0.002426303854875286 -0.13300285810222348
0.002448979591836737 -0.13850148587857666
0.0024716553287981884 -0.14467846059344242
0.0024943310657596397 -0.14907692088705193
0.002517006802721091 -0.15108325176322354
0.0025396825396825423 -0.15230466248239427
0.0025623582766439936 -0.15111542212905088
0.002585034013605445 -0.1491328521196184
0.002607709750566896 -0.1473853226489858
0.0026303854875283474 -0.14617190678307332
0.0026530612244897987 -0.14399371031382602
0.00267573696145125 -0.1402659978570457
0.0026984126984127012 -0.13748936467119108
0.0027210884353741525 -0.13456634605175138
0.002743764172335604 -0.13246018837657042
0.002766439909297055 -0.13020328771723683
0.0027891156462585063 -0.1280519245034471
0.0028117913832199576 -0.1257031405735796
0.002834467120181409 -0.12367743856147395
0.00285714285714286 -0.11971776779524512
0.0028798185941043115 -0.11370779557897549
0.0029024943310657627 -0.10769792683587842
0.002925170068027214 -0.10020074277038234
0.0029478458049886653 -0.09199497439325878
0.0029705215419501166 -0.08420349200197638
0.002993197278911568 -0.07649473833830492
0.003015873015873019 -0.06884955382849277
0.0030385487528344704 -0.061400021152562774
0.0030612244897959217 -0.05449602135405751
0.003083900226757373 -0.047567429150870824
0.0031065759637188242 -0.041041582816640554
0.0031292517006802755 -0.035205335792951986
0.003151927437641727 -0.028884140225669933
0.003174603174603178 -0.022029037735782762
0.0031972789115646293 -0.014914498996965644
0.0032199546485260806 -0.007481987339509461
0.003242630385487532 -0.0013972472832665768
0.003265306122448983 0.0034799601353779717
0.0032879818594104345 0.00942391159688446
0.0033106575963718857 0.015732172374677847
0.003333333333333337 0.02043800166733213
0.0033560090702947883 0.02450044234197338
0.0033786848072562396 0.02963039573388051
0.003401360544217691 0.033570289574391954
0.003424036281179142 0.03738651024788477
0.0034467120181405934 0.0417774987124819
0.0034693877551020447 0.04509232936699698
0.003492063492063496 0.047076985202871
0.0035147392290249472 0.04823572908025673
0.0035374149659863985 0.04985917255724465
0.00356009070294785 0.05184848715954261
0.003582766439909301 0.053706572266888776
0.0036054421768707524 0.05575603639374162
0.0036281179138322036 0.05817611289179121
0.003650793650793655 0.0590640054730487
0.003673469387755106 0.06010030983422171
0.0036961451247165575 0.0613260808772938
0.0037188208616780087 0.06363999759428829
0.00374149659863946 0.06451171615541915
0.0037641723356009113 0.06423647256707476
0.0037868480725623626 0.062491229470930394
0.003809523809523814 0.06197549998196298
0.003832199546485265 0.06227260563363797
0.0038548752834467164 0.06273371984693196
0.0038775510204081677 0.06363475172836719
0.003900226757369619 0.06424041378969868
0.00392290249433107 0.06552404103511138
0.003945578231292521 0.06775459590458138
0.0039682539682539715 0.07079132985219734
0.003990929705215422 0.0735070947667506
0.004013605442176873 0.07585823470381398
0.004036281179138324 0.07721884766250761
0.004058956916099775 0.07789539011548863
0.004081632653061226 0.07775016540279794
0.004104308390022677 0.07724217258630357
0.004126984126984127 0.0763223878005595
0.004149659863945578 0.0735143915973592
0.004172335600907029 0.07122952941748942
0.00419501133786848 0.06993743166073138
0.004217687074829931 0.06771704588934122
0.004240362811791382 0.06363530037136854
0.0042630385487528325 0.06013789358072977
0.004285714285714283 0.05580252274720125
0.004308390022675734 0.05259898820128171
0.004331065759637185 0.04968407921559505
0.004353741496598636 0.04671918826446958
0.004376417233560087 0.042947817521262005
0.0043990929705215375 0.0400896887463225
0.004421768707482988 0.03850617499730198
0.004444444444444439 0.038037575669600615
0.00446712018140589 0.037817886560398035
0.004489795918367341 0.03865905828150811
0.004512471655328792 0.03875445298557407
0.004535147392290243 0.03839419012597784
0.0045578231292516935 0.03702517052262157
0.004580498866213144 0.034089361439452986
0.004603174603174595 0.03107849893143285
0.004625850340136046 0.02802736720233112
0.004648526077097497 0.025722467294973406
0.004671201814058948 0.023336636477153498
0.0046938775510203985 0.019195782214887363
0.004716553287981849 0.015433600488876932
0.0047392290249433 0.012706302434178644
0.004761904761904751 0.01115094486518238
0.004784580498866202 0.010383633517003712
0.004807256235827653 0.00829670631939287
0.004829931972789104 0.007743050723150618
0.0048526077097505544 0.008758375209063512
0.004875283446712005 0.008122971022025017
0.004897959183673456 0.008985873375734914
0.004920634920634907 0.010025197079809315
0.004943310657596358 0.011860210401337539
0.004965986394557809 0.012105568189813766
0.0049886621315192595 0.010789875116347037
0.00501133786848071 0.008852592979130297
0.005034013605442161 0.006608692363663575
0.005056689342403612 0.002790358781167417
0.005079365079365063 -0.0011284048808746995
0.005102040816326514 -0.006174256676120151
0.005124716553287965 -0.011694689714253338
0.005147392290249415 -0.018440484292361347
0.005170068027210866 -0.023541737174188344
0.005192743764172317 -0.02696688833250213
0.005215419501133768 -0.029503181797124245
0.005238095238095219 -0.031174670359074272
0.00526077097505667 -0.03205043874772458
0.0052834467120181205 -0.03144103510101065
0.005306122448979571 -0.029882333889230055
0.005328798185941022 -0.028162214386576366
0.005351473922902473 -0.025599517308108603
0.005374149659863924 -0.02237604159249578
0.005396825396825375 -0.02004071101567459
0.0054195011337868255 -0.017442297091648903
0.005442176870748276 -0.015070360241075154
0.005464852607709727 -0.010996516354533959
0.005487528344671178 -0.0076941499472701555
0.005510204081632629 -0.004649362034126822
0.00553287981859408 -0.0012761454626421071
0.005555555555555531 0.00202335722156234
0.0055782312925169815 0.006925895996835144
0.005600907029478432 0.011611125382068224
0.005623582766439883 0.017255123133786576
0.005646258503401334 0.02234873494023124
0.005668934240362785 0.027351552378200902
0.005691609977324236 0.033434568213421924
0.0057142857142856865 0.038913303893361985
0.005736961451247137 0.04397539413352739
0.005759637188208588 0.04940094951193264
0.005782312925170039 0.05562285002241849
0.00580498866213149 0.06050033471464955
0.005827664399092941 0.06567517539355912
0.005850340136054392 0.07146842910375249
0.0058730158730158424 0.07687951073187338
0.005895691609977293 0.08089635880975421
0.005918367346938744 0.08347116704499914
0.005941043083900195 0.08576471880494857
0.005963718820861646 0.08687076906098876
0.005986394557823097 0.08912015327245368
0.0060090702947845475 0.09017251125672501
0.006031746031745998 0.09011215831567927
0.006054421768707449 0.08978492675137034
0.0060770975056689 0.08762579668692191
0.006099773242630351 0.08607991939280554
0.006122448979591802 0.08447737969954912
0.006145124716553253 0.0817831082552049
0.006167800453514703 0.07910442559934186
0.006190476190476154 0.07510453452751795
0.006213151927437605 0.07138366210642592
0.006235827664399056 0.06697803349799043
0.006258503401360507 0.06370994866796408
0.006281179138321958 0.06058683314609859
0.0063038548752834085 0.05884224030690917
0.006326530612244859 0.05821694754357554
0.00634920634920631 0.056663215642884526
0.006371882086167761 0.0534567572204315
0.006394557823129212 0.04927928999929674
0.006417233560090663 0.04468468449738253
0.0064399092970521135 0.04036593338848616
0.006462585034013564 0.035276323135434315
0.006485260770975015 0.029649079453626676
0.006507936507936466 0.023589602018041632
0.006530612244897917 0.016392475251669168
0.006553287981859368 0.01062820928228748
0.006575963718820819 0.004723929570833989
0.0065986394557822695 -0.0010177052265323075
0.00662131519274372 -0.007314815175399549
0.006643990929705171 -0.01417835884105867
0.006666666666666622 -0.02255272573480834
0.006689342403628073 -0.029477701045858513
0.006712018140589524 -0.03679354784957705
0.0067346938775509745 -0.04224850845297802
0.006757369614512425 -0.048733241739324626
0.006780045351473876 -0.05334735073699483
0.006802721088435327 -0.058468573093964235
0.006825396825396778 -0.06171354598142734
0.006848072562358229 -0.06469776052901866
0.00687074829931968 -0.06579546820406804
0.0068934240362811304 -0.0654440417883185
0.006916099773242581 -0.06484358024687421
0.006938775510204032 -0.06504548533647124
0.006961451247165483 -0.0632678335609778
0.006984126984126934 -0.061047439171706804
0.007006802721088385 -0.05903251242892907
0.0070294784580498355 -0.05833730224222923
0.007052154195011286 -0.05795344294797923
0.007074829931972737 -0.05639984982117709
0.007097505668934188 -0.05591930404296329
0.007120181405895639 -0.05587219353703827
0.00714285714285709 -0.056281441565229885
0.007165532879818541 -0.05528682154568747
0.007188208616779991 -0.052378797068666084
0.007210884353741442 -0.04852292256464821
0.007233560090702893 -0.045689373307527384
0.007256235827664344 -0.04111923616651502
0.007278911564625795 -0.03620434545219336
0.007301587301587246 -0.03181863997366526
0.0073242630385486965 -0.028608162991265534
0.007346938775510147 -0.025001852595308446
0.007369614512471598 -0.019811811760247752
0.007392290249433049 -0.014293611617507283
0.0074149659863945 -0.008999177445302119
0.007437641723355951 -0.004672872999061398
0.0074603174603174015 -0.001559309181661994
0.007482993197278852 0.002562611648101107
0.007505668934240303 0.0058240091128953205
0.007528344671201754 0.008337896609920424
0.007551020408163205 0.010379041330718678
0.007573696145124656 0.012639671253290116
0.007596371882086107 0.015949710373170986
0.0076190476190475575 0.01944729276092999
0.007641723356009008 0.022094978098176045
0.007664399092970459 0.024568874935920484
0.00768707482993191 0.028220842142551064
0.007709750566893361 0.030867867919581463
0.007732426303854812 0.03467056646255938
0.0077551020408162625 0.0397755411459778
0.007777777777777713 0.04304402335487704
0.007800453514739164 0.04656206424513995
0.007823129251700615 0.05010889956940019
0.007845804988662067 0.05256336786961227
0.007868480725623518 0.05587573482732455
0.00789115646258497 0.05806317105714005
0.007913832199546422 0.05939582720393833
0.007936507936507874 0.05956151645951448
0.007959183673469325 0.0592823489172196
0.007981859410430777 0.05988311315231502
0.008004535147392229 0.06077945893519775
0.00802721088435368 0.06217491349018328
0.008049886621315132 0.06199622349222185
0.008072562358276584 0.06149896353473444
0.008095238095238036 0.06195848018358847
0.008117913832199487 0.06231604155042708
0.008140589569160939 0.06206134002500971
0.00816326530612239 0.061127054037865315
0.008185941043083842 0.06114168478116331
0.008208616780045294 0.06101573222181858
0.008231292517006746 0.06043743483083157
0.008253968253968198 0.059945134428802505
0.00827664399092965 0.058853658441959646
0.008299319727891101 0.056240243848855204
0.008321995464852553 0.0518701437775814
0.008344671201814004 0.04880729231009544
0.008367346938775456 0.04438153509823674
0.008390022675736908 0.04070674351449227
0.00841269841269836 0.035712246477670156
0.008435374149659811 0.03133191680673081
0.008458049886621263 0.026053906770962858
0.008480725623582715 0.022042438400460287
0.008503401360544166 0.017136428689933113
0.008526077097505618 0.011318893513031038
0.00854875283446707 0.00446544756708166
0.008571428571428522 -0.0028013004407740323
0.008594104308389973 -0.009990959534147123
0.008616780045351425 -0.018514910941337864
0.008639455782312877 -0.025665999845332663
0.008662131519274328 -0.034059910075068284
0.00868480725623578 -0.04094223350883961
0.008707482993197232 -0.049068279068871457
0.008730158730158684 -0.05599846597599213
0.008752834467120135 -0.06220928824540212
0.008775510204081587 -0.0668544271260688
0.008798185941043039 -0.07237896069827174
0.00882086167800449 -0.07667344310784455
0.008843537414965942 -0.08006260190972908
0.008866213151927394 -0.08239279193869942
0.008888888888888846 -0.08469014455642945
0.008911564625850297 -0.08511730223643219
0.008934240362811749 -0.0844121158412067
0.0089569160997732 -0.08487228968802818
0.008979591836734652 -0.08403191878012942
0.009002267573696104 -0.08143676009625068
0.009024943310657556 -0.07994443761427379
0.009047619047619007 -0.07697544724743628
0.00907029478458046 -0.07427847676165031
0.009092970521541911 -0.07035680457321536
0.009115646258503363 -0.065222512604988
0.009138321995464814 -0.05893033560113578
0.009160997732426266 -0.05258959275673185
0.009183673469387718 -0.04488779868334973
0.00920634920634917 -0.03853025463172094
0.009229024943310621 -0.03088537214123422
0.009251700680272073 -0.022754169155902407
0.009274376417233525 -0.014591802540956659
0.009297052154194976 -0.007793171432077546
0.009319727891156428 -0.000962114704006045
0.00934240362811788 0.006046813340536351
0.009365079365079331 0.012574500412926315
0.009387755102040783 0.01813507067526201
0.009410430839002235 0.02472356548756577
0.009433106575963687 0.03008754151897082
0.009455782312925138 0.03620993904021515
0.00947845804988659 0.04147259596689797
0.009501133786848042 0.04732459075872653
0.009523809523809493 0.052467652489387964
0.009546485260770945 0.05635747625297842
0.009569160997732397 0.06041814891409656
0.009591836734693849 0.06381840703353142
0.0096145124716553 0.06692703499412753
0.009637188208616752 0.06943081324624326
0.009659863945578204 0.07022861265811756
0.009682539682539655 0.07094032447718047
0.009705215419501107 0.07191799812280715
0.009727891156462559 0.07397973515182837
0.00975056689342401 0.07567372259980505
0.009773242630385462 0.0772250069440753
0.009795918367346914 0.07889663223806363
0.009818594104308366 0.08135259861899803
0.009841269841269817 0.08224861176796114
0.009863945578231269 0.08285150399160726
0.00988662131519272 0.08207473413589202
0.009909297052154173 0.08215547778369461
0.009931972789115624 0.08037366030839814
0.009954648526077076 0.07785019148097798
0.009977324263038528 0.07439106324651096
0.00999999999999998 0.07019631883463981
0.010022675736961431 0.06479138890131679
0.010045351473922883 0.058908062643496295
0.010068027210884335 0.05249651496905633
0.010090702947845786 0.04635518838452564
0.010113378684807238 0.038504962950257474
0.01013605442176869 0.028908487113313557
0.010158730158730141 0.020808060227507832
0.010181405895691593 0.012998192000211472
0.010204081632653045 0.006056237284089689
0.010226757369614497 -0.002503402685405055
0.010249433106575948 -0.012624792628462948
0.0102721088435374 -0.02176485094081969
0.010294784580498852 -0.03018554833113085
0.010317460317460303 -0.039309799404007424
0.010340136054421755 -0.0488979387670897
0.010362811791383207 -0.056529093677614224
0.010385487528344658 -0.06453714864765042
0.01040816326530611 -0.0729310238979944
0.010430839002267562 -0.08103484377383892
0.010453514739229014 -0.09023545296422343
0.010476190476190465 -0.09990247720706258
0.010498866213151917 -0.1097818052720413
0.010521541950113369 -0.11813894324254721
0.01054421768707482 -0.12627418190295542
0.010566893424036272 -0.13541590414419682
0.010589569160997724 -0.1438332451068443
0.010612244897959176 -0.1521551195095036
0.010634920634920627 -0.1604278314684936
0.010657596371882079 -0.1671904346319202
0.01068027210884353 -0.17231695725497578
0.010702947845804982 -0.17615273490674205
0.010725623582766434 -0.17862484651431149
0.010748299319727886 -0.1794236296313989
0.010770975056689338 -0.17766386016250849
0.01079365079365079 -0.17346209721171685
0.010816326530612241 -0.16819311350074342
0.010839002267573693 -0.16339523004807188
0.010861678004535144 -0.15928703580794018
0.010884353741496596 -0.15387681838472383
0.010907029478458048 -0.1469365909174258
0.0109297052154195 -0.1404761321988993
0.010952380952380951 -0.13438889734240633
0.010975056689342403 -0.12622887351524553
0.010997732426303855 -0.11699689469449215
0.011020408163265306 -0.10784951044048202
0.011043083900226758 -0.09952141475975392
0.01106575963718821 -0.09008743789145374
0.011088435374149662 -0.0813705685097384
0.011111111111111113 -0.0711294367033349
0.011133786848072565 -0.059854582893280925
0.011156462585034017 -0.0497290020614345
0.011179138321995468 -0.040039507681449295
0.01120181405895692 -0.031833750100498416
0.011224489795918372 -0.024167736519865084
0.011247165532879824 -0.014910865938692017
0.011269841269841275 -0.007219546988654305
0.011292517006802727 -0.0004987328846716341
0.011315192743764179 0.005304935384207635
0.01133786848072563 0.01050049782626818
0.011360544217687082 0.015716523693170406
0.011383219954648534 0.01980620530426414
0.011405895691609986 0.02420714160270868
0.011428571428571437 0.02889613423314343
0.011451247165532889 0.03214174560500974
0.01147392290249434 0.03398854938699597
0.011496598639455792 0.03543418323953405
0.011519274376417244 0.03739974436596573
0.011541950113378696 0.03972540993512666
0.011564625850340148 0.04320064323402657
0.0115873015873016 0.047428404725407276
0.011609977324263051 0.051245319764184186
0.011632653061224503 0.055767606905151146
0.011655328798185954 0.0616311675847075
0.011678004535147406 0.06828011928339353
0.011700680272108858 0.07622252551469917
0.01172335600907031 0.08529216875652032
0.011746031746031761 0.09478350527995105
0.011768707482993213 0.10323899894604484
0.011791383219954665 0.1125935477449438
0.011814058956916116 0.1205767069022627
0.011836734693877568 0.1271781786469981
0.01185941043083902 0.13223649366748058
0.011882086167800471 0.13822636635797986
0.011904761904761923 0.14489718145460395
0.011927437641723375 0.15031121707925305
0.011950113378684827 0.15519122285681772
0.011972789115646278 0.1597266401795609
0.01199546485260773 0.16363638477463013
0.012018140589569182 0.16632862414547978
0.012040816326530633 0.16724205305012566
0.012063492063492085 0.1660783024177024
0.012086167800453537 0.16326503252466146
0.012108843537414989 0.16047818302858852
0.01213151927437644 0.1555522987123863
0.012154195011337892 0.15137811002874713
0.012176870748299344 0.14640464345402127
0.012199546485260795 0.13998811546095818
0.012222222222222247 0.13190044437961718
0.012244897959183699 0.12262130270827
0.01226757369614515 0.11275267943689977
0.012290249433106602 0.1021873713146202
0.012312925170068054 0.09001915124502405
0.012335600907029506 0.0788522639122376
0.012358276643990957 0.06689694520335229
0.012380952380952409 0.055642182522077206
0.01240362811791386 0.04342536302423004
0.012426303854875313 0.03128965858393462
0.012448979591836764 0.01990282408330227
0.012471655328798216 0.0069284200017056385
0.012494331065759668 -0.004669573619686448
0.01251700680272112 -0.017446267296672802
0.012539682539682571 -0.02989006320284618
0.012562358276644023 -0.04071617559977751
0.012585034013605475 -0.051368866317177256
0.012607709750566926 -0.06136146534323936
0.012630385487528378 -0.07000823677738832
0.01265306122448983 -0.07760059426736449
0.012675736961451281 -0.08490474664731615
0.012698412698412733 -0.0913595246196309
0.012721088435374185 -0.09753287186636203
0.012743764172335637 -0.10441088389298955
0.012766439909297088 -0.10922279139402877
0.01278911564625854 -0.11435427597860154
0.012811791383219992 -0.11945300235021655
0.012834467120181443 -0.12439950973031363
0.012857142857142895 -0.12708152466537187
0.012879818594104347 -0.12971995774195477
0.012902494331065799 -0.13260560400566435
0.01292517006802725 -0.13428587563817443
0.012947845804988702 -0.13392718802485695
0.012970521541950154 -0.13328974522733308
0.012993197278911605 -0.13144096855626494
0.013015873015873057 -0.12765303164302766
0.013038548752834509 -0.12477979899607866
0.01306122448979596 -0.12252775264607882
0.013083900226757412 -0.12040355948219257
0.013106575963718864 -0.11795286820107292
0.013129251700680316 -0.1152917900740032
0.013151927437641767 -0.11045827503802481
0.013174603174603219 -0.10653684621156254
0.01319727891156467 -0.1015053020394714
0.013219954648526122 -0.0958298289937763
0.013242630385487574 -0.08916629756608448
0.013265306122449026 -0.08159579921643258
0.013287981859410478 -0.07236221586365013
0.01331065759637193 -0.06120601591592323
0.013333333333333381 -0.04826850133938149
0.013356009070294833 -0.035881663638406114
0.013378684807256284 -0.023758590312675732
0.013401360544217736 -0.01233070484906472
0.013424036281179188 0.00012420587286648258
0.01344671201814064 0.013025256468222836
0.013469387755102091 0.02599032559063641
0.013492063492063543 0.040180173557111155
0.013514739229024995 0.05576047292406439
0.013537414965986446 0.07113989845387594
0.013560090702947898 0.08712707706315886
0.01358276643990935 0.10299287949497185
0.013605442176870802 0.1172049060539786
0.013628117913832253 0.13024079274389955
0.013650793650793705 0.1438101746140211
0.013673469387755157 0.1582768561049221
0.013696145124716608 0.17308386742757553
0.01371882086167806 0.18655823860715773
0.013741496598639512 0.19928978098954434
0.013764172335600964 0.21092003920615582
0.013786848072562415 0.22067521210012067
0.013809523809523867 0.23048963565207561
0.013832199546485319 0.23761425863705954
0.01385487528344677 0.24356343603967492
0.013877551020408222 0.24704982924727265
0.013900226757369674 0.24965239689105695
0.013922902494331126 0.2503068064955724
0.013945578231292577 0.24880359611075423
0.013968253968254029 0.24697723121389947
0.01399092970521548 0.24458015392108085
0.014013605442176932 0.24008592000689877
0.014036281179138384 0.234334132779699
0.014058956916099836 0.22661441723062636
0.014081632653061288 0.21780448148075154
0.01410430839002274 0.20826404064593473
0.014126984126984191 0.19664429303145659
0.014149659863945643 0.18302678764396255
0.014172335600907094 0.16922884859124757
0.014195011337868546 0.15415677182045412
0.014217687074829998 0.1379654714646212
0.01424036281179145 0.11992014626666576
0.014263038548752901 0.10223172476949308
0.014285714285714353 0.08350788329372669
0.014308390022675805 0.06405766553263448
0.014331065759637256 0.043885775238389074
0.014353741496598708 0.023637433375552894
0.01437641723356016 0.003421983919366149
0.014399092970521611 -0.015520155207377326
0.014421768707483063 -0.03414421812546875
0.014444444444444515 -0.053330024910710566
0.014467120181405967 -0.07120049809107196
0.014489795918367418 -0.08714995585450816
0.01451247165532887 -0.10347858340528615
0.014535147392290322 -0.11772215400145855
0.014557823129251773 -0.13139972978489473
0.014580498866213225 -0.1449695234915879
0.014603174603174677 -0.15827964559315733
0.014625850340136129 -0.17191871124277897
0.01464852607709758 -0.1831379683034569
0.014671201814059032 -0.19240215315895176
0.014693877551020484 -0.19908113286221235
0.014716553287981935 -0.2060450754695237
0.014739229024943387 -0.21264497547836708
0.014761904761904839 -0.21701496414159255
0.01478458049886629 -0.2186061785819754
0.014807256235827742 -0.2180703412682024
0.014829931972789194 -0.2149392859757883
0.014852607709750646 -0.21081935822870015
0.014875283446712097 -0.20522451063756667
0.01489795918367355 -0.19828830347172266
0.014920634920635 -0.18979620842063208
0.014943310657596453 -0.1816167119442158
0.014965986394557904 -0.17279936627190243
0.014988662131519356 -0.16471693168582086
0.015011337868480808 -0.15726928899879739
0.01503401360544226 -0.14802287569024625
0.015056689342403711 -0.1393773317784466
0.015079365079365163 -0.13045893967330552
0.015102040816326615 -0.11927925912539311
0.015124716553288066 -0.10708440781525388
0.015147392290249518 -0.09410810635603659
0.01517006802721097 -0.08042690591955223
0.015192743764172421 -0.06676979465012882
0.015215419501133873 -0.05255228444036597
0.015238095238095325 -0.03754485043999864
0.015260770975056777 -0.022507199242344737
0.015283446712018228 -0.00859790171420284
0.01530612244897968 0.005772055483634271
0.015328798185941132 0.019751377636226482
0.015351473922902583 0.03249945684166815
0.015374149659864035 0.04397424043483481
0.015396825396825487 0.056144853229728515
0.015419501133786939 0.06897227977805062
0.01544217687074839 0.08263237035778534
0.015464852607709842 0.09723133956076775
0.015487528344671294 0.11057576465404018
0.015510204081632745 0.12278921018432634
0.015532879818594197 0.1352414459800898
0.015555555555555649 0.1478618783516022
0.0155782312925171 0.1593065316359552
0.015600907029478552 0.17077952166491164
0.015623582766440004 0.1817908016127383
0.015646258503401456 0.1930142056552744
0.015668934240362906 0.2045758722497777
0.015691609977324356 0.21424603997715644
0.015714285714285806 0.2233884076215388
0.015736961451247256 0.23107728700923913
0.015759637188208706 0.2371795192630304
0.015782312925170155 0.24202198193317173
0.015804988662131605 0.2441468669051689
0.015827664399093055 0.24652940810097274
0.015850340136054505 0.2479793364387161
0.015873015873015955 0.2469125147634769
0.015895691609977405 0.24517463482245933
0.015918367346938855 0.2425689874738827
0.015941043083900305 0.23962206566961944
0.015963718820861755 0.2342357636017749
0.015986394557823205 0.2263808765775496
0.016009070294784655 0.2171633556935647
0.016031746031746105 0.2054722683270146
0.016054421768707555 0.1918987596832873
0.016077097505669005 0.17828167795457667
0.016099773242630455 0.16427182423266967
0.016122448979591905 0.1503175835673175
0.016145124716553355 0.1357320062927808
0.016167800453514805 0.11890443547461171
0.016190476190476255 0.10276618913307213
0.016213151927437705 0.08772456926834866
0.016235827664399155 0.07200008676616039
0.016258503401360605 0.05651764665901292
0.016281179138322055 0.040260287536635624
0.016303854875283505 0.02334513650717658
0.016326530612244955 0.007828843898907343
0.016349206349206405 -0.007798752773908653
0.016371882086167855 -0.022859487906090062
0.016394557823129305 -0.037154336118016204
0.016417233560090755 -0.04955221741504934
0.016439909297052205 -0.06314010498481987
0.016462585034013655 -0.0750166624073299
0.016485260770975105 -0.08790138518951382
0.016507936507936555 -0.10143111203695629
0.016530612244898005 -0.11384335093868778
0.016553287981859455 -0.12671038660715972
0.016575963718820905 -0.14055336211690456
0.016598639455782355 -0.15369053985936776
0.016621315192743805 -0.16729692567917012
0.016643990929705255 -0.17984669829025013
0.016666666666666705 -0.189785124293609
0.016689342403628155 -0.19893427559358173
0.016712018140589605 -0.20727140044219663
0.016734693877551055 -0.21460221748228606
0.016757369614512505 -0.2194746628928921
0.016780045351473954 -0.2223249279077174
0.016802721088435404 -0.22235898832745926
0.016825396825396854 -0.2202498521119906
0.016848072562358304 -0.2171646656763907
0.016870748299319754 -0.2137127085170605
0.016893424036281204 -0.20794322568719137
0.016916099773242654 -0.2005120775643299
0.016938775510204104 -0.19046089882299733
0.016961451247165554 -0.18111916431084568
0.016984126984127004 -0.1713868065089125
0.017006802721088454 -0.16028151015166886
0.017029478458049904 -0.14713636382182227
0.017052154195011354 -0.13295214067290398
0.017074829931972804 -0.1178446372705937
0.017097505668934254 -0.10347409179760608
0.017120181405895704 -0.08987955975593855
0.017142857142857154 -0.07543001257063309
0.017165532879818604 -0.060707676874571244
0.017188208616780054 -0.04456223952119234
0.017210884353741504 -0.028807217484083325
0.017233560090702954 -0.013476796956510557
0.017256235827664404 0.0030382495304954547
0.017278911564625854 0.019039460662061795
0.017301587301587304 0.03529420876202654
0.017324263038548754 0.050527961589127285
0.017346938775510204 0.06432405752305868
0.017369614512471654 0.07926066916565078
0.017392290249433104 0.09473630110555964
0.017414965986394554 0.11084151965921425
0.017437641723356004 0.1264266886349873
0.017460317460317454 0.13994655333237033
0.017482993197278904 0.1534016331532666
0.017505668934240354 0.16470617831746567
0.017528344671201804 0.17419827700636636
0.017551020408163254 0.1834692625625043
0.017573696145124704 0.190812479000295
0.017596371882086154 0.19595051480491527
0.017619047619047604 0.2004703748714849
0.017641723356009054 0.20332723621439466
0.017664399092970504 0.20438670679736726
0.017687074829931954 0.20365426095946484
0.017709750566893404 0.20311625103944475
0.017732426303854854 0.2003514721053168
0.017755102040816303 0.19525494212930242
0.017777777777777753 0.18866302899987392
0.017800453514739203 0.18225783942015353
0.017823129251700653 0.173660813330831
0.017845804988662103 0.16560194884847385
0.017868480725623553 0.15683745684004652
0.017891156462585003 0.14739989376725593
0.017913832199546453 0.13716642179133243
0.017936507936507903 0.12731537157677147
0.017959183673469353 0.11591292024914715
0.017981859410430803 0.10406257958597911
0.018004535147392253 0.09064219809864495
0.018027210884353703 0.07671983576341834
0.018049886621315153 0.0638588847424144
0.018072562358276603 0.049519523772163634
0.018095238095238053 0.03373960650384876
0.018117913832199503 0.018540805691859362
0.018140589569160953 0.003974091099137131
0.018163265306122403 -0.009850421699094388
0.018185941043083853 -0.02221751740892163
0.018208616780045303 -0.03454547226781182
0.018231292517006753 -0.04794781527906837
0.018253968253968203 -0.06207529473349619
0.018276643990929653 -0.07558499244496789
0.018299319727891103 -0.08952928137598123
0.018321995464852553 -0.10292470551209251
0.018344671201814003 -0.11434752234617253
0.018367346938775453 -0.12422885916143306
0.018390022675736903 -0.13454260724948333
0.018412698412698353 -0.14555751435851555
0.018435374149659803 -0.15458348863088256
0.018458049886621253 -0.16111531002407853
0.018480725623582703 -0.16663486147036766
0.018503401360544153 -0.170294373108887
0.018526077097505603 -0.17405839664448455
0.018548752834467053 -0.1761161347841786
0.018571428571428503 -0.1760256750750947
0.018594104308389953 -0.17365462945895577
0.018616780045351403 -0.17106432131741037
0.018639455782312853 -0.16600954432281967
0.018662131519274303 -0.16039403591304655
0.018684807256235753 -0.15493852422300236
0.018707482993197203 -0.14944179539224817
0.018730158730158653 -0.14330248198339177
0.018752834467120102 -0.13717829952154353
0.018775510204081552 -0.13184304696421473
0.018798185941043002 -0.1264200596590235
0.018820861678004452 -0.11912821404388704
0.018843537414965902 -0.111702404068286
0.018866213151927352 -0.10264349049416621
0.018888888888888802 -0.09376916407028552
0.018911564625850252 -0.08575396843638816
0.018934240362811702 -0.0784863395688924
0.018956916099773152 -0.06939686509569717
0.018979591836734602 -0.06156815743457297
0.019002267573696052 -0.05469276711185041
0.019024943310657502 -0.048710021578697894
0.019047619047618952 -0.04187973676463637
0.019070294784580402 -0.033638785452611765
0.019092970521541852 -0.024072602213943875
0.019115646258503302 -0.013255901729041649
0.019138321995464752 -0.003920428325416989
0.019160997732426202 0.005777791445735819
0.019183673469387652 0.01511363047773782
0.019206349206349102 0.025621846621429224
0.019229024943310552 0.03565640556263875
0.019251700680272002 0.045937086585022664
0.019274376417233452 0.05574093296145419
0.019297052154194902 0.06506673227855204
0.019319727891156352 0.07272551812832494
0.019342403628117802 0.08147621476167224
0.019365079365079252 0.09137752890560992
0.019387755102040702 0.10106670115432298
0.019410430839002152 0.1102150655538017
0.019433106575963602 0.11857025192555534
0.019455782312925052 0.12709487456707225
0.019478458049886502 0.13660151539965304
0.01950113378684795 0.14621391677755097
0.0195238095238094 0.1556848307873435
0.01954648526077085 0.1656115876202976
0.0195691609977323 0.17459052163375535
0.01959183673469375 0.18386831056470104
0.0196145124716552 0.1905245760029718
0.01963718820861665 0.1955042088482988
0.0196598639455781 0.19925549360627628
0.01968253968253955 0.20092924399816237
0.019705215419501 0.20160004933057651
0.01972789115646245 0.2012664536983783
0.0197505668934239 0.20138113365084764
0.01977324263038535 0.20131038455492392
0.0197959183673468 0.2003972231909628
0.01981859410430825 0.19694156319423542
0.0198412698412697 0.19188368788635823
0.01986394557823115 0.18740686830529157
0.0198866213151926 0.18248366506212946
0.01990929705215405 0.1758251106709614
0.0199319727891155 0.167092073844652
0.01995464852607695 0.15817070073495768
0.0199773242630384 0.1469661039101713
0.01999999999999985 0.13548222412280345
0.0200226757369613 0.12450413070741137
0.02004535147392275 0.11447842564396861
0.0200680272108842 0.1036784246243432
0.02009070294784565 0.09324369456673627
0.0201133786848071 0.08266259739881096
0.02013605442176855 0.07131324928002203
0.02015873015873 0.061242094428209076
0.02018140589569145 0.05062144975143821
0.0202040816326529 0.0413354481678985
0.02022675736961435 0.03331837084100304
0.0202494331065758 0.025678817511202053
0.02027210884353725 0.017991346305118876
0.0202947845804987 0.010593918041689434
0.02031746031746015 0.0021345747132655137
0.0203401360544216 -0.006470380316419149
0.02036281179138305 -0.016315410157014397
0.0203854875283445 -0.025285522835391185
0.02040816326530595 -0.0333824429556433
0.0204308390022674 -0.04138522846048492
0.02045351473922885 -0.05019281629342862
0.0204761904761903 -0.05823499797232011
0.02049886621315175 -0.06588572710923046
0.0205215419501132 -0.07282137789875374
0.02054421768707465 -0.07937597808106431
0.0205668934240361 -0.08682931801290933
0.02058956916099755 -0.09370826043989233
0.020612244897959 -0.10125802878739038
0.02063492063492045 -0.10675429268483702
0.0206575963718819 -0.11175175653110855
0.02068027210884335 -0.11500155919133337
0.0207029478458048 -0.11638622357422491
0.02072562358276625 -0.1186637987265298
0.0207482993197277 -0.12076440747745218
0.02077097505668915 -0.12138290371343968
0.0207936507936506 -0.12303606448260077
0.02081632653061205 -0.12574043852613379
0.0208390022675735 -0.12844113477637792
0.02086167800453495 -0.12916730535756699
0.0208843537414964 -0.12883787522360562
0.02090702947845785 -0.1266509988550481
0.0209297052154193 -0.1255072299316664
0.02095238095238075 -0.12526456734550878
0.0209750566893422 -0.12451000560264514
0.02099773242630365 -0.12148635155107115
0.0210204081632651 -0.11732602014229854
0.02104308390022655 -0.11329164089830795
0.021065759637188 -0.10956575657103429
0.02108843537414945 -0.10611884072646688
0.0211111111111109 -0.10115685061918894
0.02113378684807235 -0.09646546808054707
0.0211564625850338 -0.09282261213168926
0.02117913832199525 -0.09022391167673363
0.0212018140589567 -0.08712465712035622
0.02122448979591815 -0.08497904466104053
0.0212471655328796 -0.08377564059223559
0.02126984126984105 -0.08061011855158812
0.0212925170068025 -0.07768326114594473
0.02131519274376395 -0.07476033158352952
0.0213378684807254 -0.07261326067675963
0.02136054421768685 -0.07048433234427653
0.0213832199546483 -0.06929068362288747
0.02140589569160975 -0.06871465866989543
0.0214285714285712 -0.0674846095427464
0.02145124716553265 -0.0666750656930982
0.0214739229024941 -0.06692922016585809
0.02149659863945555 -0.06783380200798736
0.021519274376417 -0.06762744422537227
0.02154195011337845 -0.06777196191178356
0.0215646258503399 -0.06664587623025775
0.02158730158730135 -0.06601458363226936
0.0216099773242628 -0.06423156178316997
0.02163265306122425 -0.06333770146471657
0.0216553287981857 -0.06280225689413055
0.02167800453514715 -0.06168090582576928
0.0217006802721086 -0.05905570243612671
0.02172335600907005 -0.05765139072304139
0.0217460317460315 -0.05570071940669312
0.02176870748299295 -0.053439632693488476
0.0217913832199544 -0.05237137860215922
0.02181405895691585 -0.05117815154311062
0.0218367346938773 -0.05063196301369028
0.02185941043083875 -0.05124724479431825
0.0218820861678002 -0.05069888787605632
0.02190476190476165 -0.04960829360985989
0.0219274376417231 -0.04813997502753939
0.02195011337868455 -0.047671683308116594
0.021972789115646 -0.0454274734931757
0.02199546485260745 -0.04167764355511541
0.0220181405895689 -0.03763126645234422
0.02204081632653035 -0.0328200936358121
0.0220634920634918 -0.028378628689785083
0.02208616780045325 -0.024132635943311085
0.0221088435374147 -0.020088035366199956
0.02213151927437615 -0.016167088123785388
0.0221541950113376 -0.013414554536755616
0.02217687074829905 -0.009308018956200256
0.0221995464852605 -0.004952169254927689
0.02222222222222195 0.00003791497694703037
0.0222448979591834 0.005405619803009427
0.02226757369614485 0.00989612358767405
0.0222902494331063 0.012780480494816527
0.02231292517006775 0.015505727142093646
0.0223356009070292 0.019648543817485088
0.02235827664399065 0.023091165332632894
0.0223809523809521 0.02576466317641809
0.02240362811791355 0.02854639283923556
0.022426303854875 0.03151363329488306
0.02244897959183645 0.03325246499098961
0.0224716553287979 0.034853749564318304
0.02249433106575935 0.03614121964655364
0.0225170068027208 0.03601934469078161
0.02253968253968225 0.03412429555571025
0.0225623582766437 0.033559346673464094
0.02258503401360515 0.032595679100051955
0.0226077097505666 0.029884962886916295
0.02263038548752805 0.02662385718372625
0.0226530612244895 0.02216217447040509
0.02267573696145095 0.01722512562060494
0.0226984126984124 0.012451410367722324
0.02272108843537385 0.008939605656043273
0.0227437641723353 0.005636848411133329
0.02276643990929675 0.0012381240602236843
0.0227891156462582 -0.0030370495880258784
0.02281179138321965 -0.008348284713120152
0.0228344671201811 -0.012618247569725072
0.02285714285714255 -0.016187646902038506
0.022879818594104 -0.02076982428795501
0.02290249433106545 -0.024180955916506902
0.0229251700680269 -0.028019111399043076
0.022947845804988348 -0.03198360693979705
0.022970521541949798 -0.036682368621388226
0.022993197278911248 -0.042011274717560956
0.023015873015872698 -0.04760206757369027
0.023038548752834148 -0.0528840157355025
0.023061224489795598 -0.05729794607685064
0.023083900226757048 -0.061642398178592836
0.023106575963718498 -0.06521071229446901
0.023129251700679948 -0.0689523008381795
0.023151927437641398 -0.07246576288020447
0.023174603174602848 -0.07457379667570609
0.023197278911564298 -0.0775983240290716
0.023219954648525748 -0.0810063012927593
0.023242630385487198 -0.08466681528156929
0.023265306122448648 -0.0882449806446513
0.023287981859410098 -0.09063617751682064
0.023310657596371548 -0.0937045727658852
0.023333333333332998 -0.09783922432678979
0.023356009070294448 -0.10311281476222356
0.023378684807255898 -0.10665100474321677
0.023401360544217348 -0.11101223336863422
0.023424036281178798 -0.11417924542522578
0.023446712018140248 -0.11821135703263788
0.023469387755101698 -0.1200353552131802
0.023492063492063148 -0.12227648299644459
0.023514739229024598 -0.1229733360783123
0.023537414965986048 -0.12274072892797988
0.023560090702947498 -0.12060182421309404
0.023582766439908948 -0.1161963549117553
0.023605442176870398 -0.11071060858301762
0.023628117913831848 -0.1056984160667327
0.023650793650793298 -0.10067114119974144
0.023673469387754748 -0.0953054585140401
0.023696145124716197 -0.08889835774362911
0.023718820861677647 -0.08102773604011242
0.023741496598639097 -0.07237637726147139
0.023764172335600547 -0.061750362035494666
0.023786848072561997 -0.052375434739594315
0.023809523809523447 -0.04215502196431667
0.023832199546484897 -0.030936303907527232
0.023854875283446347 -0.021247463255991503
0.023877551020407797 -0.01201485081793568
0.023900226757369247 -0.003708919370775605
0.023922902494330697 0.005951045754839398
0.023945578231292147 0.016382016777724884
0.023968253968253597 0.02639432486922529
0.023990929705215047 0.037044807430979515
0.024013605442176497 0.0487050407026199
0.024036281179137947 0.06109041354553804
0.024058956916099397 0.07394063474825963
0.024081632653060847 0.0860219294355889
0.024104308390022297 0.0971373406789019
0.024126984126983747 0.10699715107198857
0.024149659863945197 0.11529039184338363
0.024172335600906647 0.12235194253171446
0.024195011337868097 0.12771432273064384
0.024217687074829547 0.13242119004621677
0.024240362811790997 0.13641187936022722
0.024263038548752447 0.1408137725234665
0.024285714285713897 0.1429376211934244
0.024308390022675347 0.14457139555205428
0.024331065759636797 0.14639473147523946
0.024353741496598247 0.14619160321757804
0.024376417233559697 0.14659604613173355
0.024399092970521147 0.14718340015620104
0.024421768707482597 0.14838863595277427
0.024444444444444047 0.14900609729428949
0.024467120181405497 0.14837294308991986
0.024489795918366947 0.14801449862991034
0.024512471655328397 0.146940514125315
0.024535147392289847 0.14502908451516278
0.024557823129251297 0.14322167906433225
0.024580498866212747 0.14039193827027388
0.024603174603174197 0.13518202212126101
0.024625850340135647 0.13069088343515498
0.024648526077097097 0.1259596495822472
0.024671201814058547 0.11991129448519795
0.024693877551019996 0.11363017486164835
0.024716553287981446 0.1051503197426963
0.024739229024942896 0.09597891135039613
0.024761904761904346 0.0858804165651515
0.024784580498865796 0.07592046194377747
0.024807256235827246 0.06672414508675843
0.024829931972788696 0.05859835247088661
0.024852607709750146 0.05167574047007502
0.024875283446711596 0.04584560479126064
0.024897959183673046 0.0407129463753745
0.024920634920634496 0.034827586939035635
0.024943310657595946 0.02893832493279553
0.024965986394557396 0.022766124434785644
0.024988662131518846 0.018070814788879258
0.025011337868480296 0.011846088302898686
0.025034013605441746 0.004278759105374759
0.025056689342403196 -0.0033170138657343294
0.025079365079364646 -0.010983951123492458
0.025102040816326096 -0.01706230660989718
0.025124716553287546 -0.02166883564070017
0.025147392290248996 -0.025022882506826136
0.025170068027210446 -0.02927211725176991
0.025192743764171896 -0.03466882333069089
0.025215419501133346 -0.03870514662548139
0.025238095238094796 -0.04130019126919311
0.025260770975056246 -0.042012238462698775
0.025283446712017696 -0.04415010615049561
0.025306122448979146 -0.04593183461245474
0.025328798185940596 -0.04741273568962963
0.025351473922902046 -0.04987492614384204
0.025374149659863496 -0.05362415504575483
0.025396825396824946 -0.05668381475758415
0.025419501133786396 -0.05839116877377336
0.025442176870747846 -0.06115857531136318
0.025464852607709296 -0.06438938599622054
0.025487528344670746 -0.06577328741875885
0.025510204081632196 -0.06639241199969961
0.025532879818593646 -0.06504509515929094
0.025555555555555096 -0.0634218699775137
0.025578231292516546 -0.06189002800854813
0.025600907029477996 -0.0613289021305874
0.025623582766439446 -0.062069018071205885
0.025646258503400896 -0.0635544389935973
0.025668934240362346 -0.06502837957589097
0.025691609977323795 -0.06680255048362062
0.025714285714285245 -0.06947765423259021
0.025736961451246695 -0.0721664940802111
0.025759637188208145 -0.07436560848889756
0.025782312925169595 -0.07488773330542964
0.025804988662131045 -0.07580730948318473
0.025827664399092495 -0.07600778652695606
0.025850340136053945 -0.07539403307538112
0.025873015873015395 -0.07576757754555836
0.025895691609976845 -0.07638903745501965
0.025918367346938295 -0.07758276409761583
0.025941043083899745 -0.07699188873707444
0.025963718820861195 -0.0745211807884206
0.025986394557822645 -0.07061269114217739
0.026009070294784095 -0.06515307210740558
0.026031746031745545 -0.05961509257326039
0.026054421768706995 -0.055185921415991115
0.026077097505668445 -0.05205049905030075
0.026099773242629895 -0.04847944489319501
0.026122448979591345 -0.0462438826406074
0.026145124716552795 -0.043215677881978026
0.026167800453514245 -0.03965658256942586
0.026190476190475695 -0.03504534840653608
0.026213151927437145 -0.029704787776019072
0.026235827664398595 -0.023167642984006576
0.026258503401360045 -0.017412548771715768
0.026281179138321495 -0.012085561437274671
0.026303854875282945 -0.0052472267799168505
0.026326530612244395 0.003223481546610019
0.026349206349205845 0.012216107207234435
0.026371882086167295 0.021324548095940997
0.026394557823128745 0.030553109742655602
0.026417233560090195 0.03910861272804525
0.026439909297051645 0.04644350462859656
0.026462585034013095 0.05337382921462705
0.026485260770974545 0.0586481343511706
0.026507936507935995 0.06451539954473712
0.026530612244897445 0.0708223586665162
0.026553287981858895 0.07655199050985478
0.026575963718820345 0.08261494711042323
0.026598639455781795 0.08772594271203607
0.026621315192743245 0.09211856047652531
0.026643990929704695 0.0974463855355388
0.026666666666666144 0.10078054073771088
0.026689342403627594 0.1050224040875048
0.026712018140589044 0.11004294994605554
0.026734693877550494 0.1146503299451046
0.026757369614511944 0.11903512092235252
0.026780045351473394 0.12169985903258068
0.026802721088434844 0.12282325631953907
0.026825396825396294 0.1239176059078634
0.026848072562357744 0.1250965277189861
0.026870748299319194 0.12581586152821636
0.026893424036280644 0.12569790444881132
0.026916099773242094 0.1240327671397928
0.026938775510203544 0.12042423543447658
0.026961451247164994 0.1169137318304731
0.026984126984126444 0.11304774183251318
0.027006802721087894 0.10897670752414798
0.027029478458049344 0.10539093740987873
0.027052154195010794 0.10048802469842506
0.027074829931972244 0.09485609590062666
0.027097505668933694 0.08737478361257081
0.027120181405895144 0.07832821719880213
0.027142857142856594 0.06736594719750272
0.027165532879818044 0.05576614224930787
0.027188208616779494 0.04314465420867876
0.027210884353740944 0.03147495120396884
0.027233560090702394 0.01870265195953745
0.027256235827663844 0.004962125654797806
0.027278911564625294 -0.008892263676468861
0.027301587301586744 -0.02240260990126196
0.027324263038548194 -0.03439856588912793
0.027346938775509644 -0.04633310150264672
0.027369614512471094 -0.05872717594318029
0.027392290249432544 -0.06978398529125343
0.027414965986393994 -0.08192419639181445
0.027437641723355444 -0.09374730342754992
0.027460317460316894 -0.10607623503955813
0.027482993197278344 -0.1185578406973807
0.027505668934239794 -0.13061528134915212
0.027528344671201244 -0.1423539267133111
0.027551020408162694 -0.15497426027673145
0.027573696145124144 -0.167597972160078
0.027596371882085594 -0.18074473787422568
0.027619047619047044 -0.1945763095357041
0.027641723356008494 -0.20837273399662737
0.027664399092969943 -0.22135529757648423
0.027687074829931393 -0.23367186221083663
0.027709750566892843 -0.2459624853036425
0.027732426303854293 -0.25833105087449404
0.027755102040815743 -0.26933039337097975
0.027777777777777193 -0.2782014323231591
0.027800453514738643 -0.28609902456327485
0.027823129251700093 -0.2930827588641125
0.027845804988661543 -0.297319732262996
0.027868480725622993 -0.3008512393770848
0.027891156462584443 -0.30364117696004783
0.027913832199545893 -0.3052231076424654
0.027936507936507343 -0.30502511779410846
0.027959183673468793 -0.30467352897520833
0.027981859410430243 -0.30408426147519296
0.028004535147391693 -0.3010209900966953
0.028027210884353143 -0.29689044953466526
0.028049886621314593 -0.2913613892178904
0.028072562358276043 -0.2842290217627228
0.028095238095237493 -0.2754855818954221
0.028117913832198943 -0.26679418007870725
0.028140589569160393 -0.2568843521337915
0.028163265306121843 -0.24627109951210194
0.028185941043083293 -0.2347829189723352
0.028208616780044743 -0.22225776353017745
0.028231292517006193 -0.20879663569117948
0.028253968253967643 -0.19296591174904568
0.028276643990929093 -0.17534594008493792
0.028299319727890543 -0.15522475850981654
0.028321995464851993 -0.13358954693446784
0.028344671201813443 -0.11154479269870099
0.028367346938774893 -0.09005841614247106
0.028390022675736343 -0.06808197673984473
0.028412698412697793 -0.046011639854736885
0.028435374149659243 -0.022805079691906004
0.028458049886620693 -0.00016351034019778526
0.028480725623582143 0.023075135851778228
0.028503401360543593 0.04478650373867789
0.028526077097505043 0.06764324521704343
0.028548752834466493 0.09051346673520164
0.028571428571427943 0.11274953869625354
0.028594104308389393 0.1334863698925753
0.028616780045350843 0.15379696692601444
0.028639455782312292 0.17359207474828992
0.028662131519273742 0.19396491441390085
0.028684807256235192 0.21479490003735127
0.028707482993196642 0.23570080401102447
0.028730158730158092 0.25696814941348534
0.028752834467119542 0.27789481202325333
0.028775510204080992 0.29583048455657224
0.028798185941042442 0.31058550282000374
0.028820861678003892 0.3222565036373435
0.028843537414965342 0.3338192955125695
0.028866213151926792 0.345076107199519
0.028888888888888242 0.35484401067284754
0.028911564625849692 0.36363256525221155
0.028934240362811142 0.3720554370679334
0.028956916099772592 0.3776911197896087
0.028979591836734042 0.38279492835270323
0.029002267573695492 0.3862849437033316
0.029024943310656942 0.38831428401397045
0.029047619047618392 0.3893643493534863
0.029070294784579842 0.38684913195092385
0.029092970521541292 0.38297129517416423
0.029115646258502742 0.37706099038859275
0.029138321995464192 0.37019687490814057
0.029160997732425642 0.36137961004509417
0.029183673469387092 0.35077413987281486
0.029206349206348542 0.3389461809000714
0.029229024943309992 0.32660352753336874
0.029251700680271442 0.3117593397862935
0.029274376417232892 0.29426373694812247
0.029297052154194342 0.27580991081534023
0.029319727891155792 0.25468539338545804
0.029342403628117242 0.2329470423020391
0.029365079365078692 0.20948035994879213
0.029387755102040142 0.18494451569557904
0.02941043083900159 0.15989112326406796
0.02943310657596304 0.1333503449171411
0.02945578231292449 0.10706940122773076
0.02947845804988594 0.08077303073132383
0.02950113378684739 0.05329427776150154
0.02952380952380884 0.024892741786317313
0.02954648526077029 -0.004143477787251319
0.02956916099773174 -0.0335552858012764
0.02959183673469319 -0.061430735843709186
0.02961451247165464 -0.08737129086724756
0.02963718820861609 -0.11113230813475339
0.02965986394557754 -0.13433170459710048
0.02968253968253899 -0.15520458352196193
0.02970521541950044 -0.17577841162861402
0.02972789115646189 -0.19509196103154527
0.02975056689342334 -0.2135433773212543
0.02977324263038479 -0.22928686266046583
0.02979591836734624 -0.24292608717477704
0.02981859410430769 -0.2540087164643591
0.02984126984126914 -0.2621565361623342
0.02986394557823059 -0.2703521895092346
0.02988662131519204 -0.2783248450360514
0.02990929705215349 -0.28531182486455653
0.02993197278911494 -0.290931775603703
0.02995464852607639 -0.2954310788687524
0.02997732426303784 -0.29735299181248476
0.02999999999999929 -0.2971608509823873
0.03002267573696074 -0.29378348357462647
0.03004535147392219 -0.2887612864440331
0.03006802721088364 -0.28324847591663244
0.03009070294784509 -0.27796356789030996
0.03011337868480654 -0.2726762017128186
0.03013605442176799 -0.2670469176900194
0.03015873015872944 -0.258498400302536
0.03018140589569089 -0.24727059709567578
0.03020408163265234 -0.23483566178608853
0.03022675736961379 -0.22284202760031627
0.03024943310657524 -0.2101039075348281
0.03027210884353669 -0.19605287689971973
0.03029478458049814 -0.18199518436143272
0.03031746031745959 -0.1663116669120212
0.03034013605442104 -0.1514705222094707
0.03036281179138249 -0.13755770017021315
0.03038548752834394 -0.12336655960152033
0.03040816326530539 -0.10700152705918017
0.03043083900226684 -0.09162277271687531
0.03045351473922829 -0.07548510229538932
0.03047619047618974 -0.06029497878158228
0.03049886621315119 -0.0444780738453501
0.03052154195011264 -0.029830276019746818
0.03054421768707409 -0.01347753841536848
0.03056689342403554 0.0017049219896119955
0.03058956916099699 0.015355710377531546
0.03061224489795844 0.0301062924083264
0.03063492063491989 0.04584666461580331
0.03065759637188134 0.062044069596270734
0.03068027210884279 0.07890619539208436
0.03070294784580424 0.09608419891260545
0.03072562358276569 0.11190493811581831
0.03074829931972714 0.12747631232967882
0.03077097505668859 0.1439216478388582
0.03079365079365004 0.15944682304683738
0.03081632653061149 0.17274229183048573
0.03083900226757294 0.18404009016391967
0.03086167800453439 0.1954635845226701
0.03088435374149584 0.20662583177356691
0.03090702947845729 0.2153814948873401
0.03092970521541874 0.22151348133625592
0.03095238095238019 0.22490684154542298
0.03097505668934164 0.22813458194484199
0.03099773242630309 0.2318503286565719
0.03102040816326454 0.2338096838346625
0.03104308390022599 0.2351360270183372
0.03106575963718744 0.23557911214813648
0.03108843537414889 0.23558256497885127
0.03111111111111034 0.2355049178914574
0.03113378684807179 0.2339538525186205
0.03115646258503324 0.23142289527656892
0.03117913832199469 0.2263488124753283
0.03120181405895614 0.2202199072274736
0.03122448979591759 0.21435237639539056
0.03124716553287904 0.20679723402222455
0.03126984126984049 0.19680316172246443
0.03129251700680194 0.1861834576119325
0.03131519274376339 0.1737317784858885
0.03133786848072484 0.16136243054458083
0.03136054421768629 0.1497320894935893
0.03138321995464774 0.13575698795684094
0.03140589569160919 0.12246632512219553
0.03142857142857064 0.10781733175321864
0.03145124716553209 0.09262922026508888
0.03147392290249354 0.07545614838597486
0.03149659863945499 0.05797640728648047
0.03151927437641644 0.03904456206254511
0.03154195011337789 0.01973796665011357
0.03156462585033934 -0.0005534777243880018
0.03158730158730079 -0.02218900727904272
0.03160997732426224 -0.04409511834347768
0.03163265306122369 -0.06603836254120177
0.03165532879818514 -0.08644296045541085
0.03167800453514659 -0.10762448584730533
0.03170068027210804 -0.12946434876969282
0.03172335600906949 -0.15133583944872836
0.03174603174603094 -0.17160328691746085
0.03176870748299239 -0.1913158561977029
0.03179138321995384 -0.2085712449327316
0.03181405895691529 -0.22357435113492954
0.03183673469387674 -0.2371657196097091
0.03185941043083819 -0.24826395486777575
0.03188208616779964 -0.25800961388928567
0.03190476190476109 -0.26704299158218814
0.03192743764172254 -0.2762767738894831
0.03195011337868399 -0.28381499353096823
0.03197278911564544 -0.29033876675970033
0.03199546485260689 -0.29617326017846785
0.03201814058956834 -0.2988629374680826
0.03204081632652979 -0.2990169223617742
0.03206349206349124 -0.2991071409286228
0.03208616780045269 -0.29891565635501627
0.03210884353741414 -0.2970630830791235
0.03213151927437559 -0.293241598698502
0.03215419501133704 -0.2885597876611066
0.03217687074829849 -0.2811288696889508
0.03219954648525994 -0.27343178391706763
0.03222222222222139 -0.26538743743695814
0.03224489795918284 -0.25636678706786586
0.03226757369614429 -0.24741145717743573
0.03229024943310574 -0.235992256574797
0.03231292517006719 -0.22198284429075993
0.03233560090702864 -0.20554876510405864
0.03235827664399009 -0.1877450942871202
0.03238095238095154 -0.1682745728353291
0.03240362811791299 -0.1479625009648567
0.03242630385487444 -0.12618754127798854
0.03244897959183589 -0.10475697870596204
0.03247165532879734 -0.08424062244772251
0.03249433106575879 -0.065010349001811
0.03251700680272024 -0.04517225510556225
0.03253968253968169 -0.025527376097192994
0.03256235827664314 -0.0060868070424437235
0.03258503401360459 0.011932110701879151
0.03260770975056604 0.02910390991084351
0.03263038548752749 0.047382729957645406
0.03265306122448894 0.06409815309633028
0.03267573696145039 0.08101269734433786
0.03269841269841184 0.09610804693864285
0.03272108843537329 0.11176897642239558
0.03274376417233474 0.12663258364006627
0.03276643990929619 0.13928471053871733
0.03278911564625764 0.1524724818215291
0.03281179138321909 0.16402296994363658
0.03283446712018054 0.17638329066841887
0.03285714285714199 0.18700881243790485
0.03287981859410344 0.19703309272682726
0.03290249433106489 0.2076033502006536
0.03292517006802634 0.2178028199555594
0.03294784580498779 0.22773321111631656
0.03297052154194924 0.23525500122933332
0.03299319727891069 0.24048984465206094
0.03301587301587214 0.2452048854356631
0.03303854875283359 0.24730356226126662
0.03306122448979504 0.24758628329934843
0.03308390022675649 0.24809259751901863
0.03310657596371794 0.24856942914098407
0.03312925170067939 0.24735372181123494
0.03315192743764084 0.245280758915056
0.03317460317460229 0.2422368793899682
0.03319727891156374 0.23875636442419626
0.03321995464852519 0.23553524524342753
0.03324263038548664 0.23255188753994493
0.03326530612244809 0.22709457469913988
0.03328798185940954 0.2216676490287536
0.03331065759637099 0.2154428340405094
0.03333333333333244 0.2096312346074095
0.03335600907029389 0.2020947846010751
0.03337868480725534 0.19216610342507504
0.03340136054421679 0.18093793882972486
0.03342403628117824 0.1696834351664425
0.03344671201813969 0.15660806098617858
0.03346938775510114 0.14315024331051784
0.03349206349206259 0.13048635010837625
0.03351473922902404 0.11677684708681554
0.03353741496598549 0.10099635303685252
0.03356009070294694 0.08379688815310073
0.03358276643990839 0.06466320327508018
0.03360544217686984 0.0449434444846975
0.03362811791383129 0.02523271255962639
0.03365079365079274 0.005476232723337617
0.03367346938775419 -0.013695506800657176
0.03369614512471564 -0.03327609389468977
0.03371882086167709 -0.051026096140193614
0.03374149659863854 -0.06861573482250923
0.03376417233559999 -0.08498675256456545
0.03378684807256144 -0.10122852197034646
0.03380952380952289 -0.11548408664965484
0.03383219954648434 -0.1297912684823531
0.03385487528344579 -0.14432126491873679
0.03387755102040724 -0.1592847994200092
0.03390022675736869 -0.17192980438581376
0.03392290249433014 -0.1821230535523273
0.03394557823129159 -0.19162258147404068
0.03396825396825304 -0.19985031279122495
0.03399092970521449 -0.20838202639395667
0.03401360544217594 -0.21421361698352026
0.03403628117913739 -0.2192758517831802
0.03405895691609884 -0.223252367738519
0.03408163265306029 -0.22752252490553582
0.03410430839002174 -0.22966028935427443
0.03412698412698319 -0.23119764908621376
0.03414965986394464 -0.23233946207702397
0.03417233560090609 -0.23326739532043375
0.03419501133786754 -0.23246360784083112
0.03421768707482899 -0.2313790349429467
0.03424036281179044 -0.22889255421519364
0.03426303854875189 -0.22510730898489534
0.03428571428571334 -0.2204739208235641
0.03430839002267479 -0.21532767242200607
0.03433106575963624 -0.20834686364569271
0.03435374149659769 -0.19905994153404383
0.03437641723355914 -0.188705465324771
0.03439909297052059 -0.1787193872852141
0.03442176870748204 -0.16903226451243847
0.03444444444444349 -0.15852295945738926
0.03446712018140494 -0.14701972985178186
0.03448979591836639 -0.13639954014151368
0.03451247165532784 -0.1253073738204415
0.03453514739228929 -0.11377789699268838
0.034557823129250737 -0.10070244909543341
0.034580498866212186 -0.08738870624814984
0.034603174603173636 -0.0730213065211938
0.034625850340135086 -0.05754010075416127
0.034648526077096536 -0.040893586634702425
0.034671201814057986 -0.024252735915227797
0.034693877551019436 -0.008026952420958782
0.034716553287980886 0.007056305925946879
0.034739229024942336 0.022027060882573047
0.034761904761903786 0.037563845138787105
0.034784580498865236 0.05425514062558198
0.034807256235826686 0.07052102191921338
0.034829931972788136 0.08721458318197785
0.034852607709749586 0.10416469261197904
0.034875283446711036 0.12097265310724581
0.034897959183672486 0.13627940483875817
0.034920634920633936 0.15191968824689436
0.034943310657595386 0.16511224326920604
0.034965986394556836 0.17862784732947293
0.034988662131518286 0.190673475981184
0.035011337868479736 0.20276623508064234
0.035034013605441186 0.21537480160228661
0.035056689342402636 0.227477156043972
0.035079365079364086 0.23851758479917307
0.035102040816325536 0.24821608758023186
0.035124716553286986 0.25574270967349094
0.035147392290248436 0.2608588862497289
0.035170068027209886 0.2657657513444808
0.035192743764171336 0.2698481420000447
0.035215419501132786 0.2738011155040684
0.035238095238094236 0.27800576930767823
0.035260770975055686 0.28091553339213493
0.035283446712017136 0.2827518445212853
0.035306122448978586 0.2832538495323378
0.035328798185940036 0.2824373481384724
0.035351473922901486 0.2811058732628111
0.035374149659862936 0.27972013229767256
0.035396825396824386 0.276981441109015
0.035419501133785836 0.27312702105078
0.035442176870747286 0.2664874356366307
0.035464852607708736 0.2597460811516901
0.035487528344670186 0.25197226240778203
0.035510204081631636 0.24228757605045695
0.035532879818593086 0.2325473343814352
0.035555555555554536 0.22250957252582496
0.035578231292515985 0.21264820144973162
0.035600907029477435 0.20139349175744414
0.035623582766438885 0.1900170158550638
0.035646258503400335 0.17919572962292998
0.035668934240361785 0.16624383681158517
0.035691609977323235 0.1523181588026584
0.035714285714284685 0.13769622666767706
0.035736961451246135 0.12349635077638729
0.035759637188207585 0.10853978507266485
0.035782312925169035 0.09221129262784464
0.035804988662130485 0.07398699259843067
0.035827664399091935 0.05479876660491454
0.035850340136053385 0.03414068542935351
0.035873015873014835 0.013962003979029969
0.035895691609976285 -0.0068230714233370885
0.035918367346937735 -0.026109711613132025
0.035941043083899185 -0.04374554687082533
0.035963718820860635 -0.060547021467519724
0.035986394557822085 -0.07764634555400603
0.036009070294783535 -0.09377994064577184
0.036031746031744985 -0.10947102454997115
0.036054421768706435 -0.12374884915724138
0.036077097505667885 -0.13879004055913172
0.036099773242629335 -0.15198246640050772
0.036122448979590785 -0.16525266198643784
0.036145124716552235 -0.17881089290128943
0.036167800453513685 -0.1925154834834009
0.036190476190475135 -0.20585137573468928
0.036213151927436585 -0.21717642260287434
0.036235827664398035 -0.22904790563352723
0.036258503401359485 -0.24069586330760256
0.036281179138320935 -0.25179613217406155
0.036303854875282385 -0.2632214665497184
0.036326530612243835 -0.27199356117775764
0.036349206349205285 -0.2787719586067639
0.036371882086166735 -0.2831378215333302
0.036394557823128185 -0.28542819697906807
0.036417233560089635 -0.28611253557609273
0.036439909297051085 -0.28526511247543945
0.036462585034012535 -0.2826862388854457
0.036485260770973985 -0.28012578527833276
0.036507936507935435 -0.2748940283133038
0.036530612244896885 -0.26823065884634995
0.036553287981858334 -0.260329779862283
0.036575963718819784 -0.2518098893613506
0.036598639455781234 -0.24069794977522535
0.036621315192742684 -0.22934230864337518
0.036643990929704134 -0.2166251476792328
0.036666666666665584 -0.20134862078234644
0.036689342403627034 -0.18501635183514753
0.036712018140588484 -0.16893181486894807
0.036734693877549934 -0.15047633030916288
0.036757369614511384 -0.13153497767464933
0.036780045351472834 -0.1111803021845198
0.036802721088434284 -0.09022916201915678
0.036825396825395734 -0.06753550860468768
0.036848072562357184 -0.045666122010532564
0.036870748299318634 -0.024292250652835332
0.036893424036280084 -0.0019570412276011654
0.036916099773241534 0.020793965709429936
0.036938775510202984 0.0448934970640163
0.036961451247164434 0.06930766941706029
0.036984126984125884 0.09260749570273316
0.037006802721087334 0.11545542058068088
0.037029478458048784 0.13886397148955879
0.037052154195010234 0.161233307416108
0.037074829931971684 0.18109370288067508
0.037097505668933134 0.19973908800330079
0.037120181405894584 0.2188510067722559
0.037142857142856034 0.23812189408661827
0.037165532879817484 0.2548250869163518
0.037188208616778934 0.26955629632387623
0.037210884353740384 0.2814527965518062
0.037233560090701834 0.2907033389312213
0.037256235827663284 0.2984808200396381
0.037278911564624734 0.3062201808480353
0.037301587301586184 0.3123266899821956
0.037324263038547634 0.3159151278866162
0.037346938775509084 0.3179612118778235
0.037369614512470534 0.31978303818024834
0.037392290249431984 0.31875698582051293
0.037414965986393434 0.3174330946376829
0.037437641723354884 0.31480234317725875
0.037460317460316334 0.3103841875693514
0.037482993197277784 0.3039293805884047
0.037505668934239234 0.2954659091170039
0.037528344671200684 0.2851483644346028
0.037551020408162133 0.27474734118216637
0.03757369614512358 0.2633928534929598
0.03759637188208503 0.25041890935812433
0.03761904761904648 0.2372873332818723
0.03764172335600793 0.223031997570169
0.03766439909296938 0.2062114557003332
0.03768707482993083 0.1891535923200789
0.03770975056689228 0.17185409679392097
0.03773242630385373 0.15316355794979902
0.03775510204081518 0.13476181817547508
0.03777777777777663 0.1150032679452426
0.03780045351473808 0.09493690610155177
0.03782312925169953 0.07583581648336923
0.03784580498866098 0.05626569297362633
0.03786848072562243 0.0351176602717183
0.03789115646258388 0.012917930170048861
0.03791383219954533 -0.00889282551535457
0.03793650793650678 -0.031902234029632645
0.03795918367346823 -0.05546570146058838
0.03798185941042968 -0.07857590351098272
0.03800453514739113 -0.10230620470107595
0.03802721088435258 -0.12521177709714645
0.03804988662131403 -0.14615392440568703
0.03807256235827548 -0.16526735303982024
0.03809523809523693 -0.1836536334322473
0.03811791383219838 -0.20135938136646617
0.03814058956915983 -0.21842783615324285
0.03816326530612128 -0.2327910848663293
0.03818594104308273 -0.2449331151110048
0.03820861678004418 -0.25675059840606906
0.03823129251700563 -0.26744870600935733
0.03825396825396708 -0.277898825043717
0.03827664399092853 -0.2874556624668825
0.03829931972788998 -0.29461393795427354
0.03832199546485143 -0.3008735234346096
0.03834467120181288 -0.30618477152767726
0.03836734693877433 -0.3091879626460541
0.03839002267573578 -0.31156425250912334
0.03841269841269723 -0.3115720324419674
0.03843537414965868 -0.31154374644880944
0.03845804988662013 -0.30896812864309353
0.03848072562358158 -0.30316991827011
0.03850340136054303 -0.2972588574869421
0.03852607709750448 -0.2906020099795558
0.03854875283446593 -0.2825251923917806
0.03857142857142738 -0.271854601330042
0.03859410430838883 -0.25908187186349574
0.03861678004535028 -0.2444583066164925
0.03863945578231173 -0.22726962738182094
0.03866213151927318 -0.20736203686202676
0.03868480725623463 -0.18617622595078287
0.03870748299319608 -0.16357192107443413
0.03873015873015753 -0.13995209365595682
0.03875283446711898 -0.11669541689204323
0.03877551020408043 -0.0917225499790262
0.03879818594104188 -0.06588100373839786
0.03882086167800333 -0.040561989276598855
0.03884353741496478 -0.014523531130133528
0.03886621315192623 0.010413435572916994
0.03888888888888768 0.03517913419600324
0.03891156462584913 0.060121249450725556
0.03893424036281058 0.08298652163848474
0.03895691609977203 0.10409851617504703
0.03897959183673348 0.12586941434384996
0.03900226757369493 0.14846811035750976
0.03902494331065638 0.16860673279686014
0.03904761904761783 0.18755686720621395
0.03907029478457928 0.2062486147169217
0.03909297052154073 0.2248492079911063
0.03911564625850218 0.24177907227571807
0.03913832199546363 0.25735040603091863
0.03916099773242508 0.27002869750708397
0.03918367346938653 0.28065543292354606
0.03920634920634798 0.2890976911881733
0.03922902494330943 0.2953422139584851
0.03925170068027088 0.2994533106459274
0.03927437641723233 0.3010034356312224
0.03929705215419378 0.30214345215248173
0.03931972789115523 0.30171840558346147
0.03934240362811668 0.3006424617060732
0.03936507936507813 0.2964835947448763
0.03938775510203958 0.28936777895929733
0.03941043083900103 0.27918026843316757
0.03943310657596248 0.265959472148753
0.03945578231292393 0.2513608565719886
0.03947845804988538 0.23691780575639088
0.03950113378684683 0.2204835878970112
0.03952380952380828 0.20175508627979682
0.03954648526076973 0.18235102456028932
0.03956916099773118 0.16354032461463391
0.03959183673469263 0.14435003316717027
0.03961451247165408 0.1250754091413013
0.03963718820861553 0.10471401138919562
0.03965986394557698 0.08399203388571552
0.03968253968253843 0.061953650088692955
0.03970521541949988 0.03833341525073172
0.03972789115646133 0.01297435202818864
0.03975056689342278 -0.012375985214999271
0.03977324263038423 -0.036498337376651126
0.03979591836734568 -0.06142322293443079
0.03981859410430713 -0.08591711567435895
0.03984126984126858 -0.10838440083038334
0.03986394557823003 -0.13155145336511403
0.03988662131519148 -0.15280432334424246
0.03990929705215293 -0.17416173892225342
0.03993197278911438 -0.1946979935010444
0.03995464852607583 -0.21576745185696558
0.03997732426303728 -0.23516571102724185
0.03999999999999873 -0.25197257668631196
0.04002267573696018 -0.26822956653278984
0.04004535147392163 -0.28171716331311464
0.04006802721088308 -0.2940598006115184
0.04009070294784453 -0.304434675064324
0.04011337868480598 -0.3117669607574933
0.04013605442176743 -0.31874876242877365
0.04015873015872888 -0.32283462233739973
0.04018140589569033 -0.326310798210139
0.04020408163265178 -0.32659269278652325
0.04022675736961323 -0.32440522536658595
0.04024943310657468 -0.3219270974166213
0.04027210884353613 -0.31706396041315466
0.04029478458049758 -0.3122137889761216
0.04031746031745903 -0.3070478847610256
0.04034013605442048 -0.2990981771096791
0.04036281179138193 -0.287993431181235
0.04038548752834338 -0.2763064411706161
0.04040816326530483 -0.2622636211127393
0.04043083900226628 -0.2458677241155071
0.04045351473922773 -0.22961514741518524
0.04047619047618918 -0.21359024437958032
0.04049886621315063 -0.19651053999871432
0.04052154195011208 -0.18007888522268412
0.04054421768707353 -0.16178235006800368
0.04056689342403498 -0.14331383074155002
0.04058956916099643 -0.125516060592133
0.04061224489795788 -0.1054966728984226
0.04063492063491933 -0.08485904822050261
0.04065759637188078 -0.0631775635199337
0.04068027210884223 -0.04123369529715434
0.04070294784580368 -0.017803341755728515
0.04072562358276513 0.004358484318475207
0.04074829931972658 0.025272239975771705
0.04077097505668803 0.04498047541300393
0.04079365079364948 0.06461217257078361
0.04081632653061093 0.08252757442685794
0.04083900226757238 0.09862074726264619
0.04086167800453383 0.11278694531539243
0.04088435374149528 0.12490147856310704
0.04090702947845673 0.136478810532677
0.04092970521541818 0.14852978395437885
0.04095238095237963 0.15815574440439936
0.04097505668934108 0.16739903961516683
0.04099773242630253 0.17480093616255749
0.04102040816326398 0.1826166879193073
0.04104308390022543 0.1905255632909382
0.04106575963718688 0.19743556061697776
0.04108843537414833 0.2027245430710084
0.04111111111110978 0.2079004852064488
0.04113378684807123 0.2130441764391925
0.04115646258503268 0.2179534120382797
0.04117913832199413 0.222928085176672
0.04120181405895558 0.22600403114426484
0.04122448979591703 0.22952332423703253
0.04124716553287848 0.23188266726940632
0.04126984126983993 0.23223507213700734
0.04129251700680138 0.2297957338586476
0.04131519274376283 0.22517760172319928
0.04133786848072428 0.22033516945511358
0.04136054421768573 0.21274369629468137
0.04138321995464718 0.20484870211383055
0.04140589569160863 0.19475520855293094
0.04142857142857008 0.1840281203904011
0.04145124716553153 0.1708503651919438
0.04147392290249298 0.1568742428023987
0.04149659863945443 0.14216857391443707
0.04151927437641588 0.12701246538430488
0.04154195011337733 0.10969251864140905
0.04156462585033878 0.09022237196831837
0.04158730158730023 0.07008969175731691
0.04160997732426168 0.05061406143350093
0.04163265306122313 0.029492165853238064
0.04165532879818458 0.008431412724534052
0.04167800453514603 -0.01191888620904686
0.04170068027210748 -0.03259423659951789
0.04172335600906893 -0.051486356388404105
0.04174603174603038 -0.07094789733909614
0.04176870748299183 -0.09084894773698794
0.04179138321995328 -0.10945453699162697
0.04181405895691473 -0.1259190462199336
0.04183673469387618 -0.14192656400466216
0.04185941043083763 -0.15704356102042105
0.04188208616779908 -0.17020055376418652
0.04190476190476053 -0.1816410139799695
0.04192743764172198 -0.19152815729879413
0.04195011337868343 -0.20204519645023444
0.04197278911564488 -0.21186496962327184
0.04199546485260633 -0.2191232994524082
0.04201814058956778 -0.22364869100028445
0.04204081632652923 -0.22779219692447217
0.04206349206349068 -0.2316711612874859
0.04208616780045213 -0.23445030337330258
0.04210884353741358 -0.23686461636627612
0.04213151927437503 -0.23858451110057788
0.04215419501133648 -0.23907753355844144
0.04217687074829793 -0.23902639172463472
0.04219954648525938 -0.2385703665561315
0.04222222222222083 -0.23762302438727695
0.04224489795918228 -0.23490643816177728
0.04226757369614373 -0.2304430511306275
0.04229024943310518 -0.2244588962442844
0.04231292517006663 -0.21652870776511324
0.04233560090702808 -0.20818480707198667
0.04235827664398953 -0.198630338201794
0.04238095238095098 -0.1887049074653845
0.04240362811791243 -0.1764659730290818
0.04242630385487388 -0.16430763270475623
0.04244897959183533 -0.15111684459974337
0.04247165532879678 -0.13870512148894093
0.04249433106575823 -0.12705973450439945
0.04251700680271968 -0.11392721272325762
0.04253968253968113 -0.10152569515400213
0.04256235827664258 -0.08914408906691917
0.04258503401360403 -0.07540952485905572
0.04260770975056548 -0.061063794575000926
0.04263038548752693 -0.04770604420388003
0.04265306122448838 -0.03377123302332808
0.04267573696144983 -0.02009529832598815
0.04269841269841128 -0.006171859201928281
0.04272108843537273 0.00918490194972164
0.04274376417233418 0.02412956528348418
0.04276643990929563 0.03782151246257533
0.04278911564625708 0.05137939028655003
0.04281179138321853 0.06352727826971782
0.04283446712017998 0.07551228004173555
0.04285714285714143 0.08655427676546203
0.04287981859410288 0.09642856216307517
0.04290249433106433 0.10663476667633881
0.04292517006802578 0.11623194971431766
0.04294784580498723 0.1265704348119553
0.04297052154194868 0.13673874301059802
0.04299319727891013 0.14631794074481064
0.04301587301587158 0.15516467847668014
0.04303854875283303 0.16366107525080084
0.04306122448979448 0.16990054494901088
0.04308390022675593 0.17408687325377983
0.04310657596371738 0.1761874426239683
0.04312925170067883 0.17688054468481798
0.04315192743764028 0.17633765849885585
0.04317460317460173 0.17449942135546714
0.04319727891156318 0.17121637759386038
0.04321995464852463 0.16809741832602954
0.04324263038548608 0.16305000135657624
0.04326530612244753 0.15864834425651567
0.04328798185940898 0.15457694416158116
0.04331065759637043 0.14997497468887624
0.04333333333333188 0.14565593464373128
0.04335600907029333 0.14196793583231568
0.04337868480725478 0.1361961890541164
0.04340136054421623 0.1299656105803243
0.04342403628117768 0.12273565245615921
0.04344671201813913 0.11439300250020952
0.04346938775510058 0.10530242345048425
0.04349206349206203 0.09570604837389765
0.04351473922902348 0.08414952000290271
0.04353741496598493 0.07052732958177457
0.04356009070294638 0.05642023342794989
0.04358276643990783 0.042371058946050234
0.04360544217686928 0.028253160895023874
0.04362811791383073 0.01398851652830993
0.04365079365079218 0.0005631418130484165
0.04367346938775363 -0.01179968423854914
0.04369614512471508 -0.02537899451736775
0.04371882086167653 -0.03998316287785714
0.04374149659863798 -0.05513901351689143
0.04376417233559943 -0.0708937440517928
0.04378684807256088 -0.08756787077466102
0.04380952380952233 -0.10390247381355691
0.04383219954648378 -0.12101038770923375
0.04385487528344523 -0.1382736513798222
0.04387755102040668 -0.15377584143253314
0.04390022675736813 -0.1699915511409124
0.04392290249432958 -0.18582035298374483
0.04394557823129103 -0.1998717593676748
0.04396825396825248 -0.21278127489640458
0.04399092970521393 -0.22532626129701705
0.04401360544217538 -0.2371079820266823
0.04403628117913683 -0.2472128348164529
0.04405895691609828 -0.2552380551763212
0.04408163265305973 -0.26141951323666435
0.04410430839002118 -0.2678925565697255
0.04412698412698263 -0.27178907656271956
0.04414965986394408 -0.27319794110833245
0.04417233560090553 -0.2743784529246356
0.04419501133786698 -0.27551655397687214
0.04421768707482843 -0.2762380876728762
0.04424036281178988 -0.27431209655660127
0.04426303854875133 -0.2716712776013656
0.04428571428571278 -0.26880896667167453
0.04430839002267423 -0.2662323742999618
0.04433106575963568 -0.2613185373934391
0.04435374149659713 -0.2540753444985515
0.04437641723355858 -0.2461625722328072
0.04439909297052003 -0.23672929079710547
0.04442176870748148 -0.224933813113743
0.044444444444442927 -0.21324986209334523
0.044467120181404376 -0.1994008717498535
0.044489795918365826 -0.18530412056259593
0.044512471655327276 -0.16920785424997523
0.044535147392288726 -0.1529954727841124
0.044557823129250176 -0.13712322674664762
0.044580498866211626 -0.11994773221923508
0.044603174603173076 -0.10087729042776912
0.044625850340134526 -0.08259081486508713
0.044648526077095976 -0.06289916078660951
0.044671201814057426 -0.043143637745245544
0.044693877551018876 -0.022857625392563127
0.044716553287980326 -0.0017982764592599184
0.044739229024941776 0.01939192633624566
0.044761904761903226 0.0404089182313852
0.044784580498864676 0.06046716783159429
0.044807256235826126 0.0788672994549973
0.044829931972787576 0.09634510126003622
0.044852607709749026 0.11423309279123142
0.044875283446710476 0.1316119270805507
0.044897959183671926 0.1478631071006234
0.044920634920633376 0.16320849307013843
0.044943310657594826 0.17807699168887614
0.044965986394556276 0.19152184744104667
0.044988662131517726 0.20365278941483225
0.045011337868479176 0.21428989373694998
0.045034013605440626 0.2229442831059098
0.045056689342402076 0.22964942860773288
0.045079365079363526 0.23348701208476463
0.045102040816324976 0.23486834412671023
0.045124716553286426 0.23384164658175777
0.045147392290247876 0.23290549720358916
0.045170068027209326 0.22917514347367168
0.045192743764170776 0.22382295700472055
0.045215419501132226 0.2175542903088054
0.045238095238093676 0.21133336220955368
0.045260770975055126 0.20316095628602676
0.045283446712016576 0.19354506750811623
0.045306122448978026 0.1828237401001669
0.045328798185939476 0.1697203987323982
0.045351473922900926 0.1543517114151532
0.045374149659862376 0.1393841005626468
0.045396825396823826 0.12483687600851576
0.045419501133785276 0.11023776182400027
0.045442176870746726 0.09394606765400122
0.045464852607708175 0.07696523298574748
0.045487528344669625 0.06085136069226438
0.045510204081631075 0.04346036816546812
0.045532879818592525 0.025686841150976296
0.045555555555553975 0.006553434509454858
0.045578231292515425 -0.011334681858247882
0.045600907029476875 -0.030246352571461535
0.045623582766438325 -0.050586516058421294
0.045646258503399775 -0.07066665456273538
0.045668934240361225 -0.09181429233284225
0.045691609977322675 -0.11153065939726536
0.045714285714284125 -0.13143436343138198
0.045736961451245575 -0.15003097019603262
0.045759637188207025 -0.16615122630148577
0.045782312925168475 -0.1811270983002704
0.045804988662129925 -0.19528990021584738
0.045827664399091375 -0.20879590074165677
0.045850340136052825 -0.21978376674416406
0.045873015873014275 -0.23011277122519003
0.045895691609975725 -0.23921550178773188
0.045918367346937175 -0.2455132768118542
0.045941043083898625 -0.25000320224752903
0.045963718820860075 -0.2536973637025603
0.045986394557821525 -0.25666836684641453
0.046009070294782975 -0.2584754315706574
0.046031746031744425 -0.2603433240188167
0.046054421768705875 -0.2603200422986176
0.046077097505667325 -0.25884334127256536
0.046099773242628775 -0.25519657357950243
0.046122448979590225 -0.25169577782420816
0.046145124716551675 -0.24715865462316639
0.046167800453513125 -0.24183315080859802
0.046190476190474575 -0.23599501626779854
0.046213151927436025 -0.22739258865553627
0.046235827664397475 -0.2187786954269077
0.046258503401358925 -0.21048546335580043
0.046281179138320375 -0.20011922355563827
0.046303854875281825 -0.18793016116988798
0.046326530612243275 -0.1760515588687106
0.046349206349204725 -0.1649808268030673
0.046371882086166175 -0.15460065407097992
0.046394557823127625 -0.14446780636377232
0.046417233560089075 -0.13281609433218688
0.046439909297050525 -0.1208399137945936
0.046462585034011974 -0.10832141667381892
0.046485260770973424 -0.09578798730803531
0.046507936507934874 -0.08427722665275231
0.046530612244896324 -0.07406446478112028
0.046553287981857774 -0.06445885335462531
0.046575963718819224 -0.05544132639780029
0.046598639455780674 -0.04492409352665787
0.046621315192742124 -0.032543414525482525
0.046643990929703574 -0.019672195103051623
0.046666666666665024 -0.006847533773414627
0.046689342403626474 0.007058294482754694
0.046712018140587924 0.021798567119027022
0.046734693877549374 0.03523986683050384
0.046757369614510824 0.04739188059592304
0.046780045351472274 0.059117592787034136
0.046802721088433724 0.07133756810081786
0.046825396825395174 0.08469325492619617
0.046848072562356624 0.09681989180596048
0.046870748299318074 0.10940173160669389
0.046893424036279524 0.12080098011377852
0.046916099773240974 0.13250102178374273
0.046938775510202424 0.14470497202804083
0.046961451247163874 0.15679356675329537
0.046984126984125324 0.16951624058943304
0.047006802721086774 0.1800577713542328
0.047029478458048224 0.19111940844119152
0.047052154195009674 0.20132173994643243
0.047074829931971124 0.21203615807138582
0.047097505668932574 0.22284672627012475
0.047120181405894024 0.23081569098667531
0.047142857142855474 0.2384194903019128
0.047165532879816924 0.24574638764538928
0.047188208616778374 0.251513174237209
0.047210884353739824 0.25742882328123134
0.047233560090701274 0.26097106358163896
0.047256235827662724 0.2615832034333953
0.047278911564624174 0.2624380838916112
0.047301587301585624 0.2605869209490837
0.047324263038547074 0.2583156764688367
0.047346938775508524 0.2538563179791675
0.047369614512469974 0.24832175180557373
0.047392290249431424 0.2408652155814105
0.047414965986392874 0.23174442688458965
0.047437641723354323 0.2213805574227255
0.047460317460315773 0.2088402512026058
0.04748299319727722 0.19362704492164243
0.04750566893423867 0.1790719541133449
0.04752834467120012 0.16201145663454744
0.04755102040816157 0.14400398845190104
0.04757369614512302 0.12421700805825459
0.04759637188208447 0.10440717462039818
0.04761904761904592 0.08466740571558115
0.04764172335600737 0.06344582326710442
0.04766439909296882 0.043350949963215785
0.04768707482993027 0.02374615830406245
0.04770975056689172 0.003998072332925125
0.04773242630385317 -0.015600041970571328
0.04775510204081462 -0.03427628075338
0.04777777777777607 -0.05370354385448207
0.04780045351473752 -0.07383704454560647
0.04782312925169897 -0.09339065841888713
0.04784580498866042 -0.11118633403614715
0.04786848072562187 -0.12742398341692848
0.04789115646258332 -0.14238722535677587
0.04791383219954477 -0.15599360792573458
0.04793650793650622 -0.16970570815804323
0.04795918367346767 -0.1822719793541251
0.04798185941042912 -0.19423971907349458
0.04800453514739057 -0.20504279085032887
0.04802721088435202 -0.21375882940984972
0.04804988662131347 -0.22136029443050276
0.04807256235827492 -0.22809946813637938
0.04809523809523637 -0.23525718835850376
0.04811791383219782 -0.24176376088049634
0.04814058956915927 -0.24849863231234443
0.04816326530612072 -0.25240033009169865
0.04818594104308217 -0.25481226121222833
0.04820861678004362 -0.2545641744196349
0.04823129251700507 -0.25190719521457244
0.04825396825396652 -0.24762153797466493
0.04827664399092797 -0.2419458791758794
0.04829931972788942 -0.23411193277399245
0.04832199546485087 -0.22549915070249754
0.04834467120181232 -0.2161348301418259
0.04836734693877377 -0.20466884221053774
0.04839002267573522 -0.191753565595373
0.04841269841269667 -0.1792339339291137
0.04843537414965812 -0.16694099409820679
0.04845804988661957 -0.15389923638845945
0.04848072562358102 -0.14160476876315126
0.04850340136054247 -0.1270812581190471
0.04852607709750392 -0.11336708271487207
0.04854875283446537 -0.09839996269595486
0.04857142857142682 -0.08142539229823414
0.04859410430838827 -0.0625960852149367
0.04861678004534972 -0.04306159654259627
0.04863945578231117 -0.02498711245642939
0.04866213151927262 -0.00835897270556344
0.04868480725623407 0.007764672480705736
0.04870748299319552 0.02437940185515896
0.04873015873015697 0.0399436149324208
0.04875283446711842 0.05581187186224526
0.04877551020407987 0.06997198759066478
0.04879818594104132 0.08452857205180288
0.04882086167800277 0.10023892352238684
0.04884353741496422 0.11586940741675675
0.04886621315192567 0.13010231765534516
0.04888888888888712 0.1435670981498098
0.04891156462584857 0.15609377873562397
0.04893424036281002 0.1661896857259233
0.04895691609977147 0.174235599269898
0.04897959183673292 0.18058960348908684
0.04900226757369437 0.18457510926707615
0.04902494331065582 0.18602744725302245
0.04904761904761727 0.1849570821716191
0.04907029478457872 0.18192181998991355
0.04909297052154017 0.176923385009165
0.04911564625850162 0.17220665721708142
0.04913832199546307 0.16764271168635972
0.04916099773242452 0.16100901387345531
0.04918367346938597 0.1532654764903772
0.04920634920634742 0.14558936213934465
0.04922902494330887 0.13698596168278393
0.04925170068027032 0.12890820944980025
0.04927437641723177 0.1194370146985774
0.04929705215419322 0.10900210509853493
0.04931972789115467 0.09903532103574378
0.04934240362811612 0.08900076218159028
0.04936507936507757 0.07943505710885944
0.04938775510203902 0.07022423654291796
0.04941043083900047 0.06192597189115957
0.04943310657596192 0.052292518030321145
0.04945578231292337 0.04258150681306173
0.04947845804988482 0.03170762665136805
0.04950113378684627 0.02160019272820982
0.04952380952380772 0.011273549476272906
0.04954648526076917 0.00042524830296321
0.04956916099773062 -0.01039764242075922
0.04959183673469207 -0.020689833818326196
0.04961451247165352 -0.030651845415702445
0.04963718820861497 -0.03927214658594959
0.04965986394557642 -0.04878677055191617
0.04968253968253787 -0.05680959390532465
0.04970521541949932 -0.06420524326170834
0.04972789115646077 -0.06974173910335102
0.04975056689342222 -0.07640155204821664
0.04977324263038367 -0.08261752926677714
0.04979591836734512 -0.08967396613086356
0.04981859410430657 -0.09731122010179671
0.04984126984126802 -0.10488763676623844
0.04986394557822947 -0.11339635560216711
0.04988662131519092 -0.1196765109065919
0.04990929705215237 -0.12640429778327317
0.04993197278911382 -0.13287816643905995
0.04995464852607527 -0.13941749177773022
0.04997732426303672 -0.1456339074911357


==> program/noise-high.csv <==
0.0 0.6288234104003811
0.000022675736961451248 -0.9596669019571661
0.000045351473922902495 0.6091003214495956
0.00006802721088435374 0.29516551417651715
0.00009070294784580499 -0.5892799996280298
0.00011337868480725624 0.9085109766825361
0.00013605442176870748 -0.22213961328895288
0.00015873015873015873 -0.08751873068686546
0.00018140589569160998 0.004802430515364379
0.00020408163265306123 0.9405475125975319
0.00022675736961451248 0.03573043878090811
0.00024943310657596373 -0.37281311777718673
0.00027210884353741496 -0.676420744200335
0.0002947845804988662 -0.47676697105094024
0.0003174603174603174 -0.4162815726400077
0.00034013605442176863 -0.7726749174233235
0.00036281179138321985 0.7747334285580398
0.0003854875283446711 0.7144153599428049
0.0004081632653061223 0.19257613555355374
0.0004308390022675735 0.124726195848716
0.00045351473922902475 0.045978285382962385
0.000476190476190476 -0.8173815190832553
0.0004988662131519273 0.5579352603661677
0.0005215419501133785 -0.3586244639844225
0.0005442176870748298 0.6582122316253866
0.0005668934240362811 0.926469642884673
0.0005895691609977324 0.026701942092436818
0.0006122448979591836 -0.5873771311220194
0.0006349206349206349 -0.6474253886024061
0.0006575963718820862 -0.9161777321519744
0.0006802721088435375 0.8339929671105912
0.0007029478458049888 -0.47734660433543535
0.00072562358276644 -0.045926155067497434
0.0007482993197278913 -0.9075249952514481
0.0007709750566893426 -0.4213132360999736
0.0007936507936507939 0.31560335129397066
0.0008163265306122451 0.4502126896870818
0.0008390022675736964 -0.10281052116835734
0.0008616780045351477 -0.8723318536934284
0.000884353741496599 0.246251777337457
0.0009070294784580503 -0.5497919843880906
0.0009297052154195015 0.9006369223121174
0.0009523809523809528 -0.7709426150589582
0.0009750566893424041 0.05065160990940677
0.0009977324263038554 0.17890111640535786
0.0010204081632653066 0.7063080157866487
0.001043083900226758 -0.8988436420678263
0.0010657596371882092 0.5586725404855498
0.0010884353741496605 0.8740086147733984
0.0011111111111111118 0.8357956644230978
0.001133786848072563 0.7180651111337508
0.0011564625850340143 0.7363950458207156
0.0011791383219954656 0.026662879629680628
0.0012018140589569169 -0.19322824668912875
0.0012244897959183682 -0.010407106021979615
0.0012471655328798194 0.944323058459983
0.0012698412698412707 -0.287521551430114
0.001292517006802722 -0.5353843571002093
0.0013151927437641733 -0.8685361176888775
0.0013378684807256245 0.8365006621080685
0.0013605442176870758 -0.949035248474459
0.001383219954648527 0.9770846089760504
0.0014058956916099784 0.9363199660871923
0.0014285714285714297 0.0530540580053474
0.001451247165532881 -0.6121964451419647
0.0014739229024943322 0.5347297188208274
0.0014965986394557835 0.6396943499892238
0.0015192743764172348 -0.8972742000821219
0.001541950113378686 -0.5807582024905733
0.0015646258503401373 0.7434591303447865
0.0015873015873015886 0.10791002682128689
0.0016099773242630399 -0.013967922891948354
0.0016326530612244912 -0.7658038597474349
0.0016553287981859424 0.5262312266338224
0.0016780045351473937 -0.13485490952964288
0.001700680272108845 0.0413728831432231
0.0017233560090702963 -0.6220366383488375
0.0017460317460317475 -0.19564479826848136
0.0017687074829931988 -0.353794885881663
0.00179138321995465 0.40758285308433295
0.0018140589569161014 -0.8116644268882611
0.0018367346938775527 0.007009999828182626
0.001859410430839004 -0.07745965199485878
0.0018820861678004552 -0.8654673306423862
0.0019047619047619065 -0.9080317059783339
0.0019274376417233578 -0.11677332504577313
0.001950113378684809 -0.11733461965744724
0.0019727891156462603 -0.7358724597692192
0.0019954648526077116 0.8966712623128368
0.002018140589569163 -0.16036796247595175
0.002040816326530614 -0.26384165470112153
0.0020634920634920654 -0.3172052396268596
0.0020861678004535167 -0.7494223790125508
0.002108843537414968 0.01202520868089637
0.0021315192743764193 0.23911794746274082
0.0021541950113378706 0.5914752857274086
0.002176870748299322 -0.7537162724774602
0.002199546485260773 0.19718590662749155
0.0022222222222222244 -0.03833935643507618
0.0022448979591836757 0.4717773647214699
0.002267573696145127 -0.727193046996182
0.0022902494331065782 -0.49177306622540884
0.0023129251700680295 0.21129094208853574
0.0023356009070294808 -0.7467968102420672
0.002358276643990932 -0.23236224293530972
0.0023809523809523833 0.10992579583775387
0.0024036281179138346 0.22015765407592003
0.002426303854875286 0.37702089137794004
0.002448979591836737 -0.7600094952527455
0.0024716553287981884 -0.8296922451885632
0.0024943310657596397 0.6085147477240569
0.002517006802721091 0.9632514172613741
0.0025396825396825423 0.008380107583566594
0.0025623582766439936 0.9712537324454761
0.002585034013605445 0.02000650857109728
0.002607709750566896 -0.5827205094002933
0.0026303854875283474 -0.7554753224261747
0.0026530612244897987 0.136645495457725
0.00267573696145125 0.49225763801770694
0.0026984126984127012 -0.9774183521460319
0.0027210884353741525 -0.31973789500066496
0.002743764172335604 -0.8823549153474985
0.002766439909297055 -0.30347655208396646
0.0027891156462585063 -0.44849278508883267
0.0028117913832199576 -0.26245292189122477
0.002834467120181409 -0.5639131713108889
0.00285714285714286 0.7810610087544334
0.0028798185941043115 0.8660585179147446
0.0029024943310657627 -0.3285241602753578
0.002925170068027214 0.5723002153849929
0.0029478458049886653 0.1357418517898167
0.0029705215419501166 -0.5045806650315832
0.002993197278911568 -0.2852970623144175
0.003015873015873019 -0.2509737173679689
0.0030385487528344704 -0.30656420912280774
0.0030612244897959217 -0.492284978388875
0.003083900226757373 -0.13434827284290182
0.0031065759637188242 -0.3671393833046638
0.0031292517006802755 -0.5186600895874808
0.003151927437641727 0.1944995117826619
0.003174603174603178 0.24354188429274173
0.0031972789115646293 0.10233137619270277
0.0032199546485260806 0.15896350521570154
0.003242630385487532 -0.806701851730864
0.003265306122448983 -0.7080539042847357
0.0032879818594104345 0.6538353778081563
0.0033106575963718857 0.257013795491544
0.003333333333333337 -0.8905704093376572
0.0033560090702947883 -0.3106289767452117
0.0033786848072562396 0.7156366470073435
0.003401360544217691 -0.6066119169366108
0.003424036281179142 0.035609652762210384
0.0034467120181405934 0.46132809586388246
0.0034693877551020447 -0.5041257181447292
0.003492063492063496 -0.6472093981334961
0.0035147392290249472 -0.34477353104035685
0.0035374149659863985 0.4229511433334442
0.00356009070294785 0.3701449200441467
0.003582766439909301 0.0818504039388733
0.0036054421768707524 0.2786189518586311
0.0036281179138322036 0.39154693633121135
0.003650793650793655 -0.7297369615942558
0.003673469387755106 0.26714603748804566
0.0036961451247165575 0.29493400927049435
0.0037188208616780087 0.83238364496091
0.00374149659863946 -0.6601616732450578
0.0037641723356009113 -0.4853597214644215
0.0037868480725623626 -0.680326912244858
0.003809523809523814 0.9135233394134611
0.003832199546485265 0.6672642381552757
0.0038548752834467164 0.284784098222103
0.0038775510204081677 0.45026721024193506
0.003900226757369619 0.017498015895834662
0.00392290249433107 0.5963749076696986
0.003945578231292521 0.7612853601484758
0.0039682539682539715 0.6864364362988706
0.003990929705215422 0.028273493058111866
0.004013605442176873 0.00983447954287624
0.004036281179138324 -0.35535808008987413
0.004058956916099775 -0.171478515530815
0.004081632653061226 -0.25261402694802126
0.004104308390022677 0.017638785303020568
0.004126984126984127 -0.013745459731143307
0.004149659863945578 -0.8936390836941169
0.004172335600907029 0.5251120749220979
0.00419501133786848 0.7980889349240086
0.004217687074829931 -0.3438560283612125
0.004240362811791382 -0.9062582801343543
0.0042630385487528325 0.529116997152827
0.004285714285714283 -0.3242923562238674
0.004308390022675734 0.8300285699847221
0.004331065759637185 0.3223499675100553
0.004353741496598636 0.1132469778212828
0.004376417233560087 -0.34474051612074036
0.0043990929705215375 0.6629150977039047
0.004421768707482988 0.8707423603326879
0.004444444444444439 0.7738933397396219
0.00446712018140589 0.26085578470045134
0.004489795918367341 0.7426202745974577
0.004512471655328792 -0.3248754507687118
0.004535147392290243 -0.1539721014336618
0.0045578231292516935 -0.48428158100794105
0.004580498866213144 -0.8217105974493806
0.004603174603174595 0.051538683951724944
0.004625850340136046 0.0629926924740413
0.004648526077097497 0.5205491442514
0.004671201814058948 0.024278743198206356
0.0046938775510203985 -0.9766365874038628
0.004716553287981849 0.27360938961468856
0.0047392290249433 0.6525871308177214
0.004761904761904751 0.7279296467844233
0.004784580498866202 0.497888064127855
0.004807256235827653 -0.7536681142527769
0.004829931972789104 0.9305027827924357
0.0048526077097505544 0.9532650837100263
0.004875283446712005 -0.9513066962713624
0.004897959183673456 0.9122873188257886
0.004920634920634907 0.13348290141054497
0.004943310657596358 0.5045132070091817
0.004965986394557809 -0.9040270314794097
0.0049886621315192595 -0.889662632925823
0.00501133786848071 -0.339320116289733
0.005034013605442161 -0.15950383622187744
0.005056689342403612 -0.9193395317809981
0.005079365079365063 -0.059278702842835033
0.005102040816326514 -0.680576351164043
0.005124716553287965 -0.3108201623686636
0.005147392290249415 -0.7739753459519649
0.005170068027210866 0.9065165107386458
0.005192743764172317 0.9134082814942599
0.005215419501133768 0.43942806554013586
0.005238095238095219 0.41941613294636276
0.00526077097505667 0.3752211286628668
0.0052834467120181205 0.7834653027317173
0.005306122448979571 0.47037638781368185
0.005328798185941022 0.009439616931937546
0.005351473922902473 0.4192135199949177
0.005374149659863924 0.32077746100741844
0.005396825396825375 -0.5874587987986064
0.0054195011337868255 0.10093956349905105
0.005442176870748276 -0.18126901895303024
0.005464852607709727 0.9698811324708818
0.005487528344671178 -0.48228564124607615
0.005510204081632629 -0.1690005702360069
0.00553287981859408 0.1873911233123837
0.005555555555555531 -0.04047218431729641
0.0055782312925169815 0.9644356009001926
0.005600907029478432 -0.09786946468471304
0.005623582766439883 0.6137400215057982
0.005646258503401334 -0.2630034294591759
0.005668934240362785 0.02388924779926642
0.005691609977324236 0.7337000325167784
0.0057142857142856865 -0.24552690243477163
0.005736961451247137 -0.11900096622272417
0.005759637188208588 0.3583094832390336
0.005782312925170039 0.6322695758734526
0.00580498866213149 -0.6179459352553697
0.005827664399092941 0.3682591021918364
0.005850340136054392 0.5749599674192629
0.0058730158730158424 -0.0002128109336394842
0.005895691609977293 -0.5854512519634913
0.005918367346938744 -0.6047112253971191
0.005941043083900195 0.08890963115005512
0.005963718820861646 -0.4426659043977656
0.005986394557823097 0.9415201928796061
0.0060090702947845475 -0.43834564425944017
0.006031746031745998 -0.38766842391054807
0.006054421768707449 0.11181473129238345
0.0060770975056689 -0.8185810229784299
0.006099773242630351 0.6222993942495201
0.006122448979591802 0.22135361661700384
0.006145124716553253 -0.3978953315871524
0.006167800453514703 0.24892562959551012
0.006190476190476154 -0.5524774437193939
0.006213151927437605 0.38248721984738654
0.006235827664399056 -0.20009571318516872
0.006258503401360507 0.8667945384203444
0.006281179138321958 0.27028572891612673
0.0063038548752834085 0.9933455989214931
0.006326530612244859 0.8371651267719374
0.00634920634920631 -0.3777024784073472
0.006371882086167761 -0.8141899017650145
0.006394557823129212 -0.4226859818265508
0.006417233560090663 -0.10853732007288777
0.0064399092970521135 0.28809682891892663
0.006462585034013564 -0.3455111892767044
0.006485260770975015 -0.22398258285224032
0.006507936507936466 -0.1794413426377441
0.006530612244897917 -0.6172001246868632
0.006553287981859368 0.8844302987876419
0.006575963718820819 -0.06335768384471482
0.0065986394557822695 0.09826486373745484
0.00662131519274372 -0.34482743180003655
0.006643990929705171 -0.37139292489071213
0.006666666666666622 -0.9536795590430683
0.006689342403628073 0.7749258696043225
0.006712018140589524 -0.33500665853149414
0.0067346938775509745 0.9786586437790326
0.006757369614512425 -0.74941532191574
0.006780045351473876 0.9503700237139989
0.006802721088435327 -0.4707380050026667
0.006825396825396778 0.9273749987891351
0.006848072562358229 -0.03721434810133985
0.00687074829931968 0.9192771191986457
0.0068934240362811304 0.6603738667118302
0.006916099773242581 -0.04778746376926719
0.006938775510204032 -0.6694768375413206
0.006961451247165483 0.9793210893355592
0.006984126984126934 0.07671260276732794
0.007006802721088385 -0.3004115196644355
0.0070294784580498355 -0.9561152451103822
0.007052154195011286 -0.35833662570415453
0.007074829931972737 0.521194724487419
0.007097505668934188 -0.8027889516211089
0.007120181405895639 -0.4239929030705227
0.00714285714285709 -0.4383697883315314
0.007165532879818541 0.6635004996004282
0.007188208616779991 0.9718557021049447
0.007210884353741442 0.4115462630082728
0.007233560090702893 -0.744204197717878
0.007256235827664344 0.8995798898161342
0.007278911564625795 0.0908837774980077
0.007301587301587246 -0.4123349847300758
0.0073242630385486965 -0.7837245102933897
0.007346938775510147 0.1558690248420157
0.007369614512471598 0.8725482348521585
0.007392290249433049 0.14626311327942254
0.0074149659863945 -0.16406306441967913
0.007437641723355951 -0.5904370086710986
0.0074603174603174015 -0.7246760955836336
0.007482993197278852 0.6003490981181033
0.007505668934240303 -0.49435642559415577
0.007528344671201754 -0.41931065833645653
0.007551020408163205 -0.25026717182487884
0.007573696145124656 0.16570323802663556
0.007596371882086107 0.6655140455499091
0.0076190476190475575 0.1661305106631784
0.007641723356009008 -0.4387108139783868
0.007664399092970459 -0.031282306656074316
0.00768707482993191 0.778112363251418
0.007709750566893361 -0.5040850207451929
0.007732426303854812 0.7840808995031009
0.0077551020408162625 0.8849338202003701
0.007777777777777713 -0.9598922266065824
0.007800453514739164 0.284132551002347
0.007823129251700615 0.16418704347782467
0.007845804988662067 -0.4905301114755054
0.007868480725623518 0.6720304346345436
0.00789115646258497 -0.4930503574416624
0.007913832199546422 -0.3285212587398759
0.007936507936507874 -0.5116093495189235
0.007959183673469325 -0.08499248700332653
0.007981859410430777 0.6995055197504129
0.008004535147392229 0.35634493230756953
0.00802721088435368 0.480451683625684
0.008049886621315132 -0.7448030078655116
0.008072562358276584 -0.0034615853809429296
0.008095238095238036 0.7513039514309038
0.008117913832199487 0.12633218293225676
0.008140589569160939 -0.1756815729140494
0.00816326530612239 -0.21769136521445853
0.008185941043083842 0.7446026822423103
0.008208616780045294 0.10001855765004143
0.008231292517006746 -0.08568842198832156
0.008253968253968198 0.23113396303521794
0.00827664399092965 -0.1768171955311711
0.008299319727891101 -0.7290211056193852
0.008321995464852553 -0.879391624796994
0.008344671201814004 0.922266889112598
0.008367346938775456 -0.6689258345097596
0.008390022675736908 0.5695254068285053
0.00841269841269836 -0.6688768776759684
0.008435374149659811 0.4611285646588375
0.008458049886621263 -0.44801237258315374
0.008480725623582715 0.8187456756873861
0.008503401360544166 -0.4732407262719331
0.008526077097505618 -0.499923416064103
0.00854875283446707 -0.5931199208351597
0.008571428571428522 -0.24633925134463683
0.008594104308389973 0.02204081882304531
0.008616780045351425 -0.8370318438012693
0.008639455782312877 0.7413035758634339
0.008662131519274328 -0.8296869473600963
0.00868480725623578 0.777276504500135
0.008707482993197232 -0.8754840979528343
0.008730158730158684 0.5454284969124543
0.008752834467120135 0.24435411771860768
0.008775510204081587 0.729534036184087
0.008798185941043039 -0.732276559046534
0.00882086167800449 0.5012703394753091
0.008843537414965942 0.29824971554294455
0.008866213151927394 0.38117903666132574
0.008888888888888846 -0.23259789921170984
0.008911564625850297 0.8510656498491451
0.008934240362811749 0.41580353314424945
0.0089569160997732 -0.9434014505109287
0.008979591836734652 0.516297471364098
0.009002267573696104 0.7911551955135435
0.009024943310657556 -0.8933854384565226
0.009047619047619007 0.639724657088454
0.00907029478458046 -0.38611783282508094
0.009092970521541911 0.5097163069317389
0.009115646258503363 0.5168905683133962
0.009138321995464814 0.5023624455794604
0.009160997732426266 -0.13471165814779504
0.009183673469387718 0.6633834863694812
0.00920634920634917 -0.9162619283693522
0.009229024943310621 0.661847761986276
0.009251700680272073 0.21208374765982937
0.009274376417233525 -0.03263740894213259
0.009297052154194976 -0.8359684866936804
0.009319727891156428 0.010187382346528438
0.00934240362811788 0.11707204862429575
0.009365079365079331 -0.2527148933738272
0.009387755102040783 -0.5225168244267154
0.009410430839002235 0.6762006046893542
0.009433106575963687 -0.638711665905712
0.009455782312925138 0.5516916426251856
0.00947845804988659 -0.3887356483351289
0.009501133786848042 0.48528087895486527
0.009523809523809493 -0.26645584410672446
0.009546485260770945 -0.5755694291031849
0.009569160997732397 0.2786669429109122
0.009591836734693849 -0.20215264759076587
0.0096145124716553 0.02553338371811746
0.009637188208616752 -0.1516533973979888
0.009659863945578204 -0.7989452152510512
0.009682539682539655 0.16127280941262673
0.009705215419501107 0.37217074687876056
0.009727891156462559 0.8612138812572727
0.00975056689342401 0.00802014488913588
0.009773242630385462 0.14589429370730517
0.009795918367346914 0.3063662835178818
0.009818594104308366 0.705724078394874
0.009841269841269817 -0.6766132099266661
0.009863945578231269 0.07466376062358351
0.00988662131519272 -0.5690159440434109
0.009909297052154173 0.7535289984088226
0.009931972789115624 -0.8588084398905766
0.009954648526077076 -0.20280863209692962
0.009977324263038528 -0.3270867421122004
0.00999999999999998 -0.2207079302102113
0.010022675736961431 -0.516502529037302
0.010045351473922883 -0.10094394304345919
0.010068027210884335 -0.14917330587030697
0.010090702947845786 0.3043613299504764
0.010113378684807238 -0.8881169615518574
0.01013605442176869 -0.937436059335581
0.010158730158730141 0.9544265295738417
0.010181405895691593 0.21780867414032312
0.010204081632653045 0.5376558984950315
0.010226757369614497 -0.9565644210569012
0.010249433106575948 -0.9524531278182876
0.0102721088435374 0.5232320447739288
0.010294784580498852 0.3423974309913808
0.010317460317460303 -0.5258604843462492
0.010340136054421755 -0.4124720144114625
0.010362811791383207 0.9945937313592512
0.010385487528344658 -0.4093563203721671
0.01040816326530611 -0.4394686875025436
0.010430839002267562 -0.0643254611790938
0.010453514739229014 -0.9111293370162904
0.010476190476190465 -0.5669094851629132
0.010498866213151917 -0.4460760565581909
0.010521541950113369 0.5532747727244335
0.01054421768707482 -0.24032299924649367
0.010566893424036272 -0.9933163609805787
0.010589569160997724 0.004420388025329539
0.010612244897959176 -0.3925715802220096
0.010634920634920627 -0.4448179575718981
0.010657596371882079 0.39755085213052826
0.01068027210884353 0.45520948675815237
0.010702947845804982 0.23831706406509434
0.010725623582766434 0.2728080629074965
0.010748299319727886 0.45205158005749146
0.010770975056689338 0.9785678752182443
0.01079365079365079 0.9200582804437862
0.010816326530612241 0.12186924650377344
0.010839002267573693 -0.773081454628399
0.010861678004535144 -0.889414524400936
0.010884353741496596 0.30355443998788356
0.010907029478458048 0.4578399719805084
0.0109297052154195 -0.7109360547528919
0.010952380952380951 -0.6293301169363154
0.010975056689342403 0.8398735907021616
0.010997732426303855 0.27471721597824184
0.011020408163265306 -0.38175010364077755
0.011043083900226758 -0.7905329449080241
0.01106575963718821 0.3753291215690153
0.011088435374149662 -0.6759976951116691
0.011111111111111113 0.6789132735410037
0.011133786848072565 0.42170801302923544
0.011156462585034017 -0.8379148153676453
0.011179138321995468 -0.3866772126375412
0.01120181405895692 -0.9803162768902993
0.011224489795918372 -0.3985573529262462
0.011247165532879824 0.8878324462305365
0.011269841269841275 -0.954399478378333
0.011292517006802727 -0.5814584802327348
0.011315192743764179 -0.5316715074078346
0.01133786848072563 -0.3327748427011014
0.011360544217687082 0.05459169905041151
0.011383219954648534 -0.610356673274738
0.011405895691609986 0.2527661142527978
0.011428571428571437 0.2528562038794291
0.011451247165532889 -0.7600920970458752
0.01147392290249434 -0.7269410674290129
0.011496598639455792 -0.1322414367767613
0.011519274376417244 0.4179289374542257
0.011541950113378696 0.3300647699111292
0.011564625850340148 0.80635315850525
0.0115873015873016 0.5835543932820564
0.011609977324263051 -0.09264922702979511
0.011632653061224503 0.5804206935177605
0.011655328798185954 0.9728860992409489
0.011678004535147406 0.6633815804178318
0.011700680272108858 0.9865227153027716
0.01172335600907031 0.9144232992349247
0.011746031746031761 0.5252610092342973
0.011768707482993213 -0.31043603092209343
0.011791383219954665 0.8611258172572418
0.011814058956916116 -0.4564437694979002
0.011836734693877568 -0.44149507825297657
0.01185941043083902 -0.5204346646835177
0.011882086167800471 0.9602523038536898
0.011904761904761923 0.8314421765579475
0.011927437641723375 -0.2971643806195735
0.011950113378684827 0.14538788845422396
0.011972789115646278 0.27133790177091444
0.01199546485260773 0.11739247108748939
0.012018140589569182 -0.223453674983106
0.012040816326530633 -0.5510809236557876
0.012063492063492085 -0.7291723253971832
0.012086167800453537 -0.48321956966147284
0.012108843537414989 0.4995493661844054
0.01213151927437644 -0.7939705678247778
0.012154195011337892 0.9024173908174078
0.012176870748299344 -0.029036877683605272
0.012199546485260795 -0.427731728280832
0.012222222222222247 -0.5853895737289893
0.012244897959183699 -0.32848354995448226
0.01226757369614515 -0.0015456383120142012
0.012290249433106602 -0.09601930251718017
0.012312925170068054 -0.6670359183724588
0.012335600907029506 0.8387228303679085
0.012358276643990957 -0.2549077775922855
0.012380952380952409 0.591291321579202
0.01240362811791386 -0.4277712321904887
0.012426303854875313 0.15268251117148496
0.012448979591836764 0.5127641545871189
0.012471655328798216 -0.9065143742846591
0.012494331065759668 0.8103639629693618
0.01251700680272112 -0.7380090529886095
0.012539682539682571 0.118323246510309
0.012562358276644023 0.8442237854106873
0.012585034013605475 -0.042027713275055334
0.012607709750566926 0.215222101708693
0.012630385487528378 0.5936246152486709
0.01265306122448983 0.3975630906404841
0.012675736961451281 -0.07774383762798827
0.012698412698412733 0.23400931950519077
0.012721088435374185 -0.12064484928749615
0.012743764172335637 -0.7238276206710906
0.012766439909297088 0.8985277029915079
0.01278911564625854 -0.5274767262226615
0.012811791383219992 -0.3344305777769607
0.012834467120181443 -0.27875681786768997
0.012857142857142895 0.9603755648621302
0.012879818594104347 -0.3610283379352252
0.012902494331065799 -0.5414410197505357
0.01292517006802725 0.31150378387223554
0.012947845804988702 0.8037413733088741
0.012970521541950154 -0.23558251285822654
0.012993197278911605 0.3204099760205508
0.013015873015873057 0.7604788967316223
0.013038548752834509 -0.9178637272952739
0.01306122448979596 -0.7369656806664927
0.013083900226757412 -0.4387209770359846
0.013106575963718864 -0.16295659033650453
0.013129251700680316 -0.22382968483116236
0.013151927437641767 0.9490892037165093
0.013174603174603219 -0.8625229994911987
0.01319727891156467 0.34751272675290534
0.013219954648526122 0.08826052306412266
0.013242630385487574 0.31088706997942345
0.013265306122449026 0.28483068111465093
0.013287981859410478 0.7582149442188011
0.01331065759637193 0.94345323949667
0.013333333333333381 0.8971081829855936
0.013356009070294833 -0.444382411996923
0.013378684807256284 -0.23809708706990282
0.013401360544217736 -0.45833681487905253
0.013424036281179188 0.5966296579215279
0.01344671201814064 0.29139779095803336
0.013469387755102091 0.10424869882507452
0.013492063492063543 0.8321993278414475
0.013514739229024995 0.9756769884786748
0.013537414965986446 0.08088272439336468
0.013560090702947898 0.6065244010199151
0.01358276643990935 0.22302216948546055
0.013605442176870802 -0.6391276271639224
0.013628117913832253 -0.31649460045539185
0.013650793650793705 0.734817513901465
0.013673469387755157 0.9925703771860735
0.013696145124716608 0.7072946398303133
0.01371882086167806 -0.24048848642047693
0.013741496598639512 0.14718504579439412
0.013764172335600964 -0.028931310872764165
0.013786848072562415 -0.45561770127518514
0.013809523809523867 0.717741674910705
0.013832199546485319 -0.8842741918946323
0.01385487528344677 0.030215160928251026
0.013877551020408222 -0.7184593003984678
0.013900226757369674 0.22393637947364162
0.013922902494331126 -0.40180765148294334
0.013945578231292577 -0.5282657701820754
0.013968253968254029 0.5514493222701012
0.01399092970521548 0.39836187856233723
0.014013605442176932 -0.5159885120848167
0.014036281179138384 -0.03557779594221567
0.014058956916099836 -0.4770955924124214
0.014081632653061288 0.01652642386418917
0.01410430839002274 0.201293760026175
0.014126984126984191 -0.6293910743271446
0.014149659863945643 -0.6202306059701905
0.014172335600907094 0.41330482773792576
0.014195011337868546 -0.27759122109915857
0.014217687074829998 -0.23354877583532332
0.01424036281179145 -0.7205908798427766
0.014263038548752901 0.5335712727470256
0.014285714285714353 -0.34509740964162566
0.014308390022675805 -0.2200302440254088
0.014331065759637256 -0.27711937070757137
0.014353741496598708 0.04378849781206541
0.01437641723356016 0.04777894542733648
0.014399092970521611 0.7233998763196635
0.014421768707483063 0.10231670739648788
0.014444444444444515 -0.47506569336984905
0.014467120181405967 0.5802540515037845
0.014489795918367418 0.8888905348463195
0.01451247165532887 -0.5200893884804308
0.014535147392290322 0.8926643074705881
0.014557823129251773 -0.047249579813156646
0.014580498866213225 -0.35904291420221396
0.014603174603174677 -0.3093775874724094
0.014625850340136129 -0.6981087435730986
0.01464852607709758 0.89168754939262
0.014671201814059032 0.5873025875974686
0.014693877551020484 0.9376175573416096
0.014716553287981935 -0.7804411414033829
0.014739229024943387 -0.41674330141785165
0.014761904761904839 0.6716319622173048
0.01478458049886629 0.9889740596965361
0.014807256235827742 0.6032516832005352
0.014829931972789194 0.88720046330411
0.014852607709750646 -0.051318225928423514
0.014875283446712097 0.2515977458682837
0.01489795918367355 0.19222027114411358
0.014920634920635 0.34317888094651955
0.014943310657596453 -0.7370288955832434
0.014965986394557904 -0.14905055150134736
0.014988662131519356 -0.9359990579392758
0.015011337868480808 -0.8538783809295573
0.01503401360544226 0.6114661694996679
0.015056689342403711 -0.7812108920843366
0.015079365079365163 -0.23798165615601038
0.015102040816326615 0.9695035430997385
0.015124716553288066 0.26822538680122826
0.015147392290249518 0.16823344588471423
0.01517006802721097 0.16337482262481348
0.015192743764172421 -0.22675694390823062
0.015215419501133873 0.1610620241055875
0.015238095238095325 0.3411199339528382
0.015260770975056777 -0.06308566407838037
0.015283446712018228 -0.7055301584083424
0.01530612244897968 0.2769129025463278
0.015328798185941132 -0.18425704030884826
0.015351473922902583 -0.6420495208916369
0.015374149659864035 -0.6313576201515639
0.015396825396825487 0.5690757731369407
0.015419501133786939 0.5838974673729151
0.01544217687074839 0.728131944948838
0.015464852607709842 0.8339055233713951
0.015487528344671294 -0.42213371033364294
0.015510204081632745 -0.31140671444856716
0.015532879818594197 0.5358204763698905
0.015555555555555649 0.5317822994039818
0.0155782312925171 -0.2276624171593372
0.015600907029478552 0.5188470460751203
0.015623582766440004 0.2624789882131105
0.015646258503401456 0.6944661761388337
0.015668934240362906 0.8034474362627247
0.015691609977324356 -0.4845362679298353
0.015714285714285806 0.3498557620565071
0.015736961451247256 -0.17323235845501356
0.015759637188208706 -0.2322585080359733
0.015782312925170155 -0.023289802023975598
0.015804988662131605 -0.8766370617962994
0.015827664399093055 0.8898379301861482
0.015850340136054505 0.19109408515298135
0.015873015873015955 -0.7467188864822311
0.015895691609977405 0.34021170817786167
0.015918367346938855 0.21683595986497495
0.015941043083900305 0.5196687650214109
0.015963718820861755 -0.7351335591485569
0.015986394557823205 -0.7737644959180068
0.016009070294784655 -0.14613864294861878
0.016031746031746105 -0.8360091608101523
0.016054421768707555 -0.5254438292527208
0.016077097505669005 0.5212412799059509
0.016099773242630455 0.2730458900968185
0.016122448979591905 0.4963090374358718
0.016145124716553355 0.04685333279121046
0.016167800453514805 -0.954171187466516
0.016190476190476255 0.7303838652396537
0.016213151927437705 0.9251582652621806
0.016235827664399155 -0.173797499894583
0.016258503401360605 0.32652908710914874
0.016281179138322055 -0.32298310061986163
0.016303854875283505 -0.3038717481083869
0.016326530612244955 0.8646355594658841
0.016349206349206405 -0.07526002593228129
0.016371882086167855 0.280119437323911
0.016394557823129305 0.3542545447950844
0.016417233560090755 0.9842884719800876
0.016439909297052205 -0.881052362472064
0.016462585034013655 0.7976435415441272
0.016485260770975105 -0.8484234332219752
0.016507936507936555 -0.6736622663851972
0.016530612244898005 0.3304429315799947
0.016553287981859455 -0.6376032691070818
0.016575963718820905 -0.9864650487402605
0.016598639455782355 -0.03192513343690083
0.016621315192743805 -0.7672252242377087
0.016643990929705255 0.0965543557183245
0.016666666666666705 0.983877649294184
0.016689342403628155 -0.12185084450101732
0.016712018140589605 -0.13413226328187908
0.016734693877551055 -0.04212547467139677
0.016757369614512505 0.7998134938068253
0.016780045351473954 0.5314919796147132
0.016802721088435404 0.9984608523078404
0.016825396825396854 0.604855679116411
0.016848072562358304 -0.07701280342345423
0.016870748299319754 -0.4273133604850884
0.016893424036281204 0.7416038622012371
0.016916099773242654 0.3745360268220622
0.016938775510204104 0.9691274526922795
0.016961451247165554 -0.9712696724970056
0.016984126984127004 -0.29184009048432114
0.017006802721088454 0.3211918623003158
0.017029478458049904 0.7532172670478973
0.017052154195011354 0.2029829696293415
0.017074829931972804 0.17899837302486374
0.017097505668934254 -0.759098809854849
0.017120181405895704 -0.740719406572338
0.017142857142857154 0.26645797916372727
0.017165532879818604 -0.033948377248353416
0.017188208616780054 0.6935133679522
0.017210884353741504 -0.3313892787162655
0.017233560090702954 -0.30523644348262724
0.017256235827664404 0.6949497625918476
0.017278911564625854 -0.26105997438101564
0.017301587301587304 0.24130284093350704
0.017324263038548754 -0.46584392210139053
0.017346938775510204 -0.6695855117099326
0.017369614512471654 0.8989403221986583
0.017392290249433104 0.5891604215347116
0.017414965986394554 0.6904746556399564
0.017437641723356004 0.05779829948623625
0.017460317460317454 -0.8136627936767561
0.017482993197278904 0.40987033313370086
0.017505668934240354 -0.7878101302282443
0.017528344671201804 -0.557768774348723
0.017551020408163254 0.4113585172247511
0.017573696145124704 -0.574208342603922
0.017596371882086154 -0.7208857011797106
0.017619047619047604 0.2317830976638438
0.017641723356009054 -0.3760703979935661
0.017664399092970504 -0.45076584733341957
0.017687074829931954 -0.4481247641258232
0.017709750566893404 0.7248190857294992
0.017732426303854854 -0.7133898946254956
0.017755102040816303 -0.7886828302379425
0.017777777777777753 -0.31249344775278437
0.017800453514739203 0.6629244533048301
0.017823129251700653 -0.767592238906676
0.017845804988662103 0.82227513120097
0.017868480725623553 0.06103340351512502
0.017891156462585003 0.05257597008081525
0.017913832199546453 -0.050059856858584065
0.017936507936507903 0.6169117634689696
0.017959183673469353 -0.5595751648209
0.017981859410430803 0.05789238402105225
0.018004535147392253 -0.6446080744836032
0.018027210884353703 -0.05427451107052027
0.018049886621315153 0.8307867163863933
0.018072562358276603 -0.7129644566944252
0.018095238095238053 -0.7366305200235523
0.018117913832199503 0.4128740426182919
0.018140589569160953 0.39875278631196187
0.018163265306122403 0.4217386758936892
0.018185941043083853 0.8063146781191031
0.018208616780045303 -0.06947473112248694
0.018231292517006753 -0.7672645376918987
0.018253968253968203 -0.60245118723308
0.018276643990929653 0.1506715147175527
0.018299319727891103 -0.5131479516888847
0.018321995464852553 0.02779270336679013
0.018344671201814003 0.8337652717795608
0.018367346938775453 0.5477748249070195
0.018390022675736903 -0.650142212084062
0.018412698412698353 -0.8414983206525208
0.018435374149659803 0.7205709905178684
0.018458049886621253 0.9975351120805217
0.018480725623582703 0.10368443515703185
0.018503401360544153 0.5924164472595826
0.018526077097505603 -0.5806209148328334
0.018548752834467053 0.4825895690551469
0.018571428571428503 0.742289410145555
0.018594104308389953 0.8256595686137815
0.018616780045351403 -0.38583496361641095
0.018639455782312853 0.9549458271253263
0.018662131519274303 -0.154581620393922
0.018684807256235753 -0.564311785289159
0.018707482993197203 -0.4288602598078689
0.018730158730158653 -0.055366846745686336
0.018752834467120102 -0.42595467493542344
0.018775510204081552 -0.8668698912642128
0.018798185941043002 -0.33221859352947647
0.018820861678004452 0.7413463133250704
0.018843537414965902 -0.26251467975380705
0.018866213151927352 0.6497961242333511
0.018888888888888802 -0.39840087164156157
0.018911564625850252 -0.7725138060684581
0.018934240362811702 -0.6840639255670979
0.018956916099773152 0.8611309879601773
0.018979591836734602 -0.9373178782261251
0.019002267573696052 -0.7340139641272868
0.019024943310657502 -0.679386411951712
0.019047619047618952 0.36949458028410903
0.019070294784580402 0.7259913861579241
0.019092970521541852 0.7029798540060828
0.019115646258503302 0.6901263819751624
0.019138321995464752 -0.8961013431884585
0.019160997732426202 0.2231977507991711
0.019183673469387652 -0.177312181372501
0.019206349206349102 0.7608230390494743
0.019229024943310552 -0.18211714694791406
0.019251700680272002 0.27418350015631493
0.019274376417233452 -0.12353659191251187
0.019297052154194902 -0.09584913218762939
0.019319727891156352 -0.7745398918107478
0.019342403628117802 0.8823684018297048
0.019365079365079252 0.9457636300813788
0.019387755102040702 0.16908282976809025
0.019410430839002152 0.002637566999215066
0.019433106575963602 -0.12084033389595344
0.019455782312925052 0.47387362003183775
0.019478458049886502 0.9820783121935274
0.01950113378684795 0.4926010171167089
0.0195238095238094 0.37491739689719805
0.01954648526077085 0.7575523412687593
0.0195691609977323 -0.044793926655499715
0.01959183673469375 0.7200594248064001
0.0196145124716552 -0.9847456531097986
0.01963718820861665 -0.4094990427627924
0.0196598639455781 -0.13203169687931232
0.01968253968253955 -0.6273643557511652
0.019705215419501 0.011057724713128462
0.01972789115646245 0.010093240069712801
0.0197505668934239 0.8691517624233737
0.01977324263038535 0.4943313585813929
0.0197959183673468 0.10380367424893279
0.01981859410430825 -0.9097253356384405
0.0198412698412697 -0.36738266199067765
0.01986394557823115 0.9098573524760681
0.0198866213151926 0.287857429191437
0.01990929705215405 -0.49286507780031885
0.0199319727891155 -0.7177735801594736
0.01995464852607695 0.3711000658504432
0.0199773242630384 -0.8993932998039278
0.01999999999999985 0.25153797125712457
0.0200226757369613 0.6824429409304734
0.02004535147392275 0.9156360106811943
0.0200680272108842 -0.13723578679776652
0.02009070294784565 0.5050751819519966
0.0201133786848071 0.17087917313232998
0.02013605442176855 -0.23026550426852552
0.02015873015873 0.94864911002774
0.02018140589569145 -0.16361628290349997
0.0202040816326529 0.9216122266188292
0.02022675736961435 0.8575611312076359
0.0202494331065758 0.30712981668932593
0.02027210884353725 0.03250328591850197
0.0202947845804987 0.20992238545090017
0.02031746031746015 -0.6140568164675628
0.0203401360544216 -0.09783848517058381
0.02036281179138305 -0.7735327321043082
0.0203854875283445 0.449584533099454
0.02040816326530595 0.4234937337281866
0.0204308390022674 -0.06133469335300259
0.02045351473922885 -0.6186710327441504
0.0204761904761903 0.2851421335444651
0.02049886621315175 0.04068352841788054
0.0205215419501132 0.21063048863099668
0.02054421768707465 -0.006918219385416763
0.0205668934240361 -0.7853451400961133
0.02058956916099755 0.06472032844664537
0.020612244897959 -0.6937565623535208
0.02063492063492045 0.8990928970508028
0.0206575963718819 -0.03579950426607381
0.02068027210884335 0.6914679810152081
0.0207029478458048 0.7551238012395621
0.02072562358276625 -0.8820253165629751
0.0207482993197277 -0.25575836893537973
0.02077097505668915 0.5129272915685845
0.0207936507936506 -0.9795333391473473
0.02081632653061205 -0.9964942617799375
0.0208390022675735 -0.38073556413425497
0.02086167800453495 0.7808841193981665
0.0208843537414964 0.23747582180366755
0.02090702947845785 0.7165895944267021
0.0209297052154193 -0.9944387481069282
0.02095238095238075 -0.9089260601692195
0.0209750566893422 -0.07146625175873429
0.02099773242630365 0.9747840349969417
0.0210204081632651 0.31653772069060654
0.02104308390022655 -0.4179675049190334
0.021065759637188 -0.5144702863214701
0.02108843537414945 -0.4864183348804755
0.0211111111111109 0.5881134976139556
0.02113378684807235 -0.45362536060941067
0.0211564625850338 -0.9018224559030082
0.02117913832199525 -0.8905084391335278
0.0212018140589567 0.03188557551053482
0.02122448979591815 -0.8208393004771414
0.0212471655328796 -0.8096254139229715
0.02126984126984105 0.915740932085491
0.0212925170068025 -0.37681122598629707
0.02131519274376395 -0.22921525692316128
0.0213378684807254 -0.6786018723339312
0.02136054421768685 -0.22408451471107185
0.0213832199546483 -0.762064137673486
0.02140589569160975 -0.5719221654748363
0.0214285714285712 0.18323807515745005
0.02145124716553265 -0.4494358562979465
0.0214739229024941 -0.829633295263544
0.02149659863945555 -0.5873569251474359
0.021519274376417 0.4539445765442086
0.02154195011337845 -0.41069502393032775
0.0215646258503399 0.5504929643474735
0.02158730158730135 -0.4912290751215138
0.0216099773242628 0.4868466831945923
0.02163265306122425 -0.7166630636706629
0.0216553287981857 -0.40085271522422616
0.02167800453514715 0.16046140626083627
0.0217006802721086 0.7098679432435585
0.02172335600907005 -0.8962458444052017
0.0217460317460315 0.15427296565712265
0.02176870748299295 0.021241164305536346
0.0217913832199544 -0.8635114112085457
0.02181405895691585 -0.08069128731281759
0.0218367346938773 -0.535043354270757
0.02185941043083875 -0.8400872319098766
0.0218820861678002 0.5355910124572905
0.02190476190476165 0.17088072378441707
0.0219274376417231 0.07765498246942995
0.02195011337868455 -0.7348507230018384
0.021972789115646 0.9119930921383186
0.02199546485260745 0.762042864868893
0.0220181405895689 0.05886960170671102
0.02204081632653035 0.34954271101149326
0.0220634920634918 -0.3077496262983767
0.02208616780045325 -0.19179379152874318
0.0221088435374147 -0.18298114561079562
0.02213151927437615 -0.12513297566332224
0.0221541950113376 -0.7337042542020101
0.02217687074829905 0.769165883019838
0.0221995464852605 0.1286967229397727
0.02222222222222195 0.3707428296028503
0.0222448979591834 0.23474673420068498
0.02226757369614485 -0.49310136085681183
0.0222902494331063 -0.9141129671861681
0.02231292517006775 -0.050015572935812075
0.0223356009070292 0.8935973837258289
0.02235827664399065 -0.34789853411444893
0.0223809523809521 -0.3799553286237538
0.02240362811791355 0.14716244678645451
0.022426303854875 0.20160132837519082
0.02244897959183645 -0.6282787492098936
0.0224716553287979 0.02178510604933489
0.02249433106575935 -0.0783168948437825
0.0225170068027208 -0.7253217358899586
0.02253968253968225 -0.9445918083527572
0.0225623582766437 0.8878059365991051
0.02258503401360515 -0.13715482599501377
0.0226077097505666 -0.9411304124959583
0.02263038548752805 -0.24271609779510556
0.0226530612244895 -0.6395503772980418
0.02267573696145095 -0.22504609595636046
0.0226984126984124 0.13821476421743042
0.02272108843537385 0.7762519271989008
0.0227437641723353 0.14349217949050763
0.02276643990929675 -0.6405123296753765
0.0227891156462582 0.06777632983116813
0.02281179138321965 -0.6330280496350089
0.0228344671201811 0.58176991496742
0.02285714285714255 0.36894020307085945
0.022879818594104 -0.6571741552690915
0.02290249433106545 0.6230627397594654
0.0229251700680269 -0.33317085828938775
0.022947845804988348 -0.16712665049525133
0.022970521541949798 -0.540095292623177
0.022993197278911248 -0.4939413067172145
0.023015873015872698 -0.2926916182722644
0.023038548752834148 0.028718007735143884
0.023061224489795598 0.34539651319975884
0.023083900226757048 -0.13995635419617322
0.023106575963718498 0.26656488102547937
0.023129251700679948 -0.30598892884002743
0.023151927437641398 -0.07934404352664576
0.023174603174602848 0.6093341728228456
0.023197278911564298 -0.7721084637502461
0.023219954648525748 -0.46674705493886653
0.023242630385487198 -0.40008073868231864
0.023265306122448648 -0.21283713360615938
0.023287981859410098 0.43220259771500774
0.023310657596371548 -0.6788685095214444
0.023333333333332998 -0.9204092903343051
0.023356009070294448 -0.978197110113268
0.023378684807255898 0.7095262740528039
0.023401360544217348 -0.8158866215534244
0.023424036281178798 0.36655302680250096
0.023446712018140248 -0.8626529036235653
0.023469387755101698 0.9474048942670703
0.023492063492063148 -0.6115182751350846
0.023514739229024598 0.5449888032267309
0.023537414965986048 0.18125410149368787
0.023560090702947498 0.7636707217347973
0.023582766439908948 0.9879246198078442
0.023605442176870398 0.3018446015896845
0.023628117913831848 -0.6016335106924254
0.023650793650793298 -0.2975850413314963
0.023673469387754748 -0.09057518515982087
0.023696145124716197 0.34347698705817503
0.023718820861677647 0.6154135727825141
0.023741496598639097 0.23687080159710505
0.023764172335600547 0.9730703078613314
0.023786848072561997 -0.9053969902231817
0.023809523809523447 0.3644253807990871
0.023832199546484897 0.48756750172180296
0.023854875283446347 -0.9771700149814528
0.023877551020407797 -0.3141069324487138
0.023900226757369247 -0.5665876852736313
0.023922902494330697 0.8100004104920664
0.023945578231292147 0.4958010549880101
0.023968253968253597 -0.17735982038484882
0.023990929705215047 0.4790366223265968
0.024013605442176497 0.7328659307055329
0.024036281179137947 0.601054782653473
0.024058956916099397 0.48525356186676155
0.024081632653060847 -0.20747180846693736
0.024104308390022297 -0.28974326613586004
0.024126984126983747 -0.4303813722055362
0.024149659863945197 -0.5880094567751534
0.024172335600906647 -0.3676761855296037
0.024195011337868097 -0.6265395895174098
0.024217687074829547 0.005387231243165962
0.024240362811790997 -0.017878307965090105
0.024263038548752447 0.6616952281123248
0.024285714285713897 -0.920323312962503
0.024308390022675347 0.14242393899299763
0.024331065759636797 0.5496622134348522
0.024353741496598247 -0.7596975045184832
0.024376417233559697 0.7987452630882024
0.024399092970521147 0.5491993512374348
0.024421768707482597 0.809505311960705
0.024444444444444047 0.09885600956595876
0.024467120181405497 -0.2939313199124139
0.024489795918366947 0.6068274603706848
0.024512471655328397 0.018609638330202932
0.024535147392289847 -0.05847130717208407
0.024557823129251297 0.4927997990727424
0.024580498866212747 -0.18090667998904983
0.024603174603174197 -0.997438499004915
0.024625850340135647 0.8211710203488289
0.024648526077097097 0.24011318670588386
0.024671201814058547 -0.41380991749787005
0.024693877551019996 0.2088447735199809
0.024716553287981446 -0.977308469586379
0.024739229024942896 -0.11285516296347024
0.024761904761904346 -0.28161701380312837
0.024784580498865796 0.31859240688350804
0.024807256235827246 0.6600048329355206
0.024829931972788696 0.8161641514897728
0.024852607709750146 0.872774567658262
0.024875283446711596 0.7888374721605418
0.024897959183673046 0.539213371123004
0.024920634920634496 -0.335407739583265
0.024943310657595946 0.08976842558238851
0.024965986394557396 -0.09351763969602009
0.024988662131518846 0.9318425522492831
0.025011337868480296 -0.8633998830019031
0.025034013605441746 -0.77442025597543
0.025056689342403196 -0.019986705393527333
0.025079365079364646 -0.0681889113197543
0.025102040816326096 0.8937329619409826
0.025124716553287546 0.8095491935521246
0.025147392290248996 0.6686475674315933
0.025170068027210446 -0.6134354874057312
0.025192743764171896 -0.7778012535483113
0.025215419501133346 0.6920228965329059
0.025238095238094796 0.7307920620615576
0.025260770975056246 0.988206784005325
0.025283446712017696 -0.9737726191463351
0.025306122448979146 0.07441752591971716
0.025328798185940596 0.03699456388992131
0.025351473922902046 -0.7277609982359597
0.025374149659863496 -0.9186792850770706
0.025396825396824946 0.24049423594039265
0.025419501133786396 0.6261073394273657
0.025442176870747846 -0.8079199024494551
0.025464852607709296 -0.4643396377713279
0.025487528344670746 0.8961812627725725
0.025510204081632196 0.2536659944461812
0.025532879818593646 0.9666172715291886
0.025555555555555096 -0.02854320686975103
0.025578231292516546 -0.24108278524155793
0.025600907029477996 -0.7585708849966923
0.025623582766439446 -0.9551020937401573
0.025646258503400896 -0.6301106718904597
0.025668934240362346 -0.1869788384500376
0.025691609977323795 -0.37637925622434804
0.025714285714285245 -0.738855997738162
0.025736961451246695 -0.22222083486202657
0.025759637188208145 0.06849217043921635
0.025782312925169595 0.7675772846600919
0.025804988662131045 -0.4616536820450923
0.025827664399092495 0.19743199231974595
0.025850340136053945 0.25480664527388447
0.025873015873015395 -0.8108583997960338
0.025895691609976845 -0.37522944537346004
0.025918367346938295 -0.5701211799332223
0.025941043083899745 0.8239126021098142
0.025963718820861195 0.8859647961533547
0.025986394557822645 0.6349762353661881
0.026009070294784095 0.7170033065408942
0.026031746031745545 -0.13745036957260462
0.026054421768706995 -0.8252656079887565
0.026077097505668445 -0.924077535728942
0.026099773242629895 0.109004562746036
0.026122448979591345 -0.9305406922778442
0.026145124716552795 0.3364174851068336
0.026167800453514245 0.19182000080864411
0.026190476190475695 0.512980708971848
0.026213151927437145 0.33743911384079583
0.026235827664398595 0.6323183883522447
0.026258503401360045 -0.5198850386123837
0.026281179138321495 -0.2941988013438412
0.026303854875282945 0.8719619351606728
0.026326530612244395 0.9674908586236394
0.026349206349205845 0.33727700736775923
0.026371882086167295 0.12432950039495004
0.026394557823128745 0.15445416657124975
0.026417233560090195 -0.2883654498235242
0.026439909297051645 -0.5890935656123547
0.026462585034013095 -0.08533171147232217
0.026485260770974545 -0.8081398827042756
0.026507936507935995 0.5389818322237073
0.026530612244897445 0.466868083567095
0.026553287981858895 -0.11689502236361034
0.026575963718820345 0.43955696105015396
0.026598639455781795 -0.304379392486154
0.026621315192743245 -0.15241833127858545
0.026643990929704695 0.8406622244139812
0.026666666666666144 -0.8796962729840764
0.026689342403627594 0.848097438190155
0.026712018140589044 0.7861574592036562
0.026734693877550494 0.09548790568846462
0.026757369614511944 0.22154855034815812
0.026780045351473394 -0.6545227888632852
0.026802721088434844 -0.5440850152038236
0.026825396825396294 0.35359628134258003
0.026848072562357744 0.4242524729166768
0.026870748299319194 0.1050039399659736
0.026893424036280644 -0.11797592232888005
0.026916099773242094 -0.5414186535732398
0.026938775510203544 -0.7848296497913146
0.026961451247164994 0.4118514192318198
0.026984126984126444 0.1323619238409125
0.027006802721087894 0.20930366781756832
0.027029478458049344 0.6063622526373627
0.027052154195010794 -0.4731156873686974
0.027074829931972244 -0.1415413227261839
0.027097505668933694 -0.8249199001176561
0.027120181405895144 -0.6826267006533748
0.027142857142856594 -0.921058339281254
0.027165532879818044 -0.1993774385655712
0.027188208616779494 -0.4635148938893142
0.027210884353740944 0.6677375246462732
0.027233560090702394 -0.5845583166425485
0.027256235827663844 -0.5454487634230053
0.027278911564625294 -0.08163810662963383
0.027301587301586744 0.148329824243749
0.027324263038548194 0.803133959137633
0.027346938775509644 -0.09201295582857284
0.027369614512471094 -0.43688063939029365
0.027392290249432544 0.5913866107797685
0.027414965986393994 -0.8756519190211901
0.027437641723355444 -0.08314341448320621
0.027460317460316894 -0.6063594726394768
0.027482993197278344 -0.43481416731020767
0.027505668934239794 -0.13022200347162363
0.027528344671201244 -0.2280385504076347
0.027551020408162694 -0.9750794905645492
0.027573696145124144 -0.4935139009015434
0.027596371882085594 -0.8398237379360534
0.027619047619047044 -0.9763670817428192
0.027641723356008494 -0.5920064436718836
0.027664399092969943 -0.1711488594699532
0.027687074829931393 -0.2961393115800198
0.027709750566892843 -0.7115652125122875
0.027732426303854293 -0.8100384322018452
0.027755102040815743 0.011596041734236302
0.027777777777777193 0.4320027750059969
0.027800453514738643 -0.27554364089750305
0.027823129251700093 -0.3325521644047816
0.027845804988661543 0.7362643826604505
0.027868480725622993 -0.48218492755717246
0.027891156462584443 -0.4698657436459013
0.027913832199545893 -0.1998390416148675
0.027936507936507343 0.13739528743023874
0.027959183673468793 -0.8234960457364786
0.027981859410430243 -0.7722157241711896
0.028004535147391693 0.557329718153302
0.028027210884353143 -0.263177044750931
0.028049886621314593 -0.05193723692836641
0.028072562358276043 0.0891390280074298
0.028095238095237493 0.11852241775917877
0.028117913832198943 -0.8389227704235639
0.028140589569160393 -0.058927506687801216
0.028163265306121843 -0.33228877287644165
0.028185941043083293 -0.19717862741024667
0.028208616780044743 -0.06469477295519196
0.028231292517006193 -0.08488060722241192
0.028253968253967643 0.8083416709695807
0.028276643990929093 0.5163842263902501
0.028299319727890543 0.9955686505407954
0.028321995464851993 0.47530206071103503
0.028344671201813443 -0.11212493761259246
0.028367346938774893 -0.6195964167405843
0.028390022675736343 0.06594429446057051
0.028412698412697793 -0.10222133996482505
0.028435374149659243 0.5828161967412606
0.028458049886620693 -0.3548547579801769
0.028480725623582143 0.40157621083817824
0.028503401360543593 -0.7882718659910075
0.028526077097505043 0.8598852061805979
0.028548752834466493 0.25908037746769386
0.028571428571427943 -0.05665392197124984
0.028594104308389393 -0.5047201804129221
0.028616780045350843 0.19117003078366862
0.028639455782312292 0.19823032761882767
0.028662131519273742 0.9053651846259285
0.028684807256235192 0.8961320661232183
0.028707482993196642 0.7333234056675163
0.028730158730158092 0.9656612852042683
0.028752834467119542 0.6135083778327117
0.028775510204080992 -0.8974079524393678
0.028798185941042442 -0.9624689903488544
0.028820861678003892 -0.8675495881744543
0.028843537414965342 0.9271328265143401
0.028866213151926792 0.8442144274814554
0.028888888888888242 0.17526301047188766
0.028911564625849692 0.5038577230889019
0.028934240362811142 0.8923760566144194
0.028956916099772592 -0.5203091098275755
0.028979591836734042 0.8292739379287869
0.029002267573695492 0.2013372770048066
0.029024943310656942 0.29928456160688877
0.029047619047618392 0.588010319645519
0.029070294784579842 -0.9457187873650619
0.029092970521541292 0.3465232961686615
0.029115646258502742 -0.06554125344044093
0.029138321995464192 0.5526379934867467
0.029160997732425642 -0.0630791834702434
0.029183673469387092 0.004250138067698604
0.029206349206348542 0.3044239711725209
0.029229024943309992 0.6864464512761791
0.029251700680271442 -0.5308712372861037
0.029274376417232892 -0.6696289499918067
0.029297052154194342 0.27722167090448124
0.029319727891155792 -0.7965219027354666
0.029342403628117242 0.3552399646386597
0.029365079365078692 -0.3727314696583737
0.029387755102040142 -0.055550119386881154
0.02941043083900159 0.19597721476945495
0.02943310657596304 -0.45587970932384014
0.02945578231292449 0.49835404718722076
0.02947845804988594 0.2566886977890247
0.02950113378684739 -0.5148304613574479
0.02952380952380884 -0.4456831664884657
0.02954648526077029 -0.3618424046695797
0.02956916099773174 -0.29651303642813887
0.02959183673469319 0.7492158563689366
0.02961451247165464 0.9053609405889551
0.02963718820861609 0.9768127624357149
0.02965986394557754 -0.05012555328433531
0.02968253968253899 0.9289397394584817
0.02970521541950044 -0.33209560586421183
0.02972789115646189 0.17730935294584124
0.02975056689342334 -0.11427898754232539
0.02977324263038479 0.9276787612884488
0.02979591836734624 0.5278697843961114
0.02981859410430769 0.7598490525874889
0.02984126984126914 0.9564601622886164
0.02986394557823059 -0.8320235020555611
0.02988662131519204 -0.6959705792125246
0.02990929705215349 -0.2667633384155956
0.02993197278911494 -0.05931155152137194
0.02995464852607639 -0.2195210783322158
0.02997732426303784 0.6339303396255547
0.02999999999999929 0.35860018673320304
0.03002267573696074 0.9993797380010084
0.03004535147392219 0.10198396446695178
0.03006802721088364 -0.564521086068014
0.03009070294784509 -0.9733940751695526
0.03011337868480654 -0.8212985565935491
0.03013605442176799 -0.6039592280527482
0.03015873015872944 0.9433063461778933
0.03018140589569089 0.8326907774509608
0.03020408163265234 -0.0017166561451080853
0.03022675736961379 -0.9402272433369018
0.03024943310657524 -0.20140188890541946
0.03027210884353669 0.17574542252713474
0.03029478458049814 -0.5546047637599065
0.03031746031745959 0.44856858217356926
0.03034013605442104 -0.9658510044603261
0.03036281179138249 -0.9741140820491393
0.03038548752834394 -0.2181799975731829
0.03040816326530539 0.9500177770271008
0.03043083900226684 -0.8718939425591132
0.03045351473922829 0.20795142655445994
0.03047619047618974 -0.7548362977697598
0.03049886621315119 0.22311445889601356
0.03052154195011264 -0.7939886964843582
0.03054421768707409 0.9532617346740472
0.03056689342403554 -0.7005527593895218
0.03058956916099699 -0.8719614136200309
0.03061224489795844 0.7275603024120351
0.03063492063491989 0.7088409398470169
0.03065759637188134 0.44195136065640284
0.03068027210884279 0.6147708824404448
0.03070294784580424 0.4597163913910548
0.03072562358276569 -0.48110739246036566
0.03074829931972714 0.22104274393549253
0.03077097505668859 0.9339347143969347
0.03079365079365004 -0.07971374785520922
0.03081632653061149 -0.8123027660912607
0.03083900226757294 -0.639398258793959
0.03086167800453439 0.6505218703883052
0.03088435374149584 0.45540329172634597
0.03090702947845729 -0.7849350480327697
0.03092970521541874 -0.8925839380576703
0.03095238095238019 -0.9479385244073203
0.03097505668934164 0.5835723091344285
0.03099773242630309 0.9808389816854239
0.03102040816326454 -0.3390538679293948
0.03104308390022599 0.3298589424998171
0.03106575963718744 0.18398142191208466
0.03108843537414889 0.44674544559017415
0.03111111111111034 0.6586215166977191
0.03113378684807179 -0.16813439041565506
0.03115646258503324 0.11702039002371495
0.03117913832199469 -0.8204284624244153
0.03120181405895614 0.04231176433207275
0.03122448979591759 0.8028763506568215
0.03124716553287904 -0.3709144295125535
0.03126984126984049 -0.8430484768103456
0.03129251700680194 0.19803842208302544
0.03131519274376339 -0.5511130188943616
0.03133786848072484 0.5438287822864551
0.03136054421768629 0.8966364769490055
0.03138321995464774 -0.9669384264775874
0.03140589569160919 0.7840508028827726
0.03142857142857064 -0.466779272646359
0.03145124716553209 -0.027378578676697466
0.03147392290249354 -0.932197609202051
0.03149659863945499 0.008180920502213045
0.03151927437641644 -0.7247291381295605
0.03154195011337789 -0.14516548024145082
0.03156462585033934 -0.5659732335633536
0.03158730158730079 -0.8421318318792925
0.03160997732426224 -0.27273683721961844
0.03163265306122369 -0.20047169462788655
0.03165532879818514 0.6688580728761987
0.03167800453514659 -0.763426003689744
0.03170068027210804 -0.7582231743163949
0.03172335600906949 -0.45317234202594786
0.03174603174603094 0.45193039915802197
0.03176870748299239 -0.22818071447037644
0.03179138321995384 0.8428821961495285
0.03181405895691529 0.6746837251527895
0.03183673469387674 0.13554899164837528
0.03185941043083819 0.7395657582067805
0.03188208616779964 0.034593382392682455
0.03190476190476109 -0.37181441494538786
0.03192743764172254 -0.939100481322757
0.03195011337868399 0.15804778881325568
0.03197278911564544 -0.26524294918990765
0.03199546485260689 -0.47566621808234283
0.03201814058956834 0.9656628461009038
0.03204081632652979 0.602698878059792
0.03206349206349124 -0.859529325938674
0.03208616780045269 -0.7303184039728526
0.03210884353741414 0.08952588357253137
0.03213151927437559 0.28127792670421253
0.03215419501133704 -0.36106366486313374
0.03217687074829849 0.7758003838303965
0.03219954648525994 -0.669759874388054
0.03222222222222139 -0.5979786148755761
0.03224489795918284 -0.1997718601952707
0.03226757369614429 -0.7888656404774789
0.03229024943310574 0.7389580059654447
0.03231292517006719 0.8533903893207643
0.03233560090702864 0.8026230253285316
0.03235827664399009 0.23083744063760095
0.03238095238095154 0.46355924579863417
0.03240362811791299 0.03565990739400962
0.03242630385487444 0.46713766745923496
0.03244897959183589 -0.5370938313512815
0.03247165532879734 -0.8117139830281292
0.03249433106575879 -0.9728024711303419
0.03251700680272024 0.20622585998061715
0.03253968253968169 -0.20840031984457755
0.03256235827664314 -0.1564577208264865
0.03258503401360459 -0.8210682749797283
0.03260770975056604 -0.4290165687978772
0.03263038548752749 0.7805116788438782
0.03265306122448894 -0.7472341597888699
0.03267573696145039 0.34568723206075075
0.03269841269841184 -0.8010362621399193
0.03272108843537329 0.6558002840391827
0.03274376417233474 -0.10491883664040799
0.03276643990929619 -0.9013218071547621
0.03278911564625764 0.7624164067121261
0.03281179138321909 -0.48654181754368864
0.03283446712018054 0.9970433742266716
0.03285714285714199 -0.47442890900988804
0.03287981859410344 0.22656857460424504
0.03290249433106489 0.9362583181206738
0.03292517006802634 0.42501192410127536
0.03294784580498779 0.5151944115094828
0.03297052154194924 -0.7254049970594713
0.03299319727891069 -0.6357107610990551
0.03301587301587214 0.4239902460072167
0.03303854875283359 -0.8072856121713495
0.03306122448979504 -0.3314525574286125
0.03308390022675649 0.8760587784638765
0.03310657596371794 0.7278462384659439
0.03312925170067939 -0.25782266218630195
0.03315192743764084 0.23071209439791554
0.03317460317460229 0.1552285543073035
0.03319727891156374 0.4611517490030154
0.03321995464852519 0.862890501707534
0.03324263038548664 0.8409334534874496
0.03326530612244809 -0.7769413145205335
0.03328798185940954 0.6878223499953333
0.03331065759637099 0.18001684643794244
0.03333333333333244 0.8784620214436347
0.03335600907029389 -0.40706169381902124
0.03337868480725534 -0.8294003607773689
0.03340136054421679 -0.21567133493155038
0.03342403628117824 0.5035280586461369
0.03344671201813969 -0.595359749299325
0.03346938775510114 0.21529624942114955
0.03349206349206259 0.8723009654489116
0.03351473922902404 -0.25579658855120574
0.03353741496598549 -0.9076997579326154
0.03356009070294694 -0.5724247844359895
0.03358276643990839 -0.9328169005300889
0.03360544217686984 -0.1941570784417347
0.03362811791383129 0.09864610435875275
0.03365079365079274 0.007023655345436105
0.03367346938775419 0.32185766154943446
0.03369614512471564 -0.32412811888477955
0.03371882086167709 0.9453899448144691
0.03374149659863854 -0.09529347394017816
0.03376417233559999 0.48035967547454866
0.03378684807256144 -0.21273760409390963
0.03380952380952289 0.8409278771935329
0.03383219954648434 -0.40711830100210344
0.03385487528344579 -0.5517556435781893
0.03387755102040724 -0.7208810799570943
0.03390022675736869 0.8666892212039533
0.03392290249433014 0.9127092889772517
0.03394557823129159 -0.15611318828447562
0.03396825396825304 0.15994198810307822
0.03399092970521449 -0.7972994448610813
0.03401360544217594 0.9594256377218816
0.03403628117913739 -0.19830687674654343
0.03405895691609884 -0.02410884155521841
0.03408163265306029 -0.8524124670895777
0.03410430839002174 0.5740290746497989
0.03412698412698319 -0.3371392777974576
0.03414965986394464 -0.4620713932584206
0.03417233560090609 -0.5724843895464401
0.03419501133786754 0.3260331662199537
0.03421768707482899 -0.529049162410444
0.03424036281179044 0.1401912053442074
0.03426303854875189 0.08938752163420141
0.03428571428571334 -0.16396827627065785
0.03430839002267479 -0.3472743761602962
0.03433106575963624 0.4536843957504454
0.03435374149659769 0.7583619814269156
0.03437641723355914 0.05598597462661238
0.03439909297052059 -0.7629508717830644
0.03442176870748204 -0.6925537871878021
0.03444444444444349 0.001281929668337556
0.03446712018140494 0.13647227225277392
0.03448979591836639 -0.9409176881753182
0.03451247165532784 -0.1067041689778455
0.03453514739228929 -0.09300801253249125
0.034557823129250737 0.6005005963613513
0.034580498866212186 -0.1331325765077799
0.034603174603173636 0.3912344915771937
0.034625850340135086 0.4722553390246479
0.034648526077096536 0.5516123414392612
0.034671201814057986 -0.09097440030681304
0.034693877551019436 -0.2840482332473733
0.034716553287980886 -0.6679973780801514
0.034739229024942336 -0.013828276659787697
0.034761904761903786 0.4335615826848805
0.034784580498865236 0.8306330826204813
0.034807256235826686 -0.05455934490416184
0.034829931972788136 0.4996603481703578
0.034852607709749586 0.4490738875346896
0.034875283446711036 0.2638347331117454
0.034897959183672486 -0.49265374813523466
0.034920634920633936 0.6390372227502608
0.034943310657595386 -0.9640394661026167
0.034965986394556836 0.7148604301537528
0.034988662131518286 -0.30808661373054763
0.035011337868479736 0.6253681105154958
0.035034013605441186 0.9399092171666932
0.035056689342402636 0.3722447460452665
0.035079365079364086 0.07766493691077105
0.035102040816325536 -0.05763325189650833
0.035124716553286986 -0.5239494323087739
0.035147392290248436 -0.6475350010785123
0.035170068027209886 0.6691263794594273
0.035192743764171336 0.31830188779120844
0.035215419501132786 0.7413342936759196
0.035238095238094236 0.9791049777947145
0.035260770975055686 0.07434741735326765
0.035283446712017136 0.21177338394610523
0.035306122448978586 0.06020253106490768
0.035328798185940036 0.06827494643355603
0.035351473922901486 0.5399511057278028
0.035374149659862936 0.808305368481275
0.035396825396824386 0.033254376620346304
0.035419501133785836 0.1629809476814654
0.035442176870747286 -0.8417566597558923
0.035464852607708736 0.7250745619472756
0.035487528344670186 0.1522610509191316
0.035510204081631636 -0.394574837385345
0.035532879818593086 0.6734883945140728
0.035555555555554536 0.5005425420823839
0.035578231292515985 0.7510724590977357
0.035600907029477435 -0.2097870572958577
0.035623582766438885 0.5082020229911902
0.035646258503400335 0.875594827550369
0.035668934240361785 -0.7497410855139003
0.035691609977323235 -0.10650234066566973
0.035714285714284685 0.01438616169951534
0.035736961451246135 0.632779808396655
0.035759637188207585 -0.10852595374652323
0.035782312925169035 -0.5201377501990967
0.035804988662130485 -0.8829408187612288
0.035827664399091935 -0.3885282195146494
0.035850340136053385 -0.7483965583956792
0.035873015873014835 0.34343121814155747
0.035895691609976285 -0.36052217808564246
0.035918367346937735 0.825078157434491
0.035941043083899185 0.860807499117406
0.035963718820860635 0.32681136306533853
0.035986394557822085 -0.3938111994401112
0.036009070294783535 0.304207344144631
0.036031746031744985 -0.052692997281600956
0.036054421768706435 0.47731273772132415
0.036077097505667885 -0.8543886032082114
0.036099773242629335 0.6492012177242901
0.036122448979590785 -0.5298955991235319
0.036145124716552235 -0.6946643271238228
0.036167800453513685 -0.6518601548513072
0.036190476190475135 -0.38759119491735267
0.036213151927436585 0.5478052791552165
0.036235827664398035 -0.9997009162324716
0.036258503401359485 -0.5794881523073391
0.036281179138320935 -0.42156753698866056
0.036303854875282385 -0.9717012678672795
0.036326530612243835 0.7609860065302313
0.036349206349205285 0.34881525774225947
0.036371882086166735 0.581263297838453
0.036394557823128185 0.37320785559090036
0.036417233560089635 0.09208624579293799
0.036439909297051085 0.04933361756832656
0.036462585034012535 0.1736196037786127
0.036485260770973985 -0.8535584557926186
0.036507936507935435 0.750456481415419
0.036530612244896885 0.036012665842662724
0.036553287981858334 -0.05618306204122097
0.036575963718819784 -0.3969570059322186
0.036598639455781234 0.800920303166127
0.036621315192742684 -0.5540465574138906
0.036643990929704134 0.14396786925940958
0.036666666666665584 0.895918806757759
0.036689342403627034 0.05472712452866303
0.036712018140588484 -0.6676743311499419
0.036734693877549934 0.9342647411241812
0.036757369614511384 -0.12418397146374545
0.036780045351472834 0.4841154712448165
0.036802721088434284 0.06334492798506863
0.036825396825395734 0.807643886377952
0.036848072562357184 -0.6440089281285203
0.036870748299318634 -0.3850204708019785
0.036893424036280084 0.5427114112634936
0.036916099773241534 0.28795950307696117
0.036938775510202984 0.9106693460863711
0.036961451247164434 0.37219064551689446
0.036984126984125884 -0.40201930012600945
0.037006802721087334 0.05869891123350219
0.037029478458048784 0.7272338654676531
0.037052154195010234 -0.15087793957229656
0.037074829931971684 -0.9582530099335715
0.037097505668933134 -0.13599926422722622
0.037120181405894584 0.9153871906258602
0.037142857142856034 0.791163394411831
0.037165532879817484 -0.7689854415992706
0.037188208616778934 -0.37072568721387666
0.037210884353740384 -0.8427209073777127
0.037233560090701834 -0.7009775905639347
0.037256235827663284 0.01732357591793956
0.037278911564624734 0.8892018382645216
0.037301587301586184 -0.03414624743958615
0.037324263038547634 -0.5446514013560143
0.037346938775509084 0.03990538512354377
0.037369614512470534 0.8250951894617395
0.037392290249431984 -0.7270518487149504
0.037414965986393434 0.777339739440321
0.037437641723354884 0.17387830935741735
0.037460317460316334 -0.12197362541267034
0.037482993197277784 -0.28692367493336174
0.037505668934239234 -0.2939680768861361
0.037528344671200684 -0.2318387898224962
0.037551020408162133 0.7841648992114153
0.03757369614512358 0.23644238203681128
0.03759637188208503 -0.19490125407346087
0.03761904761904648 0.6303699283465674
0.03764172335600793 0.017238595061292546
0.03766439909296938 -0.8834048045993328
0.03768707482993083 0.4423479061672343
0.03770975056689228 0.3881159765618192
0.03773242630385373 -0.34647628486772913
0.03775510204081518 0.5915216525531192
0.03777777777777663 -0.43975763591932077
0.03780045351473808 0.12069767762923093
0.03782312925169953 0.8154356258025941
0.03784580498866098 -0.09110638221984411
0.03786848072562243 -0.8089312084039979
0.03789115646258388 -0.5633884180717609
0.03791383219954533 0.2228471604694722
0.03793650793650678 -0.7840351971760474
0.03795918367346823 -0.47301685308874974
0.03798185941042968 0.052980612510112254
0.03800453514739113 -0.652445595863379
0.03802721088435258 0.13257416573645878
0.03804988662131403 0.7414202114430769
0.03807256235827548 0.6027805941651531
0.03809523809523693 -0.10449819222663022
0.03811791383219838 -0.1857920606121868
0.03814058956915983 -0.26313856902139693
0.03816326530612128 0.9143215024178665
0.03818594104308273 0.5896800310792588
0.03820861678004418 -0.5677565910312712
0.03823129251700563 -0.1307881139523322
0.03825396825396708 -0.6776996019011595
0.03827664399092853 -0.32554094780365495
0.03829931972788998 0.5410662797608101
0.03832199546485143 -0.3655417455280064
0.03834467120181288 -0.3529611985089633
0.03836734693877433 0.44010731262157377
0.03839002267573578 -0.5618195018176501
0.03841269841269723 0.4660309819658359
0.03843537414965868 -0.9133270701657346
0.03845804988662013 0.5772902138012671
0.03848072562358158 0.9911559645531597
0.03850340136054303 -0.8303175910446601
0.03852607709750448 -0.4366938975725076
0.03854875283446593 -0.015019046611855515
0.03857142857142738 0.7088644529480638
0.03859410430838883 0.4545509252824241
0.03861678004535028 0.3481473658113152
0.03863945578231173 0.819846887798013
0.03866213151927318 0.9680965377409236
0.03868480725623463 0.17848537913022688
0.03870748299319608 0.32798900881968185
0.03873015873015753 0.15962335797017985
0.03875283446711898 -0.5856314568281247
0.03877551020408043 0.7174790060886832
0.03879818594104188 0.29300847051036744
0.03882086167800333 -0.4533318785143392
0.03884353741496478 0.3586467975654283
0.03886621315192623 -0.6424618504574666
0.03888888888888768 -0.017876329370279873
0.03891156462584913 0.2624136377736958
0.03893424036281058 -0.999716083286264
0.03895691609977203 -0.7434566851573663
0.03897959183673348 0.7478347771679598
0.03900226757369493 0.914775591556629
0.03902494331065638 -0.967062540111845
0.03904761904761783 -0.15713285518743397
0.03907029478457928 0.44923635582654653
0.03909297052154073 0.6040212057074581
0.03911564625850218 -0.27785932791369483
0.03913832199546363 -0.04529701081227907
0.03916099773242508 -0.9121899304241384
0.03918367346938653 -0.3808207321867395
0.03920634920634798 -0.43215207905325853
0.03922902494330943 -0.41929606777133793
0.03925170068027088 -0.36702410885296394
0.03927437641723233 -0.6129368600931338
0.03929705215419378 0.6628731448815375
0.03931972789115523 -0.020045578018772783
0.03934240362811668 0.5179470373592217
0.03936507936507813 -0.9300787856173885
0.03938775510203958 -0.8742831546986204
0.03941043083900103 -0.9699623475246975
0.03943310657596248 -0.9841996880677062
0.03945578231292393 -0.047719384554708234
0.03947845804988538 0.8156579841896096
0.03950113378684683 -0.5014460022797449
0.03952380952380828 -0.734845460097968
0.03954648526076973 0.1648613601375514
0.03956916099773118 0.8583413494886694
0.03959183673469263 0.22570365439767567
0.03961451247165408 0.34257167026926105
0.03963718820861553 -0.3103867201857238
0.03965986394557698 0.05724163308209777
0.03968253968253843 -0.5729746191233803
0.03970521541949988 -0.7994065058416236
0.03972789115646133 -0.9667668586985131
0.03975056689342278 -0.009319539184057977
0.03977324263038423 0.6382878894541152
0.03979591836734568 -0.6366212928287269
0.03981859410430713 0.01902113296534427
0.03984126984126858 0.8934575502978306
0.03986394557823003 -0.7878004547180143
0.03988662131519148 0.6926245094958284
0.03990929705215293 -0.5652330276941027
0.03993197278911438 -0.08011121863501873
0.03995464852607583 -0.9438164799809029
0.03997732426303728 0.30018273747996027
0.03999999999999873 0.7916512309554152
0.04002267573696018 -0.46496745442621584
0.04004535147392163 0.8047212424699034
0.04006802721088308 -0.19402189371036876
0.04009070294784453 0.2597025689342298
0.04011337868480598 0.8706410473377074
0.04013605442176743 -0.7427320347034214
0.04015873015872888 0.7478104808246275
0.04018140589569033 -0.6152587944211575
0.04020408163265178 0.9095762495206614
0.04022675736961323 0.4852142353740554
0.04024943310657468 -0.7960981896138047
0.04027210884353613 0.4549611509905572
0.04029478458049758 -0.948642339312621
0.04031746031745903 -0.7390340340181799
0.04034013605442048 0.7419485377012632
0.04036281179138193 0.991992891531436
0.04038548752834338 -0.4950204446201726
0.04040816326530483 0.5939045819905364
0.04043083900226628 0.6393618543258314
0.04045351473922773 -0.7881252367021807
0.04047619047618918 -0.7897338263666569
0.04049886621315063 0.01902047079499356
0.04052154195011208 -0.9381740654209103
0.04054421768707353 0.6011998184493742
0.04056689342403498 -0.344729488795793
0.04058956916099643 -0.7891306310866798
0.04061224489795788 0.9794925276607956
0.04063492063491933 0.09261153687085294
0.04065759637188078 0.408437479848144
0.04068027210884223 0.01186836278342371
0.04070294784580368 0.8047669420029891
0.04072562358276513 -0.7569327491235297
0.04074829931972658 -0.680978133967374
0.04077097505668803 -0.5956121754356688
0.04079365079364948 0.13103281430225652
0.04081632653061093 -0.7834422771780385
0.04083900226757238 -0.7961841399772521
0.04086167800453383 -0.8139107890459502
0.04088435374149528 -0.8494760982807437
0.04090702947845673 0.08139170615034916
0.04092970521541818 0.7149353005725274
0.04095238095237963 -0.968288657480918
0.04097505668934108 0.26763044210794157
0.04099773242630253 -0.5712157861728258
0.04102040816326398 0.7856220688637398
0.04104308390022543 0.6195843793963046
0.04106575963718688 -0.0046045654464058035
0.04108843537414833 -0.35522201246470725
0.04111111111110978 0.5522250911575335
0.04113378684807123 0.6154639526771996
0.04115646258503268 0.5108169565235304
0.04117913832199413 0.7030397617963701
0.04120181405895558 -0.4476458799204896
0.04122448979591703 0.9476219725207476
0.04124716553287848 0.007544067690042794
0.04126984126983993 -0.490515694602047
0.04129251700680138 -0.9594743584654002
0.04131519274376283 -0.6088831537889511
0.04133786848072428 0.5326802959974577
0.04136054421768573 -0.98077340726293
0.04138321995464718 0.4420966916815603
0.04140589569160863 -0.706912547980182
0.04142857142857008 0.1869591409775799
0.04145124716553153 -0.9250039236911116
0.04147392290249298 0.010953435676860026
0.04149659863945443 0.008188857233195766
0.04151927437641588 0.1281871423423726
0.04154195011337733 -0.9351458784507461
0.04156462585033878 -0.9835696413609128
0.04158730158730023 -0.16356776565396408
0.04160997732426168 0.5578218457656497
0.04163265306122313 -0.866256915700216
0.04165532879818458 0.08026953835046606
0.04167800453514603 0.4025878106249934
0.04170068027210748 -0.27154735109572004
0.04172335600906893 0.9170241572235301
0.04174603174603038 -0.5322133341180657
0.04176870748299183 -0.5146938577561392
0.04179138321995328 0.4543960817284873
0.04181405895691473 0.9031899298781506
0.04183673469387618 -0.1412132713341185
0.04185941043083763 0.06903000829485943
0.04188208616779908 0.660302031473327
0.04190476190476053 0.48045757517229243
0.04192743764172198 0.3528824644984869
0.04195011337868343 -0.9692610090061233
0.04197278911564488 -0.21445788680912412
0.04199546485260633 0.8639558788537877
0.04201814058956778 0.9493604602639937
0.04204081632652923 -0.4538271051025547
0.04206349206349068 -0.5350977830903366
0.04208616780045213 -0.05043158588242521
0.04210884353741358 -0.49267647194039926
0.04213151927437503 -0.3035370461418147
0.04215419501133648 0.008781865706849346
0.04217687074829793 -0.3953053318884469
0.04219954648525938 -0.47666993236091687
0.04222222222222083 -0.4231498535776394
0.04224489795918228 0.3391871434494823
0.04226757369614373 0.33774375131766865
0.04229024943310518 0.22066136268448583
0.04231292517006663 0.494216111603709
0.04233560090702808 -0.3873388293169762
0.04235827664398953 0.1115048076285759
0.04238095238095098 -0.3555946774677361
0.04240362811791243 0.8278772465018269
0.04242630385487388 -0.5514485683644769
0.04244897959183533 0.14545596487481519
0.04247165532879678 -0.8879440750200172
0.04249433106575823 -0.8447954028017808
0.04251700680271968 0.5259794608051841
0.04253968253968113 -0.7479734636722071
0.04256235827664258 -0.290269608676962
0.04258503401360403 0.5616423866156587
0.04260770975056548 0.1654366986279927
0.04263038548752693 -0.7393445979662576
0.04265306122448838 0.2275115931936334
0.04267573696144983 -0.22560382313691169
0.04269841269841128 0.11541976270159235
0.04272108843537273 0.8615037330569475
0.04274376417233418 -0.18467802232705943
0.04276643990929563 -0.6396258861384415
0.04278911564625708 0.06273682649776731
0.04281179138321853 -0.6541410150598131
0.04283446712017998 0.11949836558650676
0.04285714285714143 -0.30789655407608874
0.04287981859410288 -0.4101220817328715
0.04290249433106433 0.5070835651147839
0.04292517006802578 -0.02005438786466941
0.04294784580498723 0.8088820438852725
0.04297052154194868 0.3004890559940806
0.04299319727891013 0.08199505323590596
0.04301587301587158 0.024412522563806858
0.04303854875283303 0.2762004500898068
0.04306122448979448 -0.8306225456368697
0.04308390022675593 -0.6957101534809242
0.04310657596371738 -0.706835099194859
0.04312925170067883 -0.3023557407554136
0.04315192743764028 -0.20146721326780206
0.04317460317460173 -0.24093185603640319
0.04319727891156318 -0.3378784941364728
0.04321995464852463 0.604118519137641
0.04324263038548608 -0.6468332769923921
0.04326530612244753 0.8617807521628637
0.04328798185940898 0.6626826610096457
0.04331065759637043 0.1402568179509269
0.04333333333333188 0.6081512762718255
0.04335600907029333 0.8023973262874403
0.04337868480725478 -0.8185864842540087
0.04340136054421623 0.1241094833528878
0.04342403628117768 -0.2163683767934256
0.04344671201813913 -0.3074152381875122
0.04346938775510058 -0.11829757926014661
0.04349206349206203 -0.003436990083064183
0.04351473922902348 -0.8964643331469186
0.04353741496598493 -0.997883480274557
0.04356009070294638 -0.10491003051980166
0.04358276643990783 0.17391959535282095
0.04360544217686928 0.05672912347519983
0.04362811791383073 -0.03207647009568207
0.04365079365079218 0.5100288466806591
0.04367346938775363 0.6040386172486559
0.04369614512471508 -0.7834357937759338
0.04371882086167653 -0.7130047219602867
0.04374149659863798 -0.47814256336496735
0.04376417233559943 -0.5527844565344938
0.04378684807256088 -0.7915392422097594
0.04380952380952233 -0.09631938396401689
0.04383219954648378 -0.805084177945993
0.04385487528344523 -0.4912721208509226
0.04387755102040668 0.5940234848749879
0.04390022675736813 -0.917464157780042
0.04392290249432958 -0.31450182951858774
0.04394557823129103 0.4640923683680809
0.04396825396825248 0.04850533931714141
0.04399092970521393 -0.4491881151798154
0.04401360544217538 -0.24940181855331217
0.04403628117913683 0.2590911943137392
0.04405895691609828 0.4713530904779567
0.04408163265305973 0.3116675792987616
0.04410430839002118 -0.970338629784607
0.04412698412698263 0.7118734551388476
0.04414965986394408 0.6528678053647438
0.04417233560090553 -0.6870325679627789
0.04419501133786698 -0.8004511023872651
0.04421768707482843 -0.5817111238328999
0.04424036281178988 0.7410929651793775
0.04426303854875133 -0.39462292995178677
0.04428571428571278 -0.6779934062338419
0.04430839002267423 -0.9699733972013866
0.04433106575963568 0.5939041209858619
0.04435374149659713 0.6088873675579408
0.04437641723355858 -0.34956675776037544
0.04439909297052003 0.18061576042804303
0.04442176870748148 0.7116667499560086
0.044444444444442927 -0.7161449940679933
0.044467120181404376 0.6698320919344742
0.044489795918365826 -0.4219802120751655
0.044512471655327276 0.6605121946568862
0.044535147392288726 -0.4047998097736388
0.044557823129250176 -0.6267064368880136
0.044580498866211626 0.3955553091120802
0.044603174603173076 0.801005191821839
0.044625850340134526 -0.7277482256125073
0.044648526077095976 0.6247346612216753
0.044671201814057426 -0.10930819998246342
0.044693877551018876 0.22703583590384477
0.044716553287980326 0.433143206972895
0.044739229024941776 0.11663172117356019
0.044761904761903226 0.000013111159208489386
0.044784580498864676 -0.40351998442865905
0.044807256235826126 -0.7604500047770445
0.044829931972787576 -0.2720464352220405
0.044852607709749026 0.5693050247079937
0.044875283446710476 0.07819330647545711
0.044897959183671926 -0.23782573133656423
0.044920634920633376 -0.05977189402556324
0.044943310657594826 0.2389156804976323
0.044965986394556276 -0.27939043060862234
0.044988662131517726 -0.176929822698452
0.045011337868479176 -0.25009115651484837
0.045034013605440626 -0.5114793699494282
0.045056689342402076 -0.46982764137671973
0.045079365079363526 -0.9988476855212002
0.045102040816324976 -0.7492596215450343
0.045124716553286426 -0.7216699236821547
0.045147392290247876 0.753103156749416
0.045170068027209326 -0.9616383036974907
0.045192743764170776 -0.2829036932165976
0.045215419501132226 0.1162555604512467
0.045238095238093676 0.667790505259249
0.045260770975055126 -0.537322696423466
0.045283446712016576 -0.2644518176709422
0.045306122448978026 -0.09570837349065309
0.045328798185939476 -0.8878587775136947
0.045351473922900926 -0.862943364508204
0.045374149659862376 0.668721477191132
0.045396825396823826 0.636124095561943
0.045419501133785276 0.3130684574863567
0.045442176870746726 -0.7046010835805445
0.045464852607708175 -0.16149237848853049
0.045487528344669625 0.7096729089295661
0.045510204081631075 -0.6093725884820737
0.045532879818592525 -0.13329213767621947
0.045555555555553975 -0.7674807484185977
0.045578231292515425 0.7184435372982275
0.045600907029476875 -0.6791749593520479
0.045623582766438325 -0.9784004019988701
0.045646258503399775 -0.04028132884769731
0.045668934240361225 -0.8878702653776552
0.045691609977322675 0.5294780453037187
0.045714285714284125 -0.48731257358736185
0.045736961451245575 0.33954037873529375
0.045759637188207025 0.9804653630080785
0.045782312925168475 0.14678845371743396
0.045804988662129925 -0.09236592755009558
0.045827664399091375 -0.22588823880671716
0.045850340136052825 0.8396935273985596
0.045873015873014275 -0.29145879724329776
0.045895691609975725 0.015705959875068152
0.045918367346937175 0.9279412489682299
0.045941043083898625 0.3231664775691848
0.045963718820860075 -0.2871758007181752
0.045986394557821525 -0.33967397183637926
0.046009070294782975 -0.08545704187952378
0.046031746031744425 -0.8153348087368847
0.046054421768705875 0.33746215615828107
0.046077097505667325 0.08170493600929736
0.046099773242628775 0.51453277760058
0.046122448979590225 -0.8445429370842276
0.046145124716551675 -0.13264388640705588
0.046167800453513125 -0.2640078180152941
0.046190476190474575 -0.4100302700907994
0.046213151927436025 0.9449437090533189
0.046235827664397475 -0.6572509120817415
0.046258503401358925 -0.8285049835286348
0.046281179138320375 0.6163608926852142
0.046303854875281825 0.5033397312516672
0.046326530612243275 -0.7223734922526343
0.046349206349204725 -0.982608617046524
0.046371882086166175 -0.8814733230698559
0.046394557823127625 -0.5887244228713039
0.046417233560089075 0.4894006514198614
0.046439909297050525 -0.1813280648042746
0.046462585034011974 -0.015421414751424783
0.046485260770973424 -0.28973031190450543
0.046507936507934874 -0.8679230583058491
0.046530612244896324 -0.9989557426886064
0.046553287981857774 -0.5610277970696399
0.046575963718819224 -0.5221741796755638
0.046598639455780674 0.7427598807827476
0.046621315192742124 0.9933536036390237
0.046643990929703574 0.21959063415871716
0.046666666666665024 -0.05953460933164102
0.046689342403626474 0.6481551408414159
0.046712018140587924 0.54571840691979
0.046734693877549374 -0.674503215280013
0.046757369614510824 -0.6311664396503862
0.046780045351472274 -0.08523826722177637
0.046802721088433724 0.49540335277454073
0.046825396825395174 0.9138092605662088
0.046848072562356624 -0.4472360784297893
0.046870748299318074 0.5861722968020877
0.046893424036279524 -0.3471672559034003
0.046916099773240974 0.5649398114916263
0.046938775510202424 0.7212242150495817
0.046961451247163874 0.39135939497299477
0.046984126984125324 0.8721776355226006
0.047006802721086774 -0.759175537796499
0.047029478458048224 0.8710674319581752
0.047052154195009674 0.08665597114866971
0.047074829931971124 0.9293850210796542
0.047097505668932574 0.7157453630854714
0.047120181405894024 -0.9952006845258178
0.047142857142855474 0.49250594025768946
0.047165532879816924 0.5669331323744108
0.047188208616778374 -0.17326420363347608
0.047210884353739824 0.8550389248074589
0.047233560090701274 -0.6238887223005035
0.047256235827662724 -0.9486628293405899
0.047278911564624174 0.9301076445100148
0.047301587301585624 -0.8169433192389419
0.047324263038547074 0.5285393308216099
0.047346938775508524 -0.5285008038693343
0.047369614512469974 0.1140304603879411
0.047392290249431424 -0.40739853363656403
0.047414965986392874 -0.28085952444953366
0.047437641723354323 -0.06175902626983799
0.047460317460315773 -0.6494235844932086
0.04748299319727722 -0.9862843488776787
0.04750566893423867 0.9394297280673473
0.04752834467120012 -0.9804249249818793
0.04755102040816157 -0.1119400719441334
0.04757369614512302 -0.662077433118149
0.04759637188208447 0.3174042036564565
0.04761904761904592 0.31307388849395185
0.04764172335600737 -0.6670499077688553
0.04766439909296882 0.8143428901243822
0.04768707482993027 0.37858827327810884
0.04770975056689172 -0.055107404490725
0.04773242630385317 0.05940218457472562
0.04775510204081462 0.45905490183715125
0.04777777777777607 -0.5879112613824921
0.04780045351473752 -0.6211938798942589
0.04782312925169897 0.08024300776427681
0.04784580498866042 0.7219867377360321
0.04786848072562187 0.5536536054112142
0.04789115646258332 0.3398927730368201
0.04791383219954477 0.3466236024039387
0.04793650793650622 -0.559388381093598
0.04795918367346767 0.14205561907544165
0.04798185941042912 -0.21805487717922192
0.04800453514739057 0.08330930724817079
0.04802721088435202 0.600784777337868
0.04804988662131347 0.001870596316147269
0.04807256235827492 -0.16831735618606147
0.04809523809523637 -0.9469058976850719
0.04811791383219782 -0.33438867198638356
0.04814058956915927 -0.8744952964769899
0.04816326530612072 0.921827678783291
0.04818594104308217 0.11876813604467738
0.04820861678004362 0.8092242001577337
0.04823129251700507 0.66652706886328
0.04825396825396652 0.21650909963448278
0.04827664399092797 0.09114064976832378
0.04829931972788942 0.5670797411741408
0.04832199546485087 -0.22358754841228656
0.04834467120181232 -0.21230959850650039
0.04836734693877377 0.618678880068166
0.04839002267573522 0.2703122432041709
0.04841269841269667 -0.7828717592132445
0.04843537414965812 -0.6458713036602994
0.04845804988661957 -0.030497193343587498
0.04848072562358102 -0.877746534738165
0.04850340136054247 0.9240401962129493
0.04852607709750392 -0.8309954290350423
0.04854875283446537 0.4324217849486558
0.04857142857142682 0.927767828322893
0.04859410430838827 0.8922836428723027
0.04861678004534972 0.27040859038718246
0.04863945578231117 -0.9545577687571193
0.04866213151927262 -0.895302501249896
0.04868480725623407 -0.28946956393529416
0.04870748299319552 0.348722577176225
0.04873015873015697 -0.5153509691626185
0.04875283446711842 0.3330709623017048
0.04877551020407987 -0.8129317380518027
0.04879818594104132 0.4750531093392179
0.04882086167800277 0.9690206681771718
0.04884353741496422 0.28641023120992126
0.04886621315192567 -0.44893569556272955
0.04888888888888712 -0.03560108971679608
0.04891156462584857 -0.09770355049932924
0.04893424036281002 -0.9480135224172876
0.04895691609977147 -0.6968504084965331
0.04897959183673292 -0.4645053959601804
0.04900226757369437 -0.8505686365185698
0.04902494331065582 -0.9413341909976057
0.04904761904761727 -0.9361026633847744
0.04907029478457872 -0.6135657817622567
0.04909297052154017 -0.6257874440927494
0.04911564625850162 0.6874359023495196
0.04913832199546307 0.5973611861926879
0.04916099773242452 -0.7351008795050673
0.04918367346938597 -0.18964622872640524
0.04920634920634742 0.4834999638804002
0.04922902494330887 -0.12975419827964021
0.04925170068027032 0.704810354557077
0.04927437641723177 -0.4573113192937596
0.04929705215419322 -0.23361351765543537
0.04931972789115467 0.5828603423626303
0.04934240362811612 0.23588500177391922
0.04936507936507757 0.52413191332578
0.04938775510203902 0.42878080914467126
0.04941043083900047 0.732878402977455
0.04943310657596192 -0.6241487582736064
0.04945578231292337 0.09055275704957376
0.04947845804988482 -0.5828847933055099
0.04950113378684627 0.5271078987343022
0.04952380952380772 -0.08659428965453857
0.04954648526076917 -0.2975416728988154
0.04956916099773062 -0.006496036892406651
0.04959183673469207 0.26098182244714857
0.04961451247165352 0.11221327495579916
0.04963718820861497 0.6833743403394181
0.04965986394557642 -0.6667637644956735
0.04968253968253787 0.7189917631258703
0.04970521541949932 0.18490309551938044
0.04972789115646077 0.8952270822821248
0.04975056689342222 -0.8875861402804931
0.04977324263038367 0.020185811449816873
0.04979591836734512 -0.7597667395043575
0.04981859410430657 -0.6286066371548471
0.04984126984126802 -0.2719149096570711
0.04986394557822947 -0.8839522467190288
0.04988662131519092 0.96455675572263
0.04990929705215237 -0.6379322695168509
0.04993197278911382 -0.24268318299266584
0.04995464852607527 -0.4511214509725388
0.04997732426303672 -0.24037879897290348


==> program/noise-low-1st-order.csv <==
0.0 0.1559164083824425
0.00009070294784580499 -0.12069184144209692
0.00018140589569160998 0.06025971192210996
0.00027210884353741496 0.11850447251774894
0.00036281179138321996 -0.05699028639329089
0.00045351473922902497 0.1824052048331653
0.0005442176870748299 0.08209854635305526
0.0006349206349206349 0.04004203859861982
0.0007256235827664399 0.03130439773749525
0.0008163265306122449 0.2567507129838966
0.0009070294784580499 0.2019488612025023
0.000997732426303855 0.05943695411520262
0.0010884353741496598 -0.1230185453212414
0.0011791383219954647 -0.2107302670836353
0.0012698412698412696 -0.26169659685221947
0.0013605442176870745 -0.3883933819703369
0.0014512471655328794 -0.09999674820722422
0.0015419501133786843 0.10193627264687487
0.0016326530612244892 0.12441037530741057
0.001723356009070294 0.12448868283171599
0.001814058956916099 0.10502207426017175
0.001904761904761904 -0.12368737417081979
0.001995464852607709 0.045320571925712635
0.002086167800453514 -0.0548373708947108
0.0021768707482993192 0.1219628741099628
0.0022675736961451243 0.32143987167729277
0.0023582766439909295 0.24835976900476647
0.0024489795918367346 0.04113927806045297
0.0025396825396825397 -0.12958994096905163
0.002630385487528345 -0.324623938193538
0.00272108843537415 -0.037345532875931474
0.002811791383219955 -0.14644354928519887
0.00290249433106576 -0.12152031833168314
0.0029931972789115652 -0.3164097327049518
0.0030839002267573704 -0.3424204969442681
0.0031746031746031755 -0.17926385654187793
0.0032653061224489806 -0.0231855035007386
0.0033560090702947857 -0.04292848152412187
0.003446712018140591 -0.24857857779930048
0.003537414965986396 -0.1258856715628615
0.003628117913832201 -0.23099300168638673
0.003718820861678006 0.049593996904523575
0.0038095238095238113 -0.15385759120061043
0.0039002267573696164 -0.10314965063915137
0.0039909297052154215 -0.03321532273126945
0.004081632653061227 0.15014907011678205
0.004172335600907032 -0.10994807861857336
0.004263038548752837 0.05583602511697806
0.004353741496598642 0.2587014552302868
0.004444444444444447 0.40179163747772956
0.004535147392290252 0.4802114661028885
0.004625850340136057 0.5437320395667936
0.004716553287981862 0.4155250342783141
0.0048072562358276675 0.2645850031191083
0.004897959183673473 0.19640086543967392
0.004988662131519278 0.3818477495036706
0.005079365079365083 0.21587801053258038
0.005170068027210888 0.02960293206561672
0.005260770975056693 -0.1930901365282807
0.005351473922902498 0.06219631873390217
0.005442176870748303 -0.18853797549615348
0.005532879818594108 0.10047748400248366
0.0056235827664399135 0.30772415393345226
0.005714285714285719 0.24457884791782536
0.005804988662131524 0.0321418993639518
0.005895691609977329 0.1567582644839868
0.005986394557823134 0.27650199330335373
0.006077097505668939 -0.014535148906337295
0.006167800453514744 -0.1549298342791067
0.006258503401360549 0.06782520056508225
0.006349206349206354 0.0777642105273899
0.0064399092970521595 0.055019280012007836
0.006530612244897965 -0.14850335249781768
0.00662131519274377 0.018796704163018905
0.006712018140589575 -0.019301126408957887
0.00680272108843538 -0.004257040112115503
0.006893424036281185 -0.1574351415248609
0.00698412698412699 -0.1669092042688005
0.007074829931972795 -0.21324740315460416
0.0071655328798186 -0.059312892818396946
0.0072562358276644055 -0.24585802948642413
0.007346938775510211 -0.18315954486674946
0.007437641723356016 -0.15695131630779544
0.007528344671201821 -0.33262746069013505
0.007619047619047626 -0.47529861734478807
0.007709750566893431 -0.386402474222611
0.007800453514739236 -0.31968725210920684
0.007891156462585041 -0.4228801385809965
0.007981859410430846 -0.09569811625076946
0.008072562358276652 -0.11173296798705458
0.008163265306122457 -0.14944823068875168
0.008253968253968262 -0.1910434860211782
0.008344671201814067 -0.32949321621863753
0.008435374149659872 -0.24481391623382898
0.008526077097505677 -0.12482328477602607
0.008616780045351482 0.05278253999958667
0.008707482993197287 -0.14718838367525167
0.008798185941043092 -0.06180097348155545
0.008888888888888898 -0.0559836788258075
0.008979591836734703 0.07487437294689643
0.009070294784580508 -0.1239977894595133
0.009160997732426313 -0.21518746099016856
0.009251700680272118 -0.10944238254537457
0.009342403628117923 -0.26747405183364514
0.009433106575963728 -0.2587680987080237
0.009523809523809533 -0.16735065641924055
0.009614512471655338 -0.07126819035411078
0.009705215419501144 0.0398848335071049
0.009795918367346949 -0.15844851217147224
0.009886621315192754 -0.3248830155157589
0.009977324263038559 -0.09344756888711776
0.010068027210884364 0.16856034611200446
0.010158730158730169 0.12884374671044085
0.010249433106575974 0.3377188254510394
0.01034013605442178 0.2589422364636091
0.010430839002267584 0.05025243542574908
0.01052154195011339 -0.1495273056915898
0.010612244897959195 -0.07857092176253971
0.010702947845805 0.06296569626252688
0.010793650793650805 -0.19499693916633593
0.01088435374149661 -0.22592638850012886
0.010975056689342415 -0.3886874698673972
0.01106575963718822 -0.36755947107469183
0.011156462585034025 -0.38762684043604984
0.01124716553287983 -0.3565900382434613
0.011337868480725636 -0.40799569163967736
0.01142857142857144 -0.11316975637355071
0.011519274376417246 0.12962933950673164
0.011609977324263051 0.016030438778168298
0.011700680272108856 0.15395721476288624
0.011791383219954661 0.14944072583265508
0.011882086167800466 -0.012723507531230216
0.011972789115646271 -0.080307966027726
0.012063492063492076 -0.12262444239096919
0.012154195011337882 -0.16823220335087377
0.012244897959183687 -0.2485809053467468
0.012335600907029492 -0.2202569888298178
0.012426303854875297 -0.25667639533147696
0.012517006802721102 -0.3216351039093777
0.012607709750566907 -0.19365981833704798
0.012698412698412712 -0.08525590384327524
0.012789115646258517 -0.03874374402591322
0.012879818594104323 0.010277656423058154
0.012970521541950128 -0.1922919498075828
0.013061224489795933 -0.3201748342427927
0.013151927437641738 -0.07866955393824579
0.013242630385487543 0.004562942389390192
0.013333333333333348 -0.21738486508131952
0.013424036281179153 -0.2405046897459082
0.013514739229024958 -0.003429986948767985
0.013605442176870763 -0.1529886047887334
0.013696145124716569 -0.10622577366925097
0.013786848072562374 0.03449888676414483
0.013877551020408179 -0.09905277889399626
0.013968253968253984 -0.2349679021055622
0.014058956916099789 -0.2621941455954277
0.014149659863945594 -0.09231275933799932
0.0142403628117914 0.022353360284094882
0.014331065759637204 0.037105618553423494
0.01442176870748301 0.09698871272996448
0.014512471655328815 0.1700242574056577
0.01460317460317462 -0.053071027133688026
0.014693877551020425 0.026326612637388398
0.01478458049886623 0.09292766446738668
0.014875283446712035 0.2762753559314476
0.01496598639455784 0.04408632503553813
0.015056689342403645 -0.0871895222647349
0.01514739229024945 -0.2342576020999841
0.015238095238095255 0.050334032134259105
0.01532879818594106 0.20330152722829817
0.015419501133786866 0.2235050845466116
0.01551020408163267 0.27973062515279096
0.015600907029478476 0.21471019824141355
0.01569160997732428 0.30934374673239173
0.015782312925170083 0.4214024137555166
0.015873015873015886 0.4871174495042652
0.01596371882086169 0.3733473504369886
0.016054421768707493 0.2832145400276035
0.016145124716553296 0.12488082061870119
0.0162358276643991 0.05139869110698873
0.016326530612244903 -0.023981090112575997
0.016417233560090706 -0.013661465580797274
0.01650793650793651 -0.013682291882793171
0.016598639455782313 -0.231867079919869
0.016689342403628116 -0.04417452730293043
0.01678004535147392 0.16466422101684072
0.016870748299319723 0.038576913258551206
0.016961451247165527 -0.19569443769728306
0.01705215419501133 -0.01597785302942098
0.017142857142857133 -0.09242425943736225
0.017233560090702937 0.13629739705144028
0.01732426303854874 0.18242902649850293
0.017414965986394543 0.16527537672038242
0.017505668934240347 0.03881722501270176
0.01759637188208615 0.19356193899715463
0.017687074829931954 0.36146844084688523
0.017777777777777757 0.46372896089003107
0.01786848072562356 0.4134266717807919
0.017959183673469364 0.49505003911212325
0.018049886621315167 0.2917499783811829
0.01814058956916097 0.18123344119114057
0.018231292517006774 0.016219368448884077
0.018321995464852577 -0.19154489191110327
0.01841269841269838 -0.13127245698193735
0.018503401360544184 -0.08310452322487658
0.018594104308389987 0.0665710616581083
0.01868480725623579 0.05608470525443077
0.018775510204081594 -0.19997795422707895
0.018866213151927397 -0.08255224060713881
0.0189569160997732 0.09972515008369147
0.019047619047619004 0.25548809916491844
0.019138321995464808 0.3155910331587195
0.01922902494331061 0.050468833289724103
0.019319727891156414 0.26867275253267
0.019410430839002218 0.4384170332288588
0.01950113378684802 0.09383582177306432
0.019591836734693825 0.29677040681728656
0.019682539682539628 0.2562833623535037
0.01977324263038543 0.31783181171451286
0.019863945578231235 0.01487260372347567
0.019954648526077038 -0.20940639578757028
0.02004535147392284 -0.24161842919039891
0.020136054421768645 -0.2212581623814928
0.020226757369614448 -0.394347042463369
0.02031746031746025 -0.31126703746953704
0.020408163265306055 -0.40283707258761453
0.02049886621315186 -0.3800215318260936
0.02058956916099766 -0.47770215686510215
0.020680272108843465 -0.1344859223879393
0.02077097505668927 0.125338851836135
0.020861678004535072 0.20321709444356637
0.020952380952380875 0.25682352356431176
0.02104308390022668 0.28618014267665626
0.021133786848072482 0.4094817164019499
0.021224489795918285 0.4245805156818638
0.02131519274376409 0.32164656501273253
0.021405895691609892 0.34583823622921583
0.021496598639455695 0.33962443120981545
0.0215873015873015 0.10975466951873676
0.021678004535147302 0.10756896897488338
0.021768707482993106 0.03595175349389899
0.02185941043083891 0.26751901394341215
0.021950113378684712 0.0816053744509759
0.022040816326530516 0.019467772433257313
0.02213151927437632 0.06110427215572723
0.022222222222222122 0.03591844731595954
0.022312925170067926 0.26614374954534775
0.02240362811791373 0.17588687928925703
0.022494331065759533 0.28445231785952646
0.022585034013605336 0.1487109754436807
0.02267573696145114 0.11776149878533408
0.022766439909296943 0.2704831092969527
0.022857142857142746 0.14253871920599542
0.02294784580498855 0.0776901023652903
0.023038548752834353 0.1472695188830062
0.023129251700680156 0.26752500826289793
0.02321995464852596 0.04797298943383365
0.023310657596371763 0.12738774965118244
0.023401360544217566 0.23836302749863267
0.02349206349206337 0.17920828351175513
0.023582766439909173 -0.010388615132295494
0.023673469387754977 -0.1577505696657129
0.02376417233560078 -0.09659131260561148
0.023854875283446583 -0.18240031159039208
0.023945578231292387 0.09627514079578521
0.02403628117913819 -0.03628377999779409
0.024126984126983993 -0.1234094033977509
0.024217687074829797 -0.06508571245500762
0.0243083900226756 -0.25191444784674905
0.024399092970521404 -0.03515362093815946
0.024489795918367207 0.028447203303162062
0.02458049886621301 -0.07726418670128954
0.024671201814058814 0.0036143934640758993
0.024761904761904617 -0.1342682625414233
0.02485260770975042 -0.006139033423348278
0.024943310657596224 -0.054230482294489554
0.025034013605442027 0.17413714983419903
0.02512471655328783 0.19797713554971863
0.025215419501133634 0.39518829546920975
0.025306122448979437 0.5047762004123433
0.02539682539682524 0.2859661119201834
0.025487528344671044 0.013183051561593804
0.025578231292516847 -0.09489042834866565
0.02566893424036265 -0.0982741674207686
0.025759637188208454 -0.0024736977562018476
0.025850340136054258 -0.08752964944913347
0.02594104308390006 -0.12136307698630924
0.026031746031745864 -0.13576355005344176
0.026122448979591668 -0.25513547600160985
0.02621315192743747 0.027419212297233722
0.026303854875283274 0.004911132323641759
0.026394557823129078 0.028058137143124082
0.02648526077097488 -0.06439862843792085
0.026575963718820685 -0.14051769033216138
0.026666666666666488 -0.3421407150255865
0.02675736961451229 -0.06516468818103695
0.026848072562358095 -0.13207185186487064
0.026938775510203898 0.14333314530497174
0.0270294784580497 -0.07802333140342105
0.027120181405895505 0.17696621841659102
0.027210884353741308 0.01636832314203468
0.02730158730158711 0.2422519122865373
0.027392290249432915 0.17295841134005305
0.02748299319727872 0.35800771216657107
0.027573696145124522 0.43297922889666574
0.027664399092970325 0.31377339980285057
0.02775510204081613 0.06997706046129225
0.027845804988661932 0.29544839728035455
0.027936507936507735 0.24121298094393628
0.02802721088435354 0.10691749284653546
0.028117913832199342 -0.156660872325437
0.028208616780045145 -0.20666626112705885
0.02829931972789095 -0.026193542074731957
0.028390022675736752 -0.21874993393308714
0.028480725623582556 -0.26963981186126745
0.02857142857142836 -0.3114763139421093
0.028662131519274162 -0.06973136534529947
0.028752834467119966 0.18852955797344298
0.02884353741496577 0.24382642364862106
0.028934240362811572 -0.001155209203202119
0.029024943310657376 0.22218154833525977
0.02911564625850318 0.18962634043590557
0.029206349206348983 0.040370370870052186
0.029297052154194786 -0.1639634880674645
0.02938775510204059 -0.08466119767559409
0.029478458049886393 0.15267833886376098
0.029569160997732196 0.1510876873143278
0.029659863945578 0.07294623695371415
0.029750566893423803 -0.0915392629945966
0.029841269841269606 -0.24852518196517726
0.02993197278911541 -0.038047285102932135
0.030022675736961213 -0.1511888779901486
0.030113378684807016 -0.21766952153693528
0.03020408163265282 -0.22575209045937242
0.030294784580498623 -0.12869096351938436
0.030385487528344426 0.06823171856489951
0.03047619047619023 0.09250566860633365
0.030566893424036033 -0.03920915731820977
0.030657596371881837 -0.03724369918706734
0.03074829931972764 0.16492337459810755
0.030839002267573443 -0.0009568780362739515
0.030929705215419247 0.1936927941833722
0.03102040816326505 0.36508561499858705
0.031111111111110853 0.0365581097680445
0.031201814058956657 0.09794405222200746
0.03129251700680246 0.11436896437745717
0.03138321995464827 -0.03561541880700739
0.031473922902494074 0.1398449696748462
0.03156462585033988 -0.017081068150633098
0.03165532879818569 -0.09430248697742281
0.031746031746031494 -0.1977734871416638
0.0318367346938773 -0.16980950204741763
0.03192743764172311 0.045736665143339204
0.032018140589568915 0.12275180902817888
0.03210884353741472 0.21144329029886294
0.03219954648526053 -0.025657437620704875
0.032290249433106336 -0.020153988631731012
0.03238095238095214 0.17112857057848938
0.03247165532879795 0.16002133163860785
0.032562358276643756 0.07678398662933479
0.03265306122448956 0.0037689899589555876
0.03274376417233537 0.1874582842808361
0.03283446712018118 0.16577765359703953
0.032925170068026983 0.10342678261032928
0.03301587301587279 0.1350917056509953
0.0331065759637186 0.05775407029821314
0.033197278911564404 -0.13732638886508322
0.03328798185941021 -0.3213210437369579
0.03337868480725602 -0.012974120275262105
0.033469387755101825 -0.17561697622528155
0.03356009070294763 0.009140655532268893
0.03365079365079344 -0.1589734077320776
0.033741496598639245 -0.005219474963417108
0.03383219954648505 -0.11500972308755417
0.03392290249433086 0.11651439906942175
0.034013605442176666 -0.029715050164686337
0.03410430839002247 -0.14630294811800015
0.03419501133786828 -0.2570909633829183
0.034285714285714086 -0.2544250824738349
0.03437641723355989 -0.18587551886427006
0.0344671201814057 -0.34732936075454657
0.03455782312925151 -0.07740344082698941
0.034648526077097314 -0.263931710105815
0.03473922902494312 -0.00576472313519643
0.03482993197278893 -0.22141114942814988
0.034920634920634734 -0.031273693530059224
0.03501133786848054 0.03706806612682629
0.03510204081632635 0.2087646111228976
0.035192743764172155 -0.024566013923977628
0.03528344671201796 0.10581481201686246
0.03537414965986377 0.1535289373324335
0.035464852607709575 0.20997465049802216
0.03555555555555538 0.10023903751334441
0.03564625850340119 0.28640607070127355
0.035736961451246996 0.3184900982107853
0.0358276643990928 0.005604803562524271
0.03591836734693861 0.13223076123825803
0.036009070294784416 0.295610701438355
0.03609977324263022 0.0007997821137058835
0.03619047619047603 0.15922084291491723
0.03628117913832184 0.024004427197697277
0.036371882086167644 0.14443641262361825
0.03646258503401345 0.2367862095328811
0.03655328798185926 0.3026356868125923
0.036643990929705064 0.19419566038545374
0.03673469387755087 0.3105305160448792
0.03682539682539668 0.006348024426134805
0.036916099773242485 0.16887881301579086
0.03700680272108829 0.1795914520853311
0.0370975056689341 0.12696942622050236
0.037188208616779905 -0.11179048378550333
0.03727891156462571 -0.08154614097811404
0.03736961451247152 -0.03229887338272817
0.037460317460317326 -0.08695090067459245
0.03755102040816313 -0.1949492247223109
0.03764172335600894 0.02105188197688391
0.037732426303854746 -0.1425361159667907
0.03782312925170055 0.029597263498416113
0.03791383219954636 -0.07412814500653384
0.03800453514739217 0.06457700558137787
0.038095238095237974 -0.017502401969799054
0.03818594104308378 -0.15587480520444152
0.03827664399092959 -0.048130424925667964
0.038367346938775394 -0.08632014778241157
0.0384580498866212 -0.05858612801150211
0.03854875283446701 -0.08166210473358862
0.038639455782312815 -0.259512045647941
0.03873015873015862 -0.15517867920886833
0.03882086167800443 -0.024422687752104346
0.038911564625850235 0.19517039782365425
0.03900226757369604 0.1487665986285248
0.03909297052154185 0.1480544122504594
0.039183673469387656 0.18730775104807795
0.03927437641723346 0.3158487857326226
0.03936507936507927 0.06976839613526077
0.039455782312925076 0.07098219898693299
0.03954648526077088 -0.08770497802066061
0.03963718820861669 0.12087850987883159
0.0397278911564625 -0.12203431432715461
0.039818594104308304 -0.1420622606597929
0.03990929705215411 -0.18793897602017534
0.03999999999999992 -0.1960640196480932
0.040090702947845724 -0.27551656652381734
0.04018140589569153 -0.2322313834266624
0.04027210884353734 -0.21163718014868368
0.040362811791383145 -0.08369564188100509
0.04045351473922895 -0.28315145239144013
0.04054421768707476 -0.44538095003322625
0.040634920634920565 -0.09829947845084942
0.04072562358276637 -0.019920641090065888
0.04081632653061218 0.11833014603483799
0.040907029478457986 -0.14818935295142743
0.04099773242630379 -0.3476061003169612
0.0410884353741496 -0.13168227556853446
0.04117913832199541 -0.014134480891551395
0.04126984126984121 -0.1410166535570961
0.04136054421768702 -0.20832385650239382
0.04145124716553283 0.08993887795916215
0.041541950113378634 -0.03386108361805234
0.04163265306122444 -0.13443125922587826
0.04172335600907025 -0.11704856631487517
0.041814058956916055 -0.31394044356622425
0.04190476190476186 -0.3766639741240181
0.04199546485260767 -0.39387466064186166
0.042086167800453475 -0.15902949519563453
0.04217687074829928 -0.17918617347255036
0.04226757369614509 -0.38104929226317247
0.042358276643990896 -0.2854723034029066
0.0424489795918367 -0.31202750841882565
0.04253968253968251 -0.34495282506099034
0.042630385487528316 -0.16084945892717137
0.04272108843537412 -0.008097992339801317
0.04281179138321993 0.053000481302497786
0.04290249433106574 0.10750164664120679
0.042993197278911544 0.19293260744540439
0.04308390022675735 0.387730427029962
0.04317460317460316 0.5197208167219939
0.043265306122448964 0.42107374526795305
0.04335600907029477 0.12498363993852839
0.04344671201814058 -0.12653581025631777
0.043537414965986385 -0.01989517635293798
0.04362811791383219 0.09855898304099674
0.043718820861678 -0.10215485300380102
0.043809523809523805 -0.2328676610528666
0.04390022675736961 0.033117924615507194
0.04399092970521542 0.09302233204371706
0.044081632653061226 -0.02469722442727675
0.04417233560090703 -0.21458575747713649
0.04426303854875284 -0.06831669740242392
0.044353741496598646 -0.21899085653520445
0.04444444444444445 0.0036439638575431273
0.04453514739229026 0.10730270801779648
0.04462585034013607 -0.12706344144309853
0.044716553287981874 -0.19143452894043858
0.04480725623582768 -0.3870373114457685
0.04489795918367349 -0.38989369920478845
0.044988662131519294 -0.07308222527163301
0.0450793650793651 -0.2916043389162007
0.04517006802721091 -0.3634735090542461
0.045260770975056715 -0.40517810746242205
0.04535147392290252 -0.3872257589810568
0.04544217687074833 -0.27767737055024766
0.045532879818594135 -0.3601650151990869
0.04562358276643994 -0.20818908887490076
0.04571428571428575 -0.09387316971706133
0.045804988662131556 -0.25906177533747504
0.04589569160997736 -0.3750721807595377
0.04598639455782317 -0.3148624353518022
0.046077097505668976 -0.1331672295883781
0.04616780045351478 -0.01830911773183388
0.04625850340136059 0.18616542649276493
0.0463492063492064 0.28469779568866616
0.046439909297052204 0.19113481517143388
0.04653061224489801 0.28765802817827407
0.04662131519274382 0.4575599402188831
0.046712018140589624 0.5085932993089504
0.04680272108843543 0.6270956272592231
0.04689342403628124 0.6983383607554454
0.046984126984127045 0.6554239294935101
0.04707482993197285 0.4159394994648572
0.04716553287981866 0.5263231947649379
0.047256235827664465 0.28264668271012355
0.04734693877551027 0.1030961433031776
0.04743764172335608 -0.05150796730903286
0.047528344671201886 0.19935741876699772
0.04761904761904769 0.3560824763873895
0.0477097505668935 0.1941102882546448
0.047800453514739306 0.1820295968252049
0.04789115646258511 0.20417354044364133
0.04798185941043092 0.1826562234579653
0.04807256235827673 0.08196150419938354
0.048163265306122534 -0.07500100717091507
0.04825396825396834 -0.23720241493928235
0.04834467120181415 -0.2982022290847647
0.048435374149659954 -0.10040017296135048
0.04852607709750576 -0.2723705594624579
0.04861678004535157 0.01891744729604028
0.048707482993197375 0.007027199583299832
0.04879818594104318 -0.10077103029115167
0.04888888888888899 -0.22093192360180017
0.048979591836734795 -0.24759928842831566
0.0490702947845806 -0.18659042527053804
0.04916099773242641 -0.1641333666920772
0.049251700680272216 -0.28882776948863575
0.04934240362811802 -0.0092522370078011
0.04943310657596383 -0.07016238913269236
0.049523809523809637 0.09384468372703524
0.04961451247165544 -0.03548968713106531
0.04970521541950125 0.01116750283913908
0.04979591836734706 0.1355381084872465
0.049886621315192864 -0.1228382142968457


==> program/noise-low-spectrum.csv <==
0.0 0.00005791968204872085
0.02000907441016334 0.001105520944017329
0.04001814882032668 0.0011495319301577742
0.06002722323049002 0.0015179104181968991
0.08003629764065336 0.0001612611782308348
0.10004537205081669 0.0012203732814228443
0.12005444646098003 0.0009346116360197945
0.14006352087114338 0.00032264563787718324
0.1600725952813067 0.0012750273453832734
0.18008166969147005 0.0010032378691352988
0.20009074410163338 0.0009442604081519727
0.22009981851179672 0.0011345969256009558
0.24010889292196005 0.0019248358158671741
0.2601179673321234 0.0018195583208218795
0.28012704174228675 0.0020585329244778195
0.3001361161524501 0.0003287738720571765
0.3201451905626135 0.0012632618380602153
0.34015426497277684 0.00038437022941123
0.3601633393829402 0.0014067476328083045
0.38017241379310357 0.0012770427064929132
0.40018148820326693 0.0005663885795012379
0.4201905626134303 0.00036564591587259727
0.44019963702359366 0.0006643455450281532
0.460208711433757 0.0008560696070423161
0.4802177858439204 0.0007255009816414171
0.5002268602540837 0.001381262752864201
0.520235934664247 0.002949029380735948
0.5402450090744103 0.0019077413092488766
0.5602540834845736 0.0011385489245272675
0.5802631578947369 0.0012237394582740905
0.6002722323049002 0.0011537640772089739
0.6202813067150635 0.001332280583264696
0.6402903811252268 0.0016946477200069643
0.6602994555353902 0.0005148802203917799
0.6803085299455535 0.0012943404522862236
0.7003176043557168 0.0005926214105879337
0.7203266787658801 0.0013391239525330203
0.7403357531760434 0.0013737741835973282
0.7603448275862067 0.0014163891233597533
0.78035390199637 0.0017644795234706403
0.8003629764065333 0.0012039642910150548
0.8203720508166966 0.0007399555525315777
0.8403811252268599 0.0006664078696087852
0.8603901996370232 0.0009574443264578958
0.8803992740471865 0.0007048402626967863
0.9004083484573498 0.0008791578905416804
0.9204174228675132 0.0007646302170376313
0.9404264972776765 0.001499122437254082
0.9604355716878398 0.0006219687683176026
0.9804446460980031 0.0008200403357115953
1.0004537205081665 0.001242421109684015
1.0204627949183298 0.0010776302017330463
1.0404718693284931 0.00007908850503538149
1.0604809437386564 0.001353489095126457
1.0804900181488197 0.000633397539702244
1.100499092558983 0.0008690780825272258
1.1205081669691463 0.0004989008720064553
1.1405172413793097 0.000909384645193006
1.160526315789473 0.0008241680371951043
1.1805353901996363 0.0010942224161242305
1.2005444646097996 0.0009639697198544771
1.2205535390199629 0.0002773526310214493
1.2405626134301262 0.00003286760183548029
1.2605716878402895 0.0014245804287653487
1.2805807622504528 0.0016506585509066078
1.3005898366606161 0.0008314562651560067
1.3205989110707794 0.00025944648993260857
1.3406079854809427 0.0007031884366378003
1.360617059891106 0.0003132202781067959
1.3806261343012693 0.0012878363984674423
1.4006352087114327 0.001538283618004772
1.420644283121596 0.0005823895597244336
1.4406533575317593 0.00088489926459343
1.4606624319419226 0.00029359222327527654
1.4806715063520859 0.00036367741882095293
1.5006805807622492 0.000839281100728625
1.5206896551724125 0.0010161872667657852
1.5406987295825758 0.001067914875848041
1.5607078039927391 0.0005617773599334099
1.5807168784029024 0.0004834776551734533
1.6007259528130657 0.001550717444021185
1.620735027223229 0.0012491212499147948
1.6407441016333923 0.00030648151801805233
1.6607531760435557 0.0021193312701765967
1.680762250453719 0.00044824812865412993
1.7007713248638823 0.0020657023542249324
1.7207803992740456 0.0017497315957003875
1.7407894736842089 0.0015965159222855925
1.7607985480943722 0.0000502062089139665
1.7808076225045355 0.0012531864393468598
1.8008166969146988 0.0010495752198696013
1.8208257713248621 0.001045553259377734
1.8408348457350254 0.0008702127550135305
1.8608439201451887 0.0008925942043967092
1.880852994555352 0.0008989212883995845
1.9008620689655154 0.00090183867617268
1.9208711433756787 0.001933516563730481
1.940880217785842 0.0006435263004928429
1.9608892921960053 0.0015563371086275758
1.9808983666061686 0.002574885501551006
2.000907441016332 0.00017860018122956966
2.0209165154264954 0.00019245154323084706
2.0409255898366587 0.000960677511158432
2.060934664246822 0.0009124923052894071
2.0809437386569853 0.0017338661014483288
2.1009528130671487 0.00037089073685492747
2.120961887477312 0.0012771858347835527
2.1409709618874753 0.0007637724202590776
2.1609800362976386 0.0023830833456470455
2.180989110707802 0.0011553951525283721
2.200998185117965 0.0013533869265642266
2.2210072595281285 0.0009781356983966226
2.241016333938292 0.0007443967919460263
2.261025408348455 0.00031548036925738734
2.2810344827586184 0.0017097819726389432
2.3010435571687817 0.001441374074633604
2.321052631578945 0.0013506252105473019
2.3410617059891083 0.0010876052760231984
2.3610707803992717 0.0013619164400427008
2.381079854809435 0.0010693150073798412
2.4010889292195983 0.0013826931199396749
2.4210980036297616 0.0011345236912315769
2.441107078039925 0.0009016146294171876
2.461116152450088 0.0011831074439154893
2.4811252268602515 0.001455959278266755
2.501134301270415 0.002046763248404107
2.521143375680578 0.00005201863793920217
2.5411524500907414 0.0008722993054081812
2.5611615245009047 0.0008581171551446655
2.581170598911068 0.001369575742970282
2.6011796733212313 0.0007741881591017406
2.6211887477313947 0.00037247034158914934
2.641197822141558 0.0013703245472940584
2.6612068965517213 0.0016741796239277823
2.6812159709618846 0.0021145447712073947
2.701225045372048 0.0008225159062673456
2.721234119782211 0.0006506697193994943
2.7412431941923745 0.0013345734667738964
2.761252268602538 0.003120523848028372
2.781261343012701 0.00012070099114436453
2.8012704174228644 0.0017076734745623248
2.8212794918330277 0.00048359865276325807
2.841288566243191 0.0008437357552037299
2.8612976406533543 0.0013691305593618059
2.8813067150635177 0.0008597831763275398
2.901315789473681 0.0018993124245901562
2.9213248638838443 0.0017841903463688706
2.9413339382940076 0.00047008751103467866
2.961343012704171 0.0014081142851473688
2.981352087114334 0.0004554191511635135
3.0013611615244975 0.00165428075404768
3.021370235934661 0.001585364072697636
3.041379310344824 0.00074977376992425
3.0613883847549874 0.00172688757305362
3.0813974591651507 0.0013406394517047
3.101406533575314 0.0015387293013101565
3.1214156079854773 0.001261448442678586
3.1414246823956407 0.0010582587385742676
3.161433756805804 0.0014980535656822333
3.1814428312159673 0.0007375491830501641
3.2014519056261306 0.0007543530227178706
3.221460980036294 0.0001745718465606596
3.241470054446457 0.0013357733258164992
3.2614791288566205 0.0010099927472869336
3.281488203266784 0.00016417486028456443
3.301497277676947 0.0006362921659007587
3.3215063520871104 0.0025221743098406938
3.3415154264972737 0.0009465736343637653
3.361524500907437 0.000648999881807973
3.3815335753176003 0.0012920762444932966
3.4015426497277637 0.0015200983029551901
3.421551724137927 0.0010991526096947452
3.4415607985480903 0.001778052793695456
3.4615698729582536 0.0011929609949509583
3.481578947368417 0.0014562758094064804
3.50158802177858 0.0008390863181100108
3.5215970961887435 0.0014396121065321107
3.541606170598907 0.0005164411043721047
3.56161524500907 0.0002146580876959953
3.5816243194192334 0.0003334698217735312
3.6016333938293967 0.0013425654386361643
3.62164246823956 0.0005072947143015396
3.6416515426497233 0.001282945803796944
3.6616606170598867 0.0009058331263760071
3.68166969147005 0.00036225417848931204
3.7016787658802133 0.0007320555441308526
3.7216878402903766 0.00039219918767383397
3.74169691470054 0.0003295605300571554
3.761705989110703 0.0005263123217691787
3.7817150635208665 0.001294289407604992
3.80172413793103 0.0008197615613682146
3.821733212341193 0.0013490201621026922
3.8417422867513564 0.0009654965385882624
3.8617513611615197 0.002128914589561806
3.881760435571683 0.0008791555623664494
3.9017695099818464 0.0010141991862810847
3.9217785843920097 0.000889439288810413
3.941787658802173 0.0009256914112765106
3.9617967332123363 0.000755853068620234
3.9818058076224996 0.0007213055634181715
4.001814882032663 0.0019128431697383642
4.021823956442827 0.00012273698923644056
4.04183303085299 0.0012462013198068383
4.061842105263153 0.0004665788118340945
4.081851179673317 0.0003017574209459298
4.10186025408348 0.00020878687512037097
4.121869328493643 0.0003128011635074756
4.1418784029038065 0.0021815242417826787
4.16188747731397 0.0003441007185654864
4.181896551724133 0.001146821605670582
4.201905626134296 0.0014880664711482852
4.22191470054446 0.0010477259987398944
4.241923774954623 0.0006852002645986294
4.261932849364786 0.0006447384777776908
4.28194192377495 0.0009499986323290672
4.301950998185113 0.00014457878034753382
4.321960072595276 0.0017990483586677443
4.34196914700544 0.0021746748666288704
4.361978221415603 0.0012794019779325666
4.381987295825766 0.0023593959162433046
4.4019963702359295 0.0009030875421335332
4.422005444646093 0.0009346568300590312
4.442014519056256 0.0009486431045291575
4.462023593466419 0.0005957287961214679
4.482032667876583 0.0011186557749906841
4.502041742286746 0.0008033885776602844
4.522050816696909 0.001429268184448428
4.542059891107073 0.0014652830299624411
4.562068965517236 0.0007268180805709061
4.582078039927399 0.0017910777866756438
4.602087114337563 0.0009076396738700393
4.622096188747726 0.0011980755691684882
4.642105263157889 0.000917049007782907
4.6621143375680525 0.0005956209288763547
4.682123411978216 0.0013357957909090976
4.702132486388379 0.0014837979472783573
4.722141560798542 0.0005867248751430581
4.742150635208706 0.0015321364115355816
4.762159709618869 0.00027347276212714565
4.782168784029032 0.0007505856100726143
4.802177858439196 0.0008805447124323838
4.822186932849359 0.0009938578326153303
4.842196007259522 0.0010794390955234062
4.862205081669686 0.0013017009782409395
4.882214156079849 0.0010055797548222261
4.902223230490012 0.0023981970927805006
4.9222323049001755 0.001828355175520725
4.942241379310339 0.0007877997126909997
4.962250453720502 0.0009752179464265117
4.982259528130665 0.0012967934745945625
5.002268602540829 0.000595764951058968
5.022277676950992 0.000428699715485471
5.042286751361155 0.001531491491283369
5.062295825771319 0.0012559729187376174
5.082304900181482 0.0012155315880646358
5.102313974591645 0.0009713984371055337
5.122323049001809 0.0022212120396575036
5.142332123411972 0.0014134132631812098
5.162341197822135 0.00141708201854708
5.1823502722322985 0.0012373253683939812
5.202359346642462 0.0005387631136630021
5.222368421052625 0.0001967869003616352
5.242377495462788 0.0013881588177559112
5.262386569872952 0.00151016627567112
5.282395644283115 0.002280986944291014
5.302404718693278 0.0016905514875913772
5.322413793103442 0.0014007684578804735
5.342422867513605 0.000952891884119967
5.362431941923768 0.0006249005918055391
5.382441016333932 0.0017817274404819837
5.402450090744095 0.0007811384964565712
5.422459165154258 0.0019562778972984835
5.4424682395644215 0.0021452587205708154
5.462477313974585 0.00035874179547711933
5.482486388384748 0.002803024585293278


==> program/noise-low-uni.csv <==
0.0 0.016669631359975
0.00009070294784580499 0.006341651777123575
0.00018140589569160998 0.011799782842651412
0.00027210884353741496 0.02406819608333737
0.00036281179138321996 0.018630503283331698
0.00045351473922902497 0.03587074287973066
0.0005442176870748299 0.04412970245513395
0.0006349206349206349 0.046444191345462224
0.0007256235827664399 0.045160194065536036
0.0008163265306122449 0.06523577029516923
0.0009070294784580499 0.08079123302561284
0.000997732426303855 0.07982218615768834
0.0010884353741496598 0.05458714130070908
0.0011791383219954647 0.01272319024050813
0.0012698412698412696 -0.040605594898085906
0.0013605442176870745 -0.11044634034145547
0.0014512471655328794 -0.14999447107567407
0.0015419501133786843 -0.1581251659261478
0.0016326530612244892 -0.1484623825072497
0.001723356009070294 -0.12382073480956629
0.001814058956916099 -0.08845581790089121
0.001904761904761904 -0.06821629521470514
0.001995464852607709 -0.02804277409017885
0.002086167800453514 0.004295255433232444
0.0021768707482993192 0.05329058299006862
0.0022675736961451243 0.12192632177695187
0.0023582766439909295 0.18061867393945463
0.0024489795918367346 0.2085595110815296
0.0025396825396825397 0.20236267693719415
0.002630385487528345 0.15587142047533192
0.00272108843537415 0.11973927133258627
0.002811791383219955 0.06193302675694721
0.00290249433106576 -0.0012120023770081615
0.0029931972789115652 -0.08744010537814925
0.0030839002267573704 -0.17668357098009949
0.0031746031746031755 -0.2422680269066713
0.0032653061224489806 -0.27573839232504327
0.0033560090702947857 -0.28953977271212006
0.003446712018140591 -0.3032475946186042
0.003537414965986396 -0.28612020446052444
0.003628117913832201 -0.26105113337937524
0.003718820861678006 -0.1916947655191649
0.0038095238095238113 -0.12849518895201512
0.0039002267573696164 -0.054613042779348864
0.0039909297052154215 0.027327198390757944
0.004081632653061227 0.12467808356405505
0.004172335600907032 0.18693180671038082
0.004263038548752837 0.24826331465606835
0.004353741496598642 0.312167200086076
0.004444444444444447 0.3725125548242749
0.004535147392290252 0.42142880118092024
0.004625850340136057 0.4556706311747872
0.004716553287981862 0.45390452773142714
0.0048072562358276675 0.4109426627261075
0.004897959183673473 0.33562117156484506
0.004988662131519278 0.2596894901972078
0.005079365079365083 0.15653951431191213
0.005170068027210888 0.02818247386818852
0.005260770975056693 -0.1236546620730081
0.005351473922902498 -0.24137079646992804
0.005442176870748303 -0.3634120526648823
0.005532879818594108 -0.4289526300970231
0.0056235827664399135 -0.43464679096562936
0.005714285714285719 -0.4042888545095318
0.005804988662131524 -0.35842988310915863
0.005895691609977329 -0.27052841110767645
0.005986394557823134 -0.14537731414323357
0.006077097505668939 -0.03419158006424773
0.006167800453514744 0.06277129767839228
0.006258503401360549 0.17310191630273808
0.006349206349206354 0.27099206541311316
0.0064399092970521595 0.3455989173163918
0.006530612244897965 0.37138242579358993
0.00662131519274377 0.38122208151393244
0.006712018140589575 0.3570322437541545
0.00680272108843538 0.3058816850476662
0.006893424036281185 0.21462682923997978
0.00698412698412699 0.10238613562555444
0.007074829931972795 -0.025814678156197625
0.0071655328798186 -0.13937454457099754
0.0072562358276644055 -0.2617872792622853
0.007346938775510211 -0.3614920964708353
0.007437641723356016 -0.43311478893849387
0.007528344671201821 -0.4922394703428765
0.007619047619047626 -0.5354662839997232
0.007709750566893431 -0.5386029774754881
0.007800453514739236 -0.5019726232953056
0.007891156462585041 -0.4454384720569121
0.007981859410430846 -0.3304959196595561
0.008072562358276652 -0.19511984465056167
0.008163265306122457 -0.0531036341022908
0.008253968253968262 0.08275149476012347
0.008344671201814067 0.19026924418665025
0.008435374149659872 0.28147853840185144
0.008526077097505677 0.3553726140480343
0.008616780045351482 0.41565642105399797
0.008707482993197287 0.42206503488799507
0.008798185941043092 0.40004588342644387
0.008888888888888898 0.3455019293212852
0.008979591836734703 0.2767461509459286
0.009070294784580508 0.16766042734751102
0.009160997732426313 0.03372188581546232
0.009251700680272118 -0.09543425443890405
0.009342403628117923 -0.23500120125236826
0.009433106575963728 -0.3600974305307717
0.009523809523809533 -0.45190181321398165
0.009614512471655338 -0.5006542771026854
0.009705215419501144 -0.4989181696417928
0.009795918367346949 -0.4776756600014447
0.009886621315192754 -0.4407346843372684
0.009977324263038559 -0.3531256616252748
0.010068027210884364 -0.21311692246972214
0.010158730158730169 -0.05788482845219402
0.010249433106575974 0.12553866003240194
0.01034013605442178 0.296957310865812
0.010430839002267584 0.4269277386027026
0.01052154195011339 0.5011106301853425
0.010612244897959195 0.5380318306037541
0.010702947845805 0.5447003929872135
0.010793650793650805 0.482046796001459
0.01088435374149661 0.37345260741156583
0.010975056689342415 0.21327855181121025
0.01106575963718822 0.03032600086424636
0.011156462585034025 -0.1643826706823877
0.01124716553287983 -0.350267424183777
0.011337868480725636 -0.5206594901264823
0.01142857142857144 -0.6265692315214944
0.011519274376417246 -0.6582176070793004
0.011609977324263051 -0.6457881373635433
0.011700680272108856 -0.5670022550240436
0.011791383219954661 -0.4406214598109761
0.011882086167800466 -0.2943330301389558
0.011972789115646271 -0.13423482185098154
0.012063492063492076 0.027658713096655192
0.012154195011337882 0.17697391602950246
0.012244897959183687 0.2970877347648948
0.012335600907029492 0.38834260774364654
0.012426303854875297 0.43771155032538106
0.012517006802721102 0.4378342905397601
0.012607709750566907 0.40829139366333195
0.012698412698412712 0.3531450593323094
0.012789115646258517 0.27339370625335546
0.012879818594104323 0.17722330456429705
0.012970521541950128 0.046911397953849535
0.013061224489795933 -0.10408861929114022
0.013151927437641738 -0.22737764006308003
0.013242630385487543 -0.32405566373214756
0.013333333333333348 -0.41722584819056585
0.013424036281179153 -0.484153567056185
0.013514739229024958 -0.4926757169128434
0.013605442176870763 -0.47797876855454
0.013696145124716569 -0.42452970434705645
0.013786848072562374 -0.3258327695417642
0.013877551020408179 -0.21595994511503971
0.013968253968253984 -0.1075976612160226
0.014058956916099789 -0.0013253668797500525
0.014149659863945594 0.11478621415982933
0.0142403628117914 0.22996627643694958
0.014331065759637204 0.32742530030595907
0.01442176870748301 0.40487527315959826
0.014512471655328815 0.4594287328414507
0.01460317460317462 0.4573412686002748
0.014693877551020425 0.42599336956723366
0.01478458049886623 0.3690217087593986
0.014875283446712035 0.3055609169883494
0.01496598639455784 0.20118190569088878
0.015056689342403645 0.06938873290256117
0.01514739229024945 -0.08412449610121694
0.015238095238095255 -0.20459534075209423
0.01532879818594106 -0.2894307851956741
0.015419501133786866 -0.34251900060159485
0.01551020408163267 -0.35569276921628235
0.015600907029478476 -0.33993199763848053
0.01569160997732428 -0.28154699188665233
0.015782312925170083 -0.1814022238370138
0.015873015873015886 -0.050027038614547256
0.01596371882086169 0.08424878423816336
0.016054421768707493 0.2102174426016441
0.016145124716553296 0.3082955096214244
0.0162358276643991 0.3759455212762966
0.016326530612244903 0.4060598346945908
0.016417233560090706 0.40392983956213946
0.01650793650793651 0.36934147016939745
0.016598639455782313 0.2821716393742891
0.016689342403628116 0.18769418145759542
0.01678004535147392 0.1007607308330388
0.016870748299319723 -0.002092123324907188
0.016961451247165527 -0.1273721482214646
0.01705215419501133 -0.22675344117328367
0.017142857142857133 -0.31531591568174416
0.017233560090702937 -0.35556671614405727
0.01732426303854874 -0.3584349701035115
0.017414965986394543 -0.32975571861693054
0.017505668934240347 -0.2843894788526333
0.01759637188208615 -0.19946405233254996
0.017687074829931954 -0.07677428378600455
0.017777777777777757 0.07082989889010617
0.01786848072562356 0.21766307942046118
0.017959183673469364 0.36482988478213607
0.018049886621315167 0.47232333186026454
0.01814058956916097 0.5366770796702913
0.018231292517006774 0.544617033836774
0.018321995464852577 0.48735146754390773
0.01841269841269838 0.39349075488235175
0.018503401360544184 0.2713120942921282
0.018594104308389987 0.14305544883548327
0.01868480725623579 0.005849569609238731
0.018775510204081594 -0.155802895572759
0.018866213151927397 -0.29556297417083094
0.0189569160997732 -0.3925739726329388
0.019047619047619004 -0.43771818704267185
0.019138321995464808 -0.4342250872010192
0.01922902494331061 -0.4162268130125236
0.019319727891156414 -0.3407103986170754
0.019410430839002218 -0.2138781492644253
0.01950113378684802 -0.09701929237242296
0.019591836734693825 0.050113844480232046
0.019682539682539628 0.19475347353268485
0.01977324263038543 0.335267150509822
0.019863945578231235 0.4231982012412626
0.019954648526077038 0.4526658746442028
0.02004535147392284 0.43672905234879866
0.020136054421768645 0.38205351588758696
0.020226757369614448 0.27338366786038054
0.02031746031746025 0.14291238586613553
0.020408163265306055 -0.015151120784635591
0.02049886621315186 -0.17805066195662622
0.02058956916099766 -0.34504183198150873
0.020680272108843465 -0.4582387257250824
0.02077097505668927 -0.5092046260779981
0.020861678004535072 -0.5073168099275701
0.020952380952380875 -0.4539910988312551
0.02104308390022668 -0.3553554340406816
0.021133786848072482 -0.2090620963466972
0.021224489795918285 -0.035708121880744494
0.02131519274376409 0.1383245494038836
0.021405895691609892 0.31004885001571036
0.021496598639455695 0.46323058117059346
0.0215873015873015 0.5618688187868888
0.021678004535147302 0.6171266977525203
0.021768707482993106 0.6177319632406293
0.02185941043083891 0.5949128057661126
0.021950113378684712 0.5123139718815691
0.022040816326530516 0.385640833922073
0.02213151927437632 0.23502815791954204
0.022222222222222122 0.06674633884641287
0.022312925170067926 -0.0789364357404828
0.02240362811791373 -0.21890959659675407
0.022494331065759533 -0.32325658935040313
0.022585034013605336 -0.4074162929931413
0.02267573696145114 -0.4573711727233908
0.022766439909296943 -0.4508076691068675
0.022857142857142746 -0.4149924871152785
0.02294784580498855 -0.3498267062242566
0.023038548752834353 -0.2482479369649894
0.023129251700680156 -0.11157853225250436
0.02321995464852596 0.01568213190119757
0.023310657596371763 0.14968772575509584
0.023401360544217566 0.2851667517166142
0.02349206349206337 0.39607698229272953
0.023582766439909173 0.45842550046356145
0.023673469387754977 0.4674187888662499
0.02376417233560078 0.44147115689082417
0.023854875283446583 0.3690405192048455
0.023945578231292387 0.29322741354020787
0.02403628117913819 0.18352893707503765
0.024126984126983993 0.05048391457877796
0.024217687074829797 -0.08176122017847498
0.0243083900226756 -0.22736452435984755
0.024399092970521404 -0.33636404242136037
0.024489795918367207 -0.4112292119092956
0.02458049886621301 -0.4628967992827766
0.024671201814058814 -0.47043374082126893
0.024761904761904617 -0.4550990781511915
0.02485260770975042 -0.3936452787807234
0.024943310657596224 -0.3070449646219362
0.025034013605442027 -0.17425259461031106
0.02512471655328783 -0.022284363462157078
0.025215419501133634 0.15567507665091126
0.025306122448979437 0.3409712573300155
0.02539682539682524 0.48656072415888196
0.025487528344671044 0.5698464420116444
0.025578231292516847 0.5954499942849295
0.02566893424036265 0.5704653810024752
0.025759637188208454 0.5080977150768435
0.025850340136054258 0.39703047954208254
0.02594104308390006 0.24999563305352146
0.026031746031745864 0.08036758032758137
0.026122448979591668 -0.10965393103210747
0.02621315192743747 -0.2648661702992543
0.026303854875283274 -0.3985347929466271
0.026394557823129078 -0.4960446149301174
0.02648526077097488 -0.5618899056907309
0.026575963718820685 -0.5919788187697452
0.026666666666666488 -0.5998517936199581
0.02675736961451229 -0.5393677126267405
0.026848072562358095 -0.4457110416154464
0.026938775510203898 -0.2919672376280752
0.0270294784580497 -0.13700892699007228
0.027120181405895505 0.05188353453053921
0.027210884353741308 0.22154344569199147
0.02730158730158711 0.3958085763574829
0.027392290249432915 0.5351854280974042
0.02748299319727872 0.6544308304447495
0.027573696145124522 0.7374781645519788
0.027664399092970325 0.7594535549232557
0.02775510204081613 0.7029783362450349
0.027845804988661932 0.6173434710965935
0.027936507936507735 0.48583744537620077
0.02802721088435354 0.30955942008540976
0.028117913832199342 0.08576894841285226
0.028208616780045145 -0.15122887497434528
0.02829931972789095 -0.35908673209078423
0.028390022675736752 -0.5567772954749275
0.028480725623582556 -0.7186785143991974
0.02857142857142836 -0.8327936978903955
0.028662131519274162 -0.8615024762338256
0.028752834467119966 -0.7955354326176507
0.02884353741496577 -0.6563090792523459
0.028934240362811572 -0.48655286378129603
0.029024943310657376 -0.2566163083781482
0.02911564625850318 -0.007060762776173369
0.029206349206348983 0.22865434422605446
0.029297052154194786 0.42213039068122094
0.02938775510204059 0.5834761171761931
0.029478458049886393 0.7193056149558792
0.029569160997732196 0.7999183326099419
0.029659863945578 0.8114448693285938
0.029750566893423803 0.7426266738892007
0.029841269841269606 0.5964957066695057
0.02993197278911541 0.4208742512354704
0.030022675736961213 0.2011194774170745
0.030113378684807016 -0.042688724285741164
0.03020408163265282 -0.2863450488687179
0.030294784580498623 -0.4994471163362353
0.030385487528344426 -0.6522228040959724
0.03047619047619023 -0.7465996182854453
0.030566893424036033 -0.7919181891588296
0.030657596371881837 -0.7744562057216513
0.03074829931972764 -0.6750192087633949
0.030839002267573443 -0.5366455350128689
0.030929705215419247 -0.33673302971025454
0.03102040816326505 -0.08936274008813574
0.031111111111110853 0.1362274694481101
0.031201814058956657 0.35537803327674494
0.03129251700680246 0.5475703160984742
0.03138321995464827 0.6805386337327511
0.031473922902494074 0.7753507122006559
0.03156462585033988 0.7941117023718582
0.03165532879818569 0.7407489853521706
0.031746031746031494 0.6156560793579715
0.0318367346938773 0.4410883830115703
0.03192743764172311 0.2524135008678119
0.032018140589568915 0.0557356186709194
0.03210884353741472 -0.12990262318911858
0.03219954648526053 -0.32237196958833036
0.032290249433106336 -0.4866183536062352
0.03238095238095214 -0.5899639496087253
0.03247165532879795 -0.6416045650690313
0.032562358276643756 -0.6461587028307558
0.03265306122448956 -0.6050327957257825
0.03274376417233537 -0.49662321072348053
0.03283446712018118 -0.34757485634972274
0.032925170068026983 -0.1752294386939925
0.03301587301587279 0.014781466156400658
0.0331065759637186 0.19628652388800133
0.033197278911564404 0.34033085893011134
0.03328798185941021 0.4319938175736047
0.03337868480725602 0.5124748697627575
0.033469387755101825 0.5333477677246364
0.03356009070294763 0.526612079720636
0.03365079365079344 0.46035840600151545
0.033741496598639245 0.3706392226431616
0.03383219954648505 0.24081545723496328
0.03392290249433086 0.11535034097666093
0.034013605442176666 -0.030088378166074962
0.03410430839002247 -0.184363798257886
0.03419501133786828 -0.33755439792494407
0.034285714285714086 -0.4682994748917029
0.03437641723355989 -0.5593988325145588
0.0344671201814057 -0.6269323761675076
0.03455782312925151 -0.6240166394824702
0.034648526077097314 -0.5935092089704164
0.03473922902494312 -0.49562068564703365
0.03482993197278893 -0.38288661024953746
0.034920634920634734 -0.22681165187541533
0.03501133786848054 -0.04839221460047104
0.03510204081632635 0.15073335326836357
0.035192743764172155 0.3156895403279424
0.03528344671201796 0.466533439265599
0.03537414965986377 0.586083155251323
0.035464852607709575 0.6674648619846879
0.03555555555555538 0.6884666077523938
0.03564625850340119 0.6769851453056368
0.035736961451246996 0.6228469370420107
0.0358276643990928 0.4949193273309688
0.03591836734693861 0.3430980169704121
0.036009070294784416 0.1870756362895692
0.03609977324263022 -0.00533716751964692
0.03619047619047603 -0.17769047226999113
0.03628117913832184 -0.34375074230268954
0.036371882086167644 -0.46665123439445133
0.03646258503401345 -0.5370281135801954
0.03655328798185926 -0.5504001914092808
0.036643990929705064 -0.5233852955714547
0.03673469387755087 -0.4375367389672793
0.03682539682539668 -0.3423754296547181
0.036916099773242485 -0.20376437861081342
0.03700680272108829 -0.04525428871057869
0.0370975056689341 0.11378472894558923
0.037188208616779905 0.2394016089170058
0.03727891156462571 0.3445021732030614
0.03736961451247152 0.42384682325873807
0.037460317460317326 0.46168094916532
0.03755102040816313 0.44842084932053156
0.03764172335600894 0.41760887100394417
0.037732426303854746 0.33708223816966787
0.03782312925170055 0.24549326166822621
0.03791383219954636 0.12534966594530172
0.03800453514739217 0.009772902574101662
0.038095238095237974 -0.11203696550369419
0.03818594104308378 -0.23850034187596608
0.03827664399092959 -0.3368499947151976
0.038367346938775394 -0.4124016198542951
0.0384580498866212 -0.45342810157815217
0.03854875283446701 -0.46184402348738046
0.038639455782312815 -0.454592908939341
0.03873015873015862 -0.40701469745057156
0.03882086167800443 -0.3178633750214006
0.038911564625850235 -0.18184305629293973
0.03900226757369604 -0.03304058612443735
0.03909297052154185 0.12018725521026431
0.039183673469387656 0.2698470408274085
0.03927437641723346 0.4146729718606044
0.03936507936507927 0.5065698975248535
0.039455782312925076 0.5588814808104993
0.03954648526077088 0.5509346659030616
0.03963718820861669 0.5192592921916838
0.0397278911564625 0.42396264866696415
0.039818594104308304 0.2908984790660164
0.03990929705215411 0.12787989566354022
0.03999999999999992 -0.048891922131647045
0.040090702947845724 -0.23300869917885192
0.04018140589569153 -0.39870973748436955
0.04027210884353734 -0.5343518945188666
0.040362811791383145 -0.6175431135925387
0.04045351473922895 -0.6740086650441304
0.04054421768707476 -0.7009371337191008
0.040634920634920565 -0.6464459744950863
0.04072562358276637 -0.5355284594061125
0.04081632653061218 -0.369311580246123
0.040907029478457986 -0.2013940388398915
0.04099773242630379 -0.04504460360377563
0.0410884353741496 0.12658281530505372
0.04117913832199541 0.2948327773737046
0.04126984126984121 0.4233548677179416
0.04136054421768702 0.5054864677053381
0.04145124716553283 0.5726413674669724
0.041541950113378634 0.5824695638840853
0.04163265306122444 0.5341885920942232
0.04172335600907025 0.4423911792467588
0.041814058956916055 0.29253494320705825
0.04190476190476186 0.10647020513784855
0.04199546485260767 -0.09729887306517163
0.042086167800453475 -0.2758287040253075
0.04217687074829928 -0.4363099652723177
0.04226757369614509 -0.5861922827251407
0.042358276643990896 -0.6872540425649799
0.0424489795918367 -0.7426610750160157
0.04253968253968251 -0.750027046665021
0.042630385487528316 -0.6871038441603501
0.04272108843537412 -0.5583448309886941
0.04281179138321993 -0.38065533734715024
0.04290249433106574 -0.16793288899747252
0.042993197278911544 0.06716948892282365
0.04308390022675735 0.31960088575753287
0.04317460317460316 0.567493918453788
0.043265306122448964 0.7700379609576002
0.04335600907029477 0.8880314800339019
0.04344671201814058 0.9101829025553487
0.043537414965986385 0.8676884263010699
0.04362811791383219 0.7689167466207661
0.043718820861678 0.5915223917355334
0.043809523809523805 0.3528700710234328
0.04390022675736961 0.11173882384617725
0.04399092970521542 -0.127642115829193
0.044081632653061226 -0.3636621238181579
0.04417233560090703 -0.5884343391647595
0.04426303854875284 -0.753333475802033
0.044353741496598646 -0.8739481817371362
0.04444444444444445 -0.9053845718765887
0.04453514739229026 -0.8532013539617093
0.04462585034013607 -0.7561033209742081
0.044716553287981874 -0.6104752498703135
0.04480725623582768 -0.4443105756374826
0.04489795918367349 -0.2556876697828256
0.044988662131519294 -0.02581845566597177
0.0450793650793651 0.17760619183814177
0.04517006802721091 0.34866259616646095
0.045260770975056715 0.47551708287395666
0.04535147392290252 0.5539686446534524
0.04544217687074833 0.5887202773458101
0.045532879818594135 0.5599888450269707
0.04562358276643994 0.49382306233599454
0.04571428571428575 0.3960080373175603
0.045804988662131556 0.2479105213940918
0.04589569160997736 0.0628866028012143
0.04598639455782317 -0.12807051131377192
0.046077097505668976 -0.2951073075894036
0.04616780045351478 -0.4276016701078265
0.04625850340136059 -0.5028710598867562
0.0463492063492064 -0.5216316900705176
0.046439909297052204 -0.5011032429750837
0.04653061224489801 -0.4256222312379382
0.04662131519274382 -0.29155190915296164
0.046712018140589624 -0.11857428194831895
0.04680272108843543 0.08757916541359154
0.04689342403628124 0.30814074752863896
0.046984126984127045 0.5150528921745311
0.04707482993197285 0.6698965148019904
0.04716553287981866 0.7921387348562974
0.047256235827664465 0.8375836174038335
0.04734693877551027 0.8040815514752896
0.04743764172335608 0.693302390920387
0.047528344671201886 0.5543829498593786
0.04761904761904769 0.3953479431991228
0.0477097505668935 0.19920636393090152
0.047800453514739306 -0.006195223505273526
0.04789115646258511 -0.2010540540472249
0.04798185941043092 -0.3741010731517771
0.04807256235827673 -0.5209132168275904
0.048163265306122534 -0.638864922163775
0.04825396825396834 -0.7236982705458468
0.04834467120181415 -0.7626073090609543
0.048435374149659954 -0.7270840316176861
0.04852607709750576 -0.6552790968530832
0.04861678004535157 -0.5084377024555243
0.048707482993197375 -0.3239737009873817
0.04879818594104318 -0.12764951679296777
0.04888888888888899 0.06057727170261496
0.048979591836734795 0.2326604337592814
0.0490702947845806 0.38380601846186707
0.04916099773242641 0.4997805747933395
0.049251700680272216 0.5567129165838782
0.04934240362811802 0.5908131336462823
0.04943310657596383 0.5706955871418968
0.049523809523809637 0.521146435997371
0.04961451247165544 0.41950102539519524
0.04970521541950125 0.2899550221912575
0.04979591836734706 0.15274450889543467
0.049886621315192864 -0.01873585930764935


==> program/noise-low.csv <==
0.0 0.6288234104003811
0.00009070294784580499 -0.9596669019571661
0.00018140589569160998 0.6091003214495956
0.00027210884353741496 0.29516551417651715
0.00036281179138321996 -0.5892799996280298
0.00045351473922902497 0.9085109766825361
0.0005442176870748299 -0.22213961328895288
0.0006349206349206349 -0.08751873068686546
0.0007256235827664399 0.004802430515364379
0.0008163265306122449 0.9405475125975319
0.0009070294784580499 0.03573043878090811
0.000997732426303855 -0.37281311777718673
0.0010884353741496598 -0.676420744200335
0.0011791383219954647 -0.47676697105094024
0.0012698412698412696 -0.4162815726400077
0.0013605442176870745 -0.7726749174233235
0.0014512471655328794 0.7747334285580398
0.0015419501133786843 0.7144153599428049
0.0016326530612244892 0.19257613555355374
0.001723356009070294 0.124726195848716
0.001814058956916099 0.045978285382962385
0.001904761904761904 -0.8173815190832553
0.001995464852607709 0.5579352603661677
0.002086167800453514 -0.3586244639844225
0.0021768707482993192 0.6582122316253866
0.0022675736961451243 0.926469642884673
0.0023582766439909295 0.026701942092436818
0.0024489795918367346 -0.5873771311220194
0.0025396825396825397 -0.6474253886024061
0.002630385487528345 -0.9161777321519744
0.00272108843537415 0.8339929671105912
0.002811791383219955 -0.47734660433543535
0.00290249433106576 -0.045926155067497434
0.0029931972789115652 -0.9075249952514481
0.0030839002267573704 -0.4213132360999736
0.0031746031746031755 0.31560335129397066
0.0032653061224489806 0.4502126896870818
0.0033560090702947857 -0.10281052116835734
0.003446712018140591 -0.8723318536934284
0.003537414965986396 0.246251777337457
0.003628117913832201 -0.5497919843880906
0.003718820861678006 0.9006369223121174
0.0038095238095238113 -0.7709426150589582
0.0039002267573696164 0.05065160990940677
0.0039909297052154215 0.17890111640535786
0.004081632653061227 0.7063080157866487
0.004172335600907032 -0.8988436420678263
0.004263038548752837 0.5586725404855498
0.004353741496598642 0.8740086147733984
0.004444444444444447 0.8357956644230978
0.004535147392290252 0.7180651111337508
0.004625850340136057 0.7363950458207156
0.004716553287981862 0.026662879629680628
0.0048072562358276675 -0.19322824668912875
0.004897959183673473 -0.010407106021979615
0.004988662131519278 0.944323058459983
0.005079365079365083 -0.287521551430114
0.005170068027210888 -0.5353843571002093
0.005260770975056693 -0.8685361176888775
0.005351473922902498 0.8365006621080685
0.005442176870748303 -0.949035248474459
0.005532879818594108 0.9770846089760504
0.0056235827664399135 0.9363199660871923
0.005714285714285719 0.0530540580053474
0.005804988662131524 -0.6121964451419647
0.005895691609977329 0.5347297188208274
0.005986394557823134 0.6396943499892238
0.006077097505668939 -0.8972742000821219
0.006167800453514744 -0.5807582024905733
0.006258503401360549 0.7434591303447865
0.006349206349206354 0.10791002682128689
0.0064399092970521595 -0.013967922891948354
0.006530612244897965 -0.7658038597474349
0.00662131519274377 0.5262312266338224
0.006712018140589575 -0.13485490952964288
0.00680272108843538 0.0413728831432231
0.006893424036281185 -0.6220366383488375
0.00698412698412699 -0.19564479826848136
0.007074829931972795 -0.353794885881663
0.0071655328798186 0.40758285308433295
0.0072562358276644055 -0.8116644268882611
0.007346938775510211 0.007009999828182626
0.007437641723356016 -0.07745965199485878
0.007528344671201821 -0.8654673306423862
0.007619047619047626 -0.9080317059783339
0.007709750566893431 -0.11677332504577313
0.007800453514739236 -0.11733461965744724
0.007891156462585041 -0.7358724597692192
0.007981859410430846 0.8966712623128368
0.008072562358276652 -0.16036796247595175
0.008163265306122457 -0.26384165470112153
0.008253968253968262 -0.3172052396268596
0.008344671201814067 -0.7494223790125508
0.008435374149659872 0.01202520868089637
0.008526077097505677 0.23911794746274082
0.008616780045351482 0.5914752857274086
0.008707482993197287 -0.7537162724774602
0.008798185941043092 0.19718590662749155
0.008888888888888898 -0.03833935643507618
0.008979591836734703 0.4717773647214699
0.009070294784580508 -0.727193046996182
0.009160997732426313 -0.49177306622540884
0.009251700680272118 0.21129094208853574
0.009342403628117923 -0.7467968102420672
0.009433106575963728 -0.23236224293530972
0.009523809523809533 0.10992579583775387
0.009614512471655338 0.22015765407592003
0.009705215419501144 0.37702089137794004
0.009795918367346949 -0.7600094952527455
0.009886621315192754 -0.8296922451885632
0.009977324263038559 0.6085147477240569
0.010068027210884364 0.9632514172613741
0.010158730158730169 0.008380107583566594
0.010249433106575974 0.9712537324454761
0.01034013605442178 0.02000650857109728
0.010430839002267584 -0.5827205094002933
0.01052154195011339 -0.7554753224261747
0.010612244897959195 0.136645495457725
0.010702947845805 0.49225763801770694
0.010793650793650805 -0.9774183521460319
0.01088435374149661 -0.31973789500066496
0.010975056689342415 -0.8823549153474985
0.01106575963718822 -0.30347655208396646
0.011156462585034025 -0.44849278508883267
0.01124716553287983 -0.26245292189122477
0.011337868480725636 -0.5639131713108889
0.01142857142857144 0.7810610087544334
0.011519274376417246 0.8660585179147446
0.011609977324263051 -0.3285241602753578
0.011700680272108856 0.5723002153849929
0.011791383219954661 0.1357418517898167
0.011882086167800466 -0.5045806650315832
0.011972789115646271 -0.2852970623144175
0.012063492063492076 -0.2509737173679689
0.012154195011337882 -0.30656420912280774
0.012244897959183687 -0.492284978388875
0.012335600907029492 -0.13434827284290182
0.012426303854875297 -0.3671393833046638
0.012517006802721102 -0.5186600895874808
0.012607709750566907 0.1944995117826619
0.012698412698412712 0.24354188429274173
0.012789115646258517 0.10233137619270277
0.012879818594104323 0.15896350521570154
0.012970521541950128 -0.806701851730864
0.013061224489795933 -0.7080539042847357
0.013151927437641738 0.6538353778081563
0.013242630385487543 0.257013795491544
0.013333333333333348 -0.8905704093376572
0.013424036281179153 -0.3106289767452117
0.013514739229024958 0.7156366470073435
0.013605442176870763 -0.6066119169366108
0.013696145124716569 0.035609652762210384
0.013786848072562374 0.46132809586388246
0.013877551020408179 -0.5041257181447292
0.013968253968253984 -0.6472093981334961
0.014058956916099789 -0.34477353104035685
0.014149659863945594 0.4229511433334442
0.0142403628117914 0.3701449200441467
0.014331065759637204 0.0818504039388733
0.01442176870748301 0.2786189518586311
0.014512471655328815 0.39154693633121135
0.01460317460317462 -0.7297369615942558
0.014693877551020425 0.26714603748804566
0.01478458049886623 0.29493400927049435
0.014875283446712035 0.83238364496091
0.01496598639455784 -0.6601616732450578
0.015056689342403645 -0.4853597214644215
0.01514739229024945 -0.680326912244858
0.015238095238095255 0.9135233394134611
0.01532879818594106 0.6672642381552757
0.015419501133786866 0.284784098222103
0.01551020408163267 0.45026721024193506
0.015600907029478476 0.017498015895834662
0.01569160997732428 0.5963749076696986
0.015782312925170083 0.7612853601484758
0.015873015873015886 0.6864364362988706
0.01596371882086169 0.028273493058111866
0.016054421768707493 0.00983447954287624
0.016145124716553296 -0.35535808008987413
0.0162358276643991 -0.171478515530815
0.016326530612244903 -0.25261402694802126
0.016417233560090706 0.017638785303020568
0.01650793650793651 -0.013745459731143307
0.016598639455782313 -0.8936390836941169
0.016689342403628116 0.5251120749220979
0.01678004535147392 0.7980889349240086
0.016870748299319723 -0.3438560283612125
0.016961451247165527 -0.9062582801343543
0.01705215419501133 0.529116997152827
0.017142857142857133 -0.3242923562238674
0.017233560090702937 0.8300285699847221
0.01732426303854874 0.3223499675100553
0.017414965986394543 0.1132469778212828
0.017505668934240347 -0.34474051612074036
0.01759637188208615 0.6629150977039047
0.017687074829931954 0.8707423603326879
0.017777777777777757 0.7738933397396219
0.01786848072562356 0.26085578470045134
0.017959183673469364 0.7426202745974577
0.018049886621315167 -0.3248754507687118
0.01814058956916097 -0.1539721014336618
0.018231292517006774 -0.48428158100794105
0.018321995464852577 -0.8217105974493806
0.01841269841269838 0.051538683951724944
0.018503401360544184 0.0629926924740413
0.018594104308389987 0.5205491442514
0.01868480725623579 0.024278743198206356
0.018775510204081594 -0.9766365874038628
0.018866213151927397 0.27360938961468856
0.0189569160997732 0.6525871308177214
0.019047619047619004 0.7279296467844233
0.019138321995464808 0.497888064127855
0.01922902494331061 -0.7536681142527769
0.019319727891156414 0.9305027827924357
0.019410430839002218 0.9532650837100263
0.01950113378684802 -0.9513066962713624
0.019591836734693825 0.9122873188257886
0.019682539682539628 0.13348290141054497
0.01977324263038543 0.5045132070091817
0.019863945578231235 -0.9040270314794097
0.019954648526077038 -0.889662632925823
0.02004535147392284 -0.339320116289733
0.020136054421768645 -0.15950383622187744
0.020226757369614448 -0.9193395317809981
0.02031746031746025 -0.059278702842835033
0.020408163265306055 -0.680576351164043
0.02049886621315186 -0.3108201623686636
0.02058956916099766 -0.7739753459519649
0.020680272108843465 0.9065165107386458
0.02077097505668927 0.9134082814942599
0.020861678004535072 0.43942806554013586
0.020952380952380875 0.41941613294636276
0.02104308390022668 0.3752211286628668
0.021133786848072482 0.7834653027317173
0.021224489795918285 0.47037638781368185
0.02131519274376409 0.009439616931937546
0.021405895691609892 0.4192135199949177
0.021496598639455695 0.32077746100741844
0.0215873015873015 -0.5874587987986064
0.021678004535147302 0.10093956349905105
0.021768707482993106 -0.18126901895303024
0.02185941043083891 0.9698811324708818
0.021950113378684712 -0.48228564124607615
0.022040816326530516 -0.1690005702360069
0.02213151927437632 0.1873911233123837
0.022222222222222122 -0.04047218431729641
0.022312925170067926 0.9644356009001926
0.02240362811791373 -0.09786946468471304
0.022494331065759533 0.6137400215057982
0.022585034013605336 -0.2630034294591759
0.02267573696145114 0.02388924779926642
0.022766439909296943 0.7337000325167784
0.022857142857142746 -0.24552690243477163
0.02294784580498855 -0.11900096622272417
0.023038548752834353 0.3583094832390336
0.023129251700680156 0.6322695758734526
0.02321995464852596 -0.6179459352553697
0.023310657596371763 0.3682591021918364
0.023401360544217566 0.5749599674192629
0.02349206349206337 -0.0002128109336394842
0.023582766439909173 -0.5854512519634913
0.023673469387754977 -0.6047112253971191
0.02376417233560078 0.08890963115005512
0.023854875283446583 -0.4426659043977656
0.023945578231292387 0.9415201928796061
0.02403628117913819 -0.43834564425944017
0.024126984126983993 -0.38766842391054807
0.024217687074829797 0.11181473129238345
0.0243083900226756 -0.8185810229784299
0.024399092970521404 0.6222993942495201
0.024489795918367207 0.22135361661700384
0.02458049886621301 -0.3978953315871524
0.024671201814058814 0.24892562959551012
0.024761904761904617 -0.5524774437193939
0.02485260770975042 0.38248721984738654
0.024943310657596224 -0.20009571318516872
0.025034013605442027 0.8667945384203444
0.02512471655328783 0.27028572891612673
0.025215419501133634 0.9933455989214931
0.025306122448979437 0.8371651267719374
0.02539682539682524 -0.3777024784073472
0.025487528344671044 -0.8141899017650145
0.025578231292516847 -0.4226859818265508
0.02566893424036265 -0.10853732007288777
0.025759637188208454 0.28809682891892663
0.025850340136054258 -0.3455111892767044
0.02594104308390006 -0.22398258285224032
0.026031746031745864 -0.1794413426377441
0.026122448979591668 -0.6172001246868632
0.02621315192743747 0.8844302987876419
0.026303854875283274 -0.06335768384471482
0.026394557823129078 0.09826486373745484
0.02648526077097488 -0.34482743180003655
0.026575963718820685 -0.37139292489071213
0.026666666666666488 -0.9536795590430683
0.02675736961451229 0.7749258696043225
0.026848072562358095 -0.33500665853149414
0.026938775510203898 0.9786586437790326
0.0270294784580497 -0.74941532191574
0.027120181405895505 0.9503700237139989
0.027210884353741308 -0.4707380050026667
0.02730158730158711 0.9273749987891351
0.027392290249432915 -0.03721434810133985
0.02748299319727872 0.9192771191986457
0.027573696145124522 0.6603738667118302
0.027664399092970325 -0.04778746376926719
0.02775510204081613 -0.6694768375413206
0.027845804988661932 0.9793210893355592
0.027936507936507735 0.07671260276732794
0.02802721088435354 -0.3004115196644355
0.028117913832199342 -0.9561152451103822
0.028208616780045145 -0.35833662570415453
0.02829931972789095 0.521194724487419
0.028390022675736752 -0.8027889516211089
0.028480725623582556 -0.4239929030705227
0.02857142857142836 -0.4383697883315314
0.028662131519274162 0.6635004996004282
0.028752834467119966 0.9718557021049447
0.02884353741496577 0.4115462630082728
0.028934240362811572 -0.744204197717878
0.029024943310657376 0.8995798898161342
0.02911564625850318 0.0908837774980077
0.029206349206348983 -0.4123349847300758
0.029297052154194786 -0.7837245102933897
0.02938775510204059 0.1558690248420157
0.029478458049886393 0.8725482348521585
0.029569160997732196 0.14626311327942254
0.029659863945578 -0.16406306441967913
0.029750566893423803 -0.5904370086710986
0.029841269841269606 -0.7246760955836336
0.02993197278911541 0.6003490981181033
0.030022675736961213 -0.49435642559415577
0.030113378684807016 -0.41931065833645653
0.03020408163265282 -0.25026717182487884
0.030294784580498623 0.16570323802663556
0.030385487528344426 0.6655140455499091
0.03047619047619023 0.1661305106631784
0.030566893424036033 -0.4387108139783868
0.030657596371881837 -0.031282306656074316
0.03074829931972764 0.778112363251418
0.030839002267573443 -0.5040850207451929
0.030929705215419247 0.7840808995031009
0.03102040816326505 0.8849338202003701
0.031111111111110853 -0.9598922266065824
0.031201814058956657 0.284132551002347
0.03129251700680246 0.16418704347782467
0.03138321995464827 -0.4905301114755054
0.031473922902494074 0.6720304346345436
0.03156462585033988 -0.4930503574416624
0.03165532879818569 -0.3285212587398759
0.031746031746031494 -0.5116093495189235
0.0318367346938773 -0.08499248700332653
0.03192743764172311 0.6995055197504129
0.032018140589568915 0.35634493230756953
0.03210884353741472 0.480451683625684
0.03219954648526053 -0.7448030078655116
0.032290249433106336 -0.0034615853809429296
0.03238095238095214 0.7513039514309038
0.03247165532879795 0.12633218293225676
0.032562358276643756 -0.1756815729140494
0.03265306122448956 -0.21769136521445853
0.03274376417233537 0.7446026822423103
0.03283446712018118 0.10001855765004143
0.032925170068026983 -0.08568842198832156
0.03301587301587279 0.23113396303521794
0.0331065759637186 -0.1768171955311711
0.033197278911564404 -0.7290211056193852
0.03328798185941021 -0.879391624796994
0.03337868480725602 0.922266889112598
0.033469387755101825 -0.6689258345097596
0.03356009070294763 0.5695254068285053
0.03365079365079344 -0.6688768776759684
0.033741496598639245 0.4611285646588375
0.03383219954648505 -0.44801237258315374
0.03392290249433086 0.8187456756873861
0.034013605442176666 -0.4732407262719331
0.03410430839002247 -0.499923416064103
0.03419501133786828 -0.5931199208351597
0.034285714285714086 -0.24633925134463683
0.03437641723355989 0.02204081882304531
0.0344671201814057 -0.8370318438012693
0.03455782312925151 0.7413035758634339
0.034648526077097314 -0.8296869473600963
0.03473922902494312 0.777276504500135
0.03482993197278893 -0.8754840979528343
0.034920634920634734 0.5454284969124543
0.03501133786848054 0.24435411771860768
0.03510204081632635 0.729534036184087
0.035192743764172155 -0.732276559046534
0.03528344671201796 0.5012703394753091
0.03537414965986377 0.29824971554294455
0.035464852607709575 0.38117903666132574
0.03555555555555538 -0.23259789921170984
0.03564625850340119 0.8510656498491451
0.035736961451246996 0.41580353314424945
0.0358276643990928 -0.9434014505109287
0.03591836734693861 0.516297471364098
0.036009070294784416 0.7911551955135435
0.03609977324263022 -0.8933854384565226
0.03619047619047603 0.639724657088454
0.03628117913832184 -0.38611783282508094
0.036371882086167644 0.5097163069317389
0.03646258503401345 0.5168905683133962
0.03655328798185926 0.5023624455794604
0.036643990929705064 -0.13471165814779504
0.03673469387755087 0.6633834863694812
0.03682539682539668 -0.9162619283693522
0.036916099773242485 0.661847761986276
0.03700680272108829 0.21208374765982937
0.0370975056689341 -0.03263740894213259
0.037188208616779905 -0.8359684866936804
0.03727891156462571 0.010187382346528438
0.03736961451247152 0.11707204862429575
0.037460317460317326 -0.2527148933738272
0.03755102040816313 -0.5225168244267154
0.03764172335600894 0.6762006046893542
0.037732426303854746 -0.638711665905712
0.03782312925170055 0.5516916426251856
0.03791383219954636 -0.3887356483351289
0.03800453514739217 0.48528087895486527
0.038095238095237974 -0.26645584410672446
0.03818594104308378 -0.5755694291031849
0.03827664399092959 0.2786669429109122
0.038367346938775394 -0.20215264759076587
0.0384580498866212 0.02553338371811746
0.03854875283446701 -0.1516533973979888
0.038639455782312815 -0.7989452152510512
0.03873015873015862 0.16127280941262673
0.03882086167800443 0.37217074687876056
0.038911564625850235 0.8612138812572727
0.03900226757369604 0.00802014488913588
0.03909297052154185 0.14589429370730517
0.039183673469387656 0.3063662835178818
0.03927437641723346 0.705724078394874
0.03936507936507927 -0.6766132099266661
0.039455782312925076 0.07466376062358351
0.03954648526077088 -0.5690159440434109
0.03963718820861669 0.7535289984088226
0.0397278911564625 -0.8588084398905766
0.039818594104308304 -0.20280863209692962
0.03990929705215411 -0.3270867421122004
0.03999999999999992 -0.2207079302102113
0.040090702947845724 -0.516502529037302
0.04018140589569153 -0.10094394304345919
0.04027210884353734 -0.14917330587030697
0.040362811791383145 0.3043613299504764
0.04045351473922895 -0.8881169615518574
0.04054421768707476 -0.937436059335581
0.040634920634920565 0.9544265295738417
0.04072562358276637 0.21780867414032312
0.04081632653061218 0.5376558984950315
0.040907029478457986 -0.9565644210569012
0.04099773242630379 -0.9524531278182876
0.0410884353741496 0.5232320447739288
0.04117913832199541 0.3423974309913808
0.04126984126984121 -0.5258604843462492
0.04136054421768702 -0.4124720144114625
0.04145124716553283 0.9945937313592512
0.041541950113378634 -0.4093563203721671
0.04163265306122444 -0.4394686875025436
0.04172335600907025 -0.0643254611790938
0.041814058956916055 -0.9111293370162904
0.04190476190476186 -0.5669094851629132
0.04199546485260767 -0.4460760565581909
0.042086167800453475 0.5532747727244335
0.04217687074829928 -0.24032299924649367
0.04226757369614509 -0.9933163609805787
0.042358276643990896 0.004420388025329539
0.0424489795918367 -0.3925715802220096
0.04253968253968251 -0.4448179575718981
0.042630385487528316 0.39755085213052826
0.04272108843537412 0.45520948675815237
0.04281179138321993 0.23831706406509434
0.04290249433106574 0.2728080629074965
0.042993197278911544 0.45205158005749146
0.04308390022675735 0.9785678752182443
0.04317460317460316 0.9200582804437862
0.043265306122448964 0.12186924650377344
0.04335600907029477 -0.773081454628399
0.04344671201814058 -0.889414524400936
0.043537414965986385 0.30355443998788356
0.04362811791383219 0.4578399719805084
0.043718820861678 -0.7109360547528919
0.043809523809523805 -0.6293301169363154
0.04390022675736961 0.8398735907021616
0.04399092970521542 0.27471721597824184
0.044081632653061226 -0.38175010364077755
0.04417233560090703 -0.7905329449080241
0.04426303854875284 0.3753291215690153
0.044353741496598646 -0.6759976951116691
0.04444444444444445 0.6789132735410037
0.04453514739229026 0.42170801302923544
0.04462585034013607 -0.8379148153676453
0.044716553287981874 -0.3866772126375412
0.04480725623582768 -0.9803162768902993
0.04489795918367349 -0.3985573529262462
0.044988662131519294 0.8878324462305365
0.0450793650793651 -0.954399478378333
0.04517006802721091 -0.5814584802327348
0.045260770975056715 -0.5316715074078346
0.04535147392290252 -0.3327748427011014
0.04544217687074833 0.05459169905041151
0.045532879818594135 -0.610356673274738
0.04562358276643994 0.2527661142527978
0.04571428571428575 0.2528562038794291
0.045804988662131556 -0.7600920970458752
0.04589569160997736 -0.7269410674290129
0.04598639455782317 -0.1322414367767613
0.046077097505668976 0.4179289374542257
0.04616780045351478 0.3300647699111292
0.04625850340136059 0.80635315850525
0.0463492063492064 0.5835543932820564
0.046439909297052204 -0.09264922702979511
0.04653061224489801 0.5804206935177605
0.04662131519274382 0.9728860992409489
0.046712018140589624 0.6633815804178318
0.04680272108843543 0.9865227153027716
0.04689342403628124 0.9144232992349247
0.046984126984127045 0.5252610092342973
0.04707482993197285 -0.31043603092209343
0.04716553287981866 0.8611258172572418
0.047256235827664465 -0.4564437694979002
0.04734693877551027 -0.44149507825297657
0.04743764172335608 -0.5204346646835177
0.047528344671201886 0.9602523038536898
0.04761904761904769 0.8314421765579475
0.0477097505668935 -0.2971643806195735
0.047800453514739306 0.14538788845422396
0.04789115646258511 0.27133790177091444
0.04798185941043092 0.11739247108748939
0.04807256235827673 -0.223453674983106
0.048163265306122534 -0.5510809236557876
0.04825396825396834 -0.7291723253971832
0.04834467120181415 -0.48321956966147284
0.048435374149659954 0.4995493661844054
0.04852607709750576 -0.7939705678247778
0.04861678004535157 0.9024173908174078
0.048707482993197375 -0.029036877683605272
0.04879818594104318 -0.427731728280832
0.04888888888888899 -0.5853895737289893
0.048979591836734795 -0.32848354995448226
0.0490702947845806 -0.0015456383120142012
0.04916099773242641 -0.09601930251718017
0.049251700680272216 -0.6670359183724588
0.04934240362811802 0.8387228303679085
0.04943310657596383 -0.2549077775922855
0.049523809523809637 0.591291321579202
0.04961451247165544 -0.4277712321904887
0.04970521541950125 0.15268251117148496
0.04979591836734706 0.5127641545871189
0.049886621315192864 -0.9065143742846591


==> program/noise-upsmp-1st-order.csv <==
0.0 0.043237710927639374
0.000022675736961451248 0.0835024096942465
0.000045351473922902495 0.12099851973297762
0.00006802721088435374 0.1559164083824425
0.00009070294784580499 0.07920923131113898
0.00011337868480725624 0.007776416951892431
0.00013605442176870748 -0.05874469830880071
0.00015873015873015873 -0.12069184144209692
0.00018140589569160998 -0.07051154908263076
0.00020408163265306123 -0.023781638721381795
0.00022675736961451248 0.019735136883023897
0.00024943310657596373 0.06025971192210995
0.00027210884353741496 0.0764117651140137
0.0002947845804988662 0.09145320792588289
0.0003174603174603174 0.10546040559757812
0.00034013605442176863 0.11850447251774893
0.00036281179138321985 0.06983742243730483
0.0003854875283446711 0.02451670426543166
0.0004081632653061223 -0.017687774785985128
0.0004308390022675735 -0.056990286393290894
0.00045351473922902475 0.009397293685133616
0.000476190476190476 0.0712200834756317
0.0004988662131519273 0.12879195660257908
0.0005215419501133785 0.1824052048331653
0.0005442176870748298 0.1545888232959362
0.0005668934240362811 0.12868508789125782
0.0005895691609977324 0.10456248563914514
0.0006122448979591836 0.08209854635305526
0.0006349206349206349 0.07043571276307196
0.0006575963718820862 0.05957481214667148
0.0006802721088435375 0.04946070383077829
0.0007029478458049888 0.040042038598619815
0.00072562358276644 0.03761897361359174
0.0007482993197278913 0.035362517857241746
0.0007709750566893426 0.03326121532849177
0.0007936507936507939 0.03130439773749524
0.0008163265306122451 0.0938236842542506
0.0008390022675736964 0.15204416319942943
0.0008616780045351477 0.20626141930483272
0.000884353741496599 0.2567507129838966
0.0009070294784580503 0.24155342457656506
0.0009297052154195015 0.22740109720626261
0.0009523809523809528 0.21422187966245476
0.0009750566893424041 0.2019488612025023
0.0009977324263038554 0.16242839824216423
0.0010204081632653066 0.12562535057671406
0.001043083900226758 0.09135286953759493
0.0010657596371882092 0.05943695411520262
0.0010884353741496605 0.00883959734156238
0.0011111111111111118 -0.03827870020861742
0.001133786848072563 -0.08215715761420082
0.0011564625850340143 -0.1230185453212414
0.0011791383219954656 -0.14734218200497984
0.0012018140589569169 -0.1699933326548876
0.0012244897959183682 -0.19108699691389347
0.0012471655328798194 -0.2107302670836353
0.0012698412698412707 -0.2248639138013783
0.001292517006802722 -0.2380257351687482
0.0013151927437641733 -0.25028255360818763
0.0013378684807256245 -0.26169659685221947
0.0013605442176870758 -0.29683131440523924
0.001383219954648527 -0.3295501792149357
0.0014058956916099784 -0.3600193045983893
0.0014285714285714297 -0.3883933819703369
0.001451247165532881 -0.30841712794730025
0.0014739229024943322 -0.233940017396549
0.0014965986394557835 -0.16458393084627007
0.0015192743764172348 -0.09999674820722423
0.001541950113378686 -0.04399801354539048
0.0015646258503401373 0.008150264753693839
0.0015873015873015886 0.05671284292587886
0.0016099773242630399 0.10193627264687487
0.0016326530612244912 0.1081686426987222
0.0016553287981859424 0.11397247683692684
0.0016780045351473937 0.11937724106362821
0.001700680272108845 0.12441037530741059
0.0017233560090702963 0.12443209103402655
0.0017460317460317475 0.12445231359373035
0.0017687074829931988 0.12447114565623538
0.00179138321995465 0.124488682831716
0.0018140589569161014 0.11909033122209338
0.0018367346938775527 0.11406316866574408
0.001859410430839004 0.10938167231361463
0.0018820861678004552 0.10502207426017177
0.0019047619047619065 0.04159787715178951
0.0019274376417233578 -0.01746529100151014
0.001950113378684809 -0.07246729325537721
0.0019727891156462603 -0.12368737417081976
0.0019954648526077116 -0.07681920427383532
0.002018140589569163 -0.03317367581830582
0.002040816326530614 0.007470799064102605
0.0020634920634920654 0.04532057192571265
0.0020861678004535167 0.017545431235233763
0.002108843537414968 -0.008319899031067708
0.0021315192743764193 -0.032406736870711286
0.0021541950113378706 -0.05483737089471079
0.002176870748299322 -0.005808292013563844
0.002199546485260773 0.03984956196620469
0.0022222222222222244 0.08236799546750116
0.0022448979591836757 0.12196287410996282
0.002267573696145127 0.17728052057840774
0.0022902494331065782 0.2287945421059856
0.0023129251700680295 0.27676647481388766
0.0023356009070294808 0.3214398716772928
0.002358276643990932 0.30117377918133
0.0023809523809523833 0.28230117718600756
0.0024036281179138346 0.2647262496983924
0.002426303854875286 0.24835976900476656
0.002448979591836737 0.19089474798044515
0.0024716553287981884 0.13738100473364528
0.0024943310657596397 0.0875468505779828
0.002517006802721091 0.04113927806045304
0.0025396825396825423 -0.006206223903602051
0.0025623582766439936 -0.050296263215046336
0.002585034013605445 -0.09135468451894431
0.002607709750566896 -0.12958994096905158
0.0026303854875283474 -0.18367548386053323
0.0026530612244897987 -0.23404212088714363
0.00267573696145125 -0.2809455629115716
0.0026984126984127012 -0.32462393819353796
0.0027210884353741525 -0.24495778391420026
0.002743764172335604 -0.17076945074087624
0.002766439909297055 -0.10168228532132458
0.0027891156462585063 -0.03734553287593143
0.0028117913832199576 -0.06759987586151518
0.002834467120181409 -0.09577393920947631
0.00285714285714286 -0.12201076232981853
0.0028798185941043115 -0.14644354928519884
0.0029024943310657627 -0.13953200311420422
0.002925170068027214 -0.13309569280507774
0.0029478458049886653 -0.1271019412811107
0.0029705215419501166 -0.12152031833168314
0.002993197278911568 -0.17556576645962513
0.003015873015873019 -0.225895065626728
0.0030385487528344704 -0.2727637371317782
0.0030612244897959217 -0.3164097327049518
0.003083900226757373 -0.3236228664402283
0.0031065759637188242 -0.33034002724229333
0.0031292517006802755 -0.33659531806272197
0.003151927437641727 -0.3424204969442681
0.003174603174603178 -0.2971749725839356
0.0031972789115646293 -0.2550405170399118
0.0032199546485260806 -0.2158032141444289
0.003242630385487532 -0.17926385654187793
0.003265306122448983 -0.1359812361886582
0.0032879818594104345 -0.09567471595523475
0.0033106575963718857 -0.05813966008132387
0.003333333333333337 -0.02318550350073861
0.0033560090702947883 -0.028660496065548807
0.0033786848072562396 -0.033759029767770676
0.003401360544217691 -0.03850698980698097
0.003424036281179142 -0.042928481524121875
0.0034467120181405934 -0.09995801104725496
0.0034693877551020447 -0.15306620705913968
0.003492063492063496 -0.20252269928730518
0.0035147392290249472 -0.24857857779930048
0.0035374149659863985 -0.21455418955331973
0.00356009070294785 -0.1828693081372975
0.003582766439909301 -0.15336306975648
0.0036054421768707524 -0.1258856715628615
0.0036281179138322036 -0.1550333437251758
0.003650793650793655 -0.18217683060697498
0.003673469387755106 -0.2074539393928694
0.0036961451247165575 -0.23099300168638673
0.0037188208616780087 -0.15318246422602091
0.00374149659863946 -0.08072215621034677
0.0037641723356009113 -0.01324419745185851
0.0037868480725623626 0.04959399690452358
0.003809523809523814 -0.006825856820439011
0.003832199546485265 -0.05936629816095112
0.0038548752834467164 -0.10829407436031459
0.0038775510204081677 -0.15385759120061043
0.003900226757369619 -0.13979559927507568
0.00392290249433107 -0.1267005057376845
0.003945578231292521 -0.11450582694245376
0.0039682539682539715 -0.10314965063915137
0.003990929705215422 -0.0837559236711548
0.004013605442176873 -0.06569570360920342
0.004036281179138324 -0.04887729891451232
0.004058956916099775 -0.033215322731269446
0.004081632653061226 0.017634082373927572
0.004104308390022677 0.06498709748724905
0.004126984126984127 0.1090841333460477
0.004149659863945578 0.15014907011678205
0.004172335600907029 0.0780206427960504
0.00419501133786848 0.01085174471449471
0.004217687074829931 -0.05169863988530429
0.004240362811791382 -0.10994807861857336
0.0042630385487528325 -0.06397392344092792
0.004285714285714283 -0.0211609375181736
0.004308390022675734 0.018708240208733656
0.004331065759637185 0.05583602511697805
0.004353741496598636 0.11209332937026284
0.004376417233560087 0.16448239809248968
0.0043990929705215375 0.2132692100098409
0.004421768707482988 0.2587014552302868
0.004444444444444439 0.29838228164736624
0.00446712018140589 0.3353346662259029
0.004489795918367341 0.3697462158163204
0.004512471655328792 0.40179163747772956
0.004535147392290243 0.42353850758759454
0.0045578231292516935 0.4437900693679039
0.004580498866213144 0.4626491397752653
0.004603174603174595 0.48021146610288845
0.004625850340136046 0.49782657295330696
0.004648526077097497 0.5142304702886838
0.004671201814058948 0.529506440515523
0.0046938775510203985 0.5437320395667936
0.004716553287981849 0.5081785177080523
0.0047392290249433 0.4750696454523036
0.004761904761904751 0.4442373294189492
0.004784580498866202 0.4155250342783141
0.004807256235827653 0.373667339489306
0.004829931972789104 0.3346877673615267
0.0048526077097505544 0.29838841903564256
0.004875283446712005 0.2645850031191083
0.004897959183673456 0.24567662737200682
0.004920634920634907 0.22806838592515954
0.004943310657596358 0.21167088193024347
0.004965986394557809 0.19640086543967392
0.0049886621315192595 0.24782777328584946
0.00501133786848071 0.2957185822232081
0.005034013605442161 0.3403164333624373
0.005056689342403612 0.38184774950367056
0.005079365079365063 0.33582211518578914
0.005102040816326514 0.29296118981319125
0.005124716553287965 0.25304736893877283
0.005147392290249415 0.21587801053258035
0.005170068027210866 0.16422143327214062
0.005192743764172317 0.11611674692122673
0.005215419501133768 0.0713197245158731
0.005238095238095219 0.02960293206561671
0.00526077097505667 -0.03215284223258203
0.0052834467120181205 -0.0896623078325758
0.005306122448979571 -0.14321743965922562
0.005328798185941022 -0.1930901365282807
0.005351473922902473 -0.12229577902042153
0.005374149659863924 -0.05636922050764717
0.005396825396825375 0.005024247423123452
0.0054195011337868255 0.06219631873390216
0.005442176870748276 -0.00733566347397962
0.005464852607709727 -0.07208664723745563
0.005487528344671178 -0.13238537258952351
0.005510204081632629 -0.18853797549615348
0.00553287981859408 -0.10839011279802752
0.005555555555555531 -0.03375319333371536
0.0055782312925169815 0.03575171371669403
0.005600907029478432 0.10047748400248366
0.005623582766439883 0.15794976481087214
0.005646258503401334 0.21147026866114293
0.005668934240362785 0.2613107185631897
0.005691609977324236 0.3077241539334523
0.0057142857142856865 0.29021311377888415
0.005736961451247137 0.2739061275442605
0.005759637188208588 0.25872040483967107
0.005782312925170039 0.24457884791782541
0.00580498866213149 0.1856672332441993
0.005827664399092941 0.13080636369775742
0.005850340136054392 0.07971771124669637
0.0058730158730158424 0.03214189936395184
0.005895691609977293 0.06669968855248207
0.005918367346938744 0.09888129442067345
0.005941043083900195 0.1288501026278647
0.005963718820861646 0.1567582644839868
0.005986394557823097 0.18996480628290918
0.0060090702947845475 0.22088807613065817
0.006031746031745998 0.24968507112842497
0.006054421768707449 0.27650199330335373
0.0060770975056689 0.19579349087811487
0.006099773242630351 0.12063448110780636
0.006122448979591802 0.050643382525771025
0.006145124716553253 -0.014535148906337291
0.006167800453514703 -0.05346847789269339
0.006190476190476154 -0.08972476274182357
0.006213151927437605 -0.12348807621347481
0.006235827664399056 -0.1549298342791067
0.006258503401360507 -0.09315687590871714
0.006281179138321958 -0.03563140780823244
0.0063038548752834085 0.01793862619172757
0.006326530612244859 0.06782520056508225
0.00634920634920631 0.07058142131256823
0.006371882086167761 0.07314812514010258
0.006394557823129212 0.07553834317481135
0.006417233560090663 0.07776421052738988
0.0064399092970521135 0.07145673627951543
0.006462585034013564 0.06558296208749526
0.006485260770975015 0.06011306686430529
0.006507936507936466 0.05501928001200783
0.006530612244897917 -0.0014202752791012997
0.006553287981859368 -0.053979063511923414
0.006575963718820819 -0.10292392507673101
0.0065986394557822695 -0.14850335249781768
0.00662131519274372 -0.10210880324463265
0.006643990929705171 -0.05890432941810849
0.006666666666666622 -0.018670582379415896
0.006689342403628073 0.018796704163018905
0.006712018140589524 0.008231664842713409
0.0067346938775509745 -0.0016069255119283295
0.006757369614512425 -0.010769017316017373
0.006780045351473876 -0.019301126408957887
0.006802721088435327 -0.015129199533386142
0.006825396825396778 -0.01124413311064386
0.006848072562358229 -0.007626202701197032
0.00687074829931968 -0.0042570401121155045
0.0068934240362811304 -0.046735381795585985
0.006916099773242581 -0.0862929253217074
0.006938775510204032 -0.1231305039042512
0.006961451247165483 -0.1574351415248609
0.006984126984126934 -0.16006242617361957
0.007006802721088385 -0.16250905951027883
0.0070294784580498355 -0.16478746306540204
0.007052154195011286 -0.1669092042688005
0.007074829931972737 -0.17975940822820274
0.007097505668934188 -0.19172603598009058
0.007120181405895639 -0.2028698419620552
0.00714285714285709 -0.21324740315460416
0.007165532879818541 -0.17055929913299986
0.007188208616779991 -0.13080641646481164
0.007210884353741442 -0.09378693020159042
0.007233560090702893 -0.05931289281839694
0.007256235827664344 -0.11104436083954855
0.007278911564625795 -0.1592187884847116
0.007301587301587246 -0.20408075679363621
0.0073242630385486965 -0.2458580294864241
0.007346938775510147 -0.2284708988969549
0.007369614512471598 -0.21227930224253738
0.007392290249433049 -0.19720103496489177
0.0074149659863945 -0.18315954486674943
0.007437641723355951 -0.175891651627585
0.0074603174603174015 -0.16912349656885478
0.007482993197278852 -0.16282071784170307
0.007505668934240303 -0.1569513163077954
0.007528344671201754 -0.20566866701186148
0.007551020408163205 -0.25103622715141655
0.007573696145124656 -0.2932843273307303
0.007596371882086107 -0.33262746069013505
0.0076190476190475575 -0.372192085691082
0.007641723356009008 -0.40903625882834566
0.007664399092970459 -0.44334703756405136
0.00768707482993191 -0.47529861734478807
0.007709750566893361 -0.4506465247345559
0.007732426303854812 -0.42768950269010303
0.0077551020408162625 -0.40631099866279186
0.007777777777777713 -0.38640247422261104
0.007800453514739164 -0.3679014484605434
0.007823129251700615 -0.3506725477347491
0.007845804988662067 -0.33462830110557723
0.007868480725623518 -0.3196872521092069
0.00789115646258497 -0.3483040233736634
0.007913832199546422 -0.3749531139456547
0.007936507936507874 -0.3997698209651594
0.007959183673469325 -0.42288013858099655
0.007981859410430777 -0.33214817618525533
0.008004535147392229 -0.2476549165748742
0.00802721088435368 -0.1689713883993351
0.008049886621315132 -0.09569811625076953
0.008072562358276584 -0.10014479566914385
0.008095238095238036 -0.10428572273145188
0.008117913832199487 -0.10814192087888298
0.008140589569160939 -0.11173296798705463
0.00816326530612239 -0.1221919161065881
0.008185941043083842 -0.13193171005991194
0.008208616780045294 -0.14100179867389348
0.008231292517006746 -0.14944823068875174
0.008253968253968198 -0.16098315279658637
0.00827664399092965 -0.1717249370863588
0.008299319727891101 -0.18172811947886325
0.008321995464852553 -0.19104348602117827
0.008344671201814004 -0.2294374528550212
0.008367346938775456 -0.2651914619330451
0.008390022675736908 -0.2984870359664267
0.00841269841269836 -0.3294932162186376
0.008435374149659811 -0.3060105107594583
0.008458049886621263 -0.28414246915288016
0.008480725623582715 -0.26377806759198164
0.008503401360544166 -0.244813916233829
0.008526077097505618 -0.21153890502223405
0.00854875283446707 -0.18055187369829123
0.008571428571428522 -0.15169550144449542
0.008594104308389973 -0.12482328477602611
0.008616780045351425 -0.0755708078213449
0.008639455782312877 -0.029704916553225193
0.008662131519274328 0.013007249654266112
0.00868480725623578 0.052782539999586625
0.008707482993197232 -0.0026720788021593247
0.008730158730158684 -0.0543136544860836
0.008752834467120135 -0.10240437076442749
0.008775510204081587 -0.1471883836752517
0.008798185941043039 -0.12350930975918945
0.00882086167800449 -0.10145840193249879
0.008843537414965942 -0.0809237079784682
0.008866213151927394 -0.06180097348155547
0.008888888888888846 -0.060187759661947914
0.008911564625850297 -0.05868546994542401
0.008934240362811749 -0.05728647722360211
0.0089569160997732 -0.055983678825807515
0.008979591836734652 -0.019694986225706687
0.009002267573696104 0.014098506649584126
0.009024943310657556 0.04556836899202514
0.009047619047619007 0.07487437294689642
0.00907029478458046 0.01972445537958547
0.009092970521541911 -0.03163337023628199
0.009115646258503363 -0.07945984701696994
0.009138321995464814 -0.1239977894595133
0.009160997732426266 -0.1492859082542819
0.009183673469387718 -0.17283522351173333
0.00920634920634917 -0.19476529484663868
0.009229024943310621 -0.21518746099016858
0.009251700680272073 -0.1858629326659809
0.009274376417233525 -0.15855475019946935
0.009297052154194976 -0.13312427024834994
0.009319727891156428 -0.10944238254537461
0.00934240362811788 -0.15326668368844784
0.009365079365079331 -0.1940776389015031
0.009387755102040783 -0.23208244495567223
0.009410430839002235 -0.26747405183364514
0.009433106575963687 -0.26505977428261357
0.009455782312925138 -0.2628115017389085
0.00947845804988659 -0.26071781974753255
0.009501133786848042 -0.25876809870802364
0.009523809523809493 -0.23341681602755585
0.009546485260770945 -0.20980868001442507
0.009569160997732397 -0.18782383242153014
0.009591836734693849 -0.16735065641924052
0.0096145124716553 -0.14070570008630193
0.009637188208616752 -0.1158928430368007
0.009659863945578204 -0.09278611066817302
0.009682539682539655 -0.07126819035411075
0.009705215419501107 -0.04044396624386989
0.009727891156462559 -0.01173920662811846
0.00975056689342401 0.014991822242266804
0.009773242630385462 0.03988483350710492
0.009795918367346914 -0.01511566295589315
0.009818594104308366 -0.06633434161819962
0.009841269841269817 -0.11403123914852437
0.009863945578231269 -0.1584485121714722
0.00988662131519272 -0.20460303188266288
0.009909297052154173 -0.24758398052720723
0.009931972789115624 -0.28760957190904207
0.009954648526077076 -0.3248830155157588
0.009977324263038528 -0.2607028625507606
0.00999999999999998 -0.20093571784101383
0.010022675736961431 -0.14527814424962768
0.010045351473922883 -0.09344756888711775
0.010068027210884335 -0.020789260457526878
0.010090702947845786 0.046873084265226767
0.010113378684807238 0.10988298626173719
0.01013605442176869 0.16856034611200446
0.010158730158730141 0.15754640048710614
0.010181405895691593 0.1472897704920424
0.010204081632653045 0.13773838332904173
0.010226757369614497 0.12884374671044085
0.010249433106575948 0.186767607119163
0.0102721088435374 0.24070864009057547
0.010294784580498852 0.2909407036562987
0.010317460317460303 0.33771882545103943
0.010340136054421755 0.3158730209084591
0.010362811791383207 0.29552932739764265
0.010385487528344658 0.2765844602101991
0.01040816326530611 0.2589422364636091
0.010430839002267562 0.2010697560464828
0.010453514739229014 0.1471765701937048
0.010476190476190465 0.09698906379295019
0.010498866213151917 0.05025243542574908
0.010521541950113369 -0.005149165888990041
0.01054421768707482 -0.056741369552566964
0.010566893424036272 -0.10478610861601824
0.010589569160997724 -0.1495273056915898
0.010612244897959176 -0.12985014888286264
0.010634920634920627 -0.11152598753184571
0.010657596371882079 -0.09446179007273005
0.01068027210884353 -0.07857092176253971
0.010702947845804982 -0.039320919538061376
0.010725623582766434 -0.002769735808604779
0.010748299319727886 0.031268199383951735
0.010770975056689338 0.06296569626252688
0.01079365079365079 -0.008570801893886492
0.010816326530612241 -0.07518847168464916
0.010839002267573693 -0.1372255302872057
0.010861678004535144 -0.19499693916633593
0.010884353741496596 -0.20357409023927073
0.010907029478458048 -0.2115614789519936
0.0109297052154195 -0.218999657189223
0.010952380952380951 -0.22592638850012886
0.010975056689342403 -0.2710622190354634
0.010997732426303855 -0.31309452326931514
0.011020408163265306 -0.3522366987483727
0.011043083900226758 -0.3886874698673972
0.01106575963718821 -0.38282839246973327
0.011088435374149662 -0.3773721834936848
0.011111111111111113 -0.37229114182624046
0.011133786848072565 -0.36755947107469183
0.011156462585034017 -0.3731244217077021
0.011179138321995468 -0.37830672798807374
0.01120181405895692 -0.38313270042784214
0.011224489795918372 -0.38762684043604984
0.011247165532879824 -0.3790199189757388
0.011269841269841275 -0.37100480687863335
0.011292517006802727 -0.36354081150869716
0.011315192743764179 -0.3565900382434613
0.01133786848072563 -0.37084551529460086
0.011360544217687082 -0.3841207899778287
0.011383219954648534 -0.3964832607168253
0.011405895691609986 -0.40799569163967736
0.011428571428571437 -0.3262365060911011
0.011451247165532889 -0.25009905785694475
0.01147392290249434 -0.17919679794922247
0.011496598639455792 -0.1131697563735507
0.011519274376417244 -0.04583831108131797
0.011541950113378696 0.016863444031231273
0.011564625850340148 0.07525384508575356
0.0115873015873016 0.12962933950673167
0.011609977324263051 0.09812684094127389
0.011632653061224503 0.06879044482038695
0.011655328798185954 0.041471210583352264
0.011678004535147406 0.016030438778168316
0.011700680272108858 0.054279383395853996
0.01172335600907031 0.08989834194222947
0.011746031746031761 0.12306815147840643
0.011768707482993213 0.15395721476288626
0.011791383219954665 0.15270473181513763
0.011814058956916116 0.15153836922286698
0.011836734693877568 0.1504522053760109
0.01185941043083902 0.14944072583265508
0.011882086167800471 0.10447040925255939
0.011904761904761923 0.06259223828354483
0.011927437641723375 0.023593597911814496
0.011950113378684827 -0.01272350753123021
0.011972789115646278 -0.03146558419903517
0.01199546485260773 -0.048918961241884634
0.012018140589569182 -0.06517224926322435
0.012040816326530633 -0.080307966027726
0.012063492063492085 -0.09204289239918434
0.012086167800453537 -0.10297092871881847
0.012108843537414989 -0.11314755650693142
0.01213151927437644 -0.1226244423909692
0.012154195011337892 -0.1352720861181402
0.012176870748299344 -0.1470500816192011
0.012199546485260795 -0.1580182256478786
0.012222222222222247 -0.16823220335087377
0.012244897959183699 -0.19051397591317587
0.01226757369614515 -0.21126366041216812
0.012290249433106602 -0.2305866027680269
0.012312925170068054 -0.2485809053467468
0.012335600907029506 -0.24072630346486126
0.012358276643990957 -0.2334117816754208
0.012380952380952409 -0.22660020423168203
0.01240362811791386 -0.22025698882981778
0.012426303854875313 -0.23035657864728212
0.012448979591836764 -0.23976172366865145
0.012471655328798216 -0.2485201737118431
0.012494331065759668 -0.2566763953314769
0.01251700680272112 -0.2746903163348055
0.012539682539682571 -0.29146560548039313
0.012562358276644023 -0.3070874307268828
0.012585034013605475 -0.3216351039093777
0.012607709750566926 -0.28614584103535173
0.012630385487528378 -0.2530968093356154
0.01265306122448983 -0.22232021923941567
0.012675736961451281 -0.193659818337048
0.012698412698412733 -0.16359795912073416
0.012721088435374185 -0.13560314441523896
0.012743764172335637 -0.1095332448539467
0.012766439909297088 -0.08525590384327526
0.01278911564625854 -0.07235745818468653
0.012811791383219992 -0.06034590581851964
0.012834467120181443 -0.0491602642254104
0.012857142857142895 -0.03874374402591323
0.012879818594104347 -0.025149452290551808
0.012902494331065799 -0.012489900017172723
0.01292517006802725 -0.0007008147980039552
0.012947845804988702 0.010277656423058142
0.012970521541950154 -0.045897611900480834
0.012993197278911605 -0.0982102854591251
0.013015873015873057 -0.14692595512165096
0.013038548752834509 -0.19229194980758282
0.01306122448979596 -0.22775558860716005
0.013083900226757412 -0.26078075813619594
0.013106575963718864 -0.29153512681746513
0.013129251700680316 -0.3201748342427927
0.013151927437641767 -0.25320218136014466
0.013174603174603219 -0.19083454819766466
0.01319727891156467 -0.13275529496716487
0.013219954648526122 -0.0786695539382458
0.013242630385487574 -0.05558806653524721
0.013265306122449026 -0.03409365535047556
0.013287981859410478 -0.014077193494554803
0.01331065759637193 0.004562942389390184
0.013333333333333381 -0.05698616100518591
0.013356009070294833 -0.11430316633150527
0.013378684807256284 -0.16767907139573446
0.013401360544217736 -0.21738486508131952
0.013424036281179188 -0.22379630250420565
0.01344671201814064 -0.2297668913942026
0.013469387755102091 -0.2353269443654921
0.013492063492063543 -0.24050468974590816
0.013514739229024995 -0.174760695421363
0.013537414965986446 -0.11353723861946367
0.013560090702947898 -0.056523488522831344
0.01358276643990935 -0.00342998694876796
0.013605442176870802 -0.04490459729920689
0.013628117913832253 -0.08352742576063034
0.013650793650793705 -0.11949456000869818
0.013673469387755157 -0.15298860478873338
0.013696145124716608 -0.14002064461649352
0.01371882086167806 -0.12794435753398714
0.013741496598639512 -0.11669843236440657
0.013764172335600964 -0.10622577366925096
0.013786848072562415 -0.06720093817352416
0.013809523809523867 -0.03085943877542858
0.013832199546485319 0.0029832299181114016
0.01385487528344677 0.034498886764144844
0.013877551020408222 -0.002536781088512676
0.013900226757369674 -0.03702588741985903
0.013922902494331126 -0.0691435330437265
0.013945578231292577 -0.09905277889399626
0.013968253968254029 -0.13674386522085355
0.01399092970521548 -0.1718433236467844
0.014013605442176932 -0.20452935373649792
0.014036281179138384 -0.2349679021055622
0.014058956916099836 -0.2425181045369369
0.014081632653061288 -0.2495491572916717
0.01410430839002274 -0.2560967569473359
0.014126984126984191 -0.26219414559542764
0.014149659863945643 -0.21508375902874685
0.014172335600907094 -0.17121266864978676
0.014195011337868546 -0.13035814141480703
0.014217687074829998 -0.09231275933799928
0.01424036281179145 -0.06051430666165782
0.014263038548752901 -0.030902306146648056
0.014285714285714353 -0.0033264179917711256
0.014308390022675805 0.022353360284094913
0.014331065759637256 0.0264443593341406
0.014353741496598708 0.030254062504603024
0.01437641723356016 0.03380181161661256
0.014399092970521611 0.037105618553423515
0.014421768707483063 0.053712003617828644
0.014444444444444515 0.0691765385775905
0.014467120181405967 0.083577736706755
0.014489795918367418 0.0969887127299645
0.01451247165532887 0.11724244869587018
0.014535147392290322 0.13610354379247208
0.014557823129251773 0.15366775559230494
0.014580498866213225 0.1700242574056577
0.014603174603174677 0.10815694323195642
0.014625850340136129 0.05054360720517038
0.01464852607709758 -0.003108252948576798
0.014671201814059032 -0.05307102713368802
0.014693877551020484 -0.031052996880335755
0.014716553287981935 -0.010548919847466021
0.014739229024943387 0.008545302938691123
0.014761904761904839 0.0263266126373884
0.01478458049886629 0.044795977448811725
0.014807256235827742 0.0619953942215242
0.014829931972789194 0.07801218420547092
0.014852607709750646 0.09292766446738668
0.014875283446712097 0.1437724380548328
0.01489795918367355 0.1911211401121883
0.014920634920635 0.23521415947946817
0.014943310657596453 0.2762753559314476
0.014965986394557904 0.2118862239433574
0.014988662131519356 0.1519244695460761
0.015011337868480808 0.09608566757146782
0.01503401360544226 0.04408632503553813
0.015056689342403711 0.007681772132886061
0.015079365079365163 -0.026219614524965098
0.015102040816326615 -0.05778995190552394
0.015124716553288066 -0.0871895222647349
0.015147392290249518 -0.12797347302764614
0.01517006802721097 -0.16595313144964238
0.015192743764172421 -0.20132131983916135
0.015215419501133873 -0.23425760209998414
0.015238095238095325 -0.15533652547242413
0.015260770975056777 -0.0818420386328426
0.015283446712018228 -0.013401010879209729
0.01530612244897968 0.05033403213425908
0.015328798185941132 0.09275396986126191
0.015351473922902583 0.13225712526961542
0.015374149659864035 0.1690440554452148
0.015396825396825487 0.20330152722829814
0.015419501133786939 0.20890424460809123
0.01544217687074839 0.21412172080495429
0.015464852607709842 0.2189804448882022
0.015487528344671294 0.22350508454661158
0.015510204081632745 0.23909718095712632
0.015532879818594197 0.2536171694495779
0.015555555555555649 0.2671387678459777
0.0155782312925171 0.2797306251527909
0.015600907029478552 0.2616995888279289
0.015623582766440004 0.24490836120523296
0.015646258503401456 0.22927169340658693
0.015668934240362906 0.2147101982414135
0.015691609977324356 0.24095335030064488
0.015714285714285806 0.26539203101895614
0.015736961451247256 0.28815031530978963
0.015759637188208706 0.3093437467323917
0.015782312925170155 0.34041911783636125
0.015804988662131605 0.3693577556531476
0.015827664399093055 0.39630658132893054
0.015850340136054505 0.4214024137555166
0.015873015873015955 0.43962607442588286
0.015895691609977405 0.4565966816012989
0.015918367346938855 0.47240039486789887
0.015941043083900305 0.48711744950426517
0.015963718820861755 0.455567475343664
0.015986394557823205 0.42618686803545464
0.016009070294784655 0.39882646255920634
0.016031746031746105 0.3733473504369885
0.016054421768707555 0.34835231340395506
0.016077097505669005 0.3250759276933522
0.016099773242630455 0.303400019350719
0.016122448979591905 0.2832145400276034
0.016145124716553355 0.23930647633550134
0.016167800453514805 0.19841751806140956
0.016190476190476255 0.16034007241351247
0.016213151927437705 0.12488082061870112
0.016235827664399155 0.1045032406889382
0.016258503401360605 0.08552681710265007
0.016281179138322055 0.06785520676582724
0.016303854875283505 0.05139869110698868
0.016326530612244955 0.030494866910591546
0.016349206349206405 0.011028383457139287
0.016371882086167855 -0.0070995903759377855
0.016394557823129305 -0.023981090112576032
0.016417233560090755 -0.021119319840826555
0.016439909297052205 -0.018454324042967023
0.016462585034013655 -0.015972572564618207
0.016485260770975105 -0.013661465580797299
0.016507936507936555 -0.013667240993627367
0.016530612244898005 -0.013672619290786637
0.016553287981859455 -0.013677627777830683
0.016575963718820905 -0.013682291882793188
0.016598639455782355 -0.07418785952526641
0.016621315192743805 -0.1305330823078492
0.016643990929705255 -0.18300402430741286
0.016666666666666705 -0.231867079919869
0.016689342403628155 -0.17981741806891147
0.016712018140589605 -0.13134667550717083
0.016734693877551055 -0.08620876680732183
0.016757369614512505 -0.04417452730293042
0.016780045351473954 0.013739258192895036
0.016802721088435404 0.0676709089994292
0.016825396825396854 0.11789423551514445
0.016848072562358304 0.16466422101684072
0.016870748299319754 0.1296985197089652
0.016893424036281204 0.09713704963759771
0.016916099773242654 0.06681449657701445
0.016938775510204104 0.0385769132585512
0.016961451247165554 -0.026389674006657794
0.016984126984127004 -0.08688917802771748
0.017006802721088454 -0.14322875412169414
0.017029478458049904 -0.19569443769728306
0.017052154195011354 -0.14585661871859323
0.017074829931972804 -0.09944563337017899
0.017097505668934254 -0.05622585358945177
0.017120181405895704 -0.015977853029420983
0.017142857142857154 -0.037177466694300755
0.017165532879818604 -0.0569194012202374
0.017188208616780054 -0.07530388619186859
0.017210884353741504 -0.09242425943736225
0.017233560090702954 -0.028996676870835496
0.017256235827664404 0.03006964395751218
0.017278911564625854 0.08507458210942738
0.017301587301587304 0.13629739705144028
0.017324263038548754 0.14909031653532498
0.017346938775510204 0.16100359867521735
0.017369614512471654 0.17209772707362275
0.017392290249433104 0.1824290264985029
0.017414965986394554 0.1776720893797291
0.017437641723356004 0.17324223784434908
0.017460317460317454 0.16911698158479885
0.017482993197278904 0.16527537672038242
0.017505668934240354 0.13020683541221836
0.017528344671201804 0.0975495965884369
0.017551020408163254 0.06713785980641067
0.017573696145124704 0.03881722501270175
0.017596371882086154 0.08173000937102493
0.017619047619047604 0.1216921234227132
0.017641723356009054 0.15890645438165035
0.017664399092970504 0.19356193899715463
0.017687074829931954 0.24012466363382168
0.017709750566893404 0.28348574915441066
0.017732426303854854 0.32386533931360056
0.017755102040816303 0.36146844084688523
0.017777777777777753 0.389826654397381
0.017800453514739203 0.4162349656070274
0.017823129251700653 0.44082744918162625
0.017845804988662103 0.46372896089003107
0.017868480725623553 0.44977946155209775
0.017891156462585003 0.43678912564539674
0.017913832199546453 0.4246920013772848
0.017936507936507903 0.4134266717807919
0.017959183673469353 0.4360619261342397
0.017981859410430803 0.4571407871214087
0.018004535147392253 0.47677027188788834
0.018027210884353703 0.49505003911212325
0.018049886621315153 0.4386722059600496
0.018072562358276603 0.3861708958703154
0.018095238095238053 0.337279560268549
0.018117913832199503 0.29174997838118294
0.018140589569160953 0.26110226056032493
0.018163265306122403 0.23256187071392384
0.018185941043083853 0.20598390959636906
0.018208616780045303 0.1812334411911406
0.018231292517006753 0.13547282593426951
0.018253968253968203 0.09285869699076217
0.018276643990929653 0.05317470289627286
0.018299319727891103 0.01621936844888411
0.018321995464852553 -0.04139644712650549
0.018344671201814003 -0.09505061633583071
0.018367346938775453 -0.14501554080654427
0.018390022675736903 -0.19154489191110324
0.018412698412698353 -0.1748305374348255
0.018435374149659803 -0.15926545700788255
0.018458049886621253 -0.1447706268879966
0.018480725623582703 -0.13127245698193735
0.018503401360544153 -0.11791484300547275
0.018526077097505603 -0.10547569459858616
0.018548752834467053 -0.09389185834151365
0.018571428571428503 -0.08310452322487658
0.018594104308389953 -0.04159747634484717
0.018616780045351403 -0.002944441679973685
0.018639455782312853 0.03305082180196674
0.018662131519274303 0.0665710616581083
0.018684807256235753 0.06366305440235967
0.018707482993197203 0.06095500086178758
0.018730158730158653 0.05843315227832622
0.018752834467120102 0.05608470525443077
0.018775510204081552 -0.014924904092566115
0.018798185941043002 -0.08105191379195263
0.018820861678004452 -0.14263204994528145
0.018843537414965902 -0.19997795422707895
0.018866213151927352 -0.16741422912819787
0.018888888888888802 -0.13708957609512307
0.018911564625850252 -0.10885003719765306
0.018934240362811702 -0.08255224060713882
0.018956916099773152 -0.03200427577714599
0.018979591836734602 0.015068026004761337
0.019002267573696052 0.05890365029743714
0.019024943310657502 0.09972515008369146
0.019047619047618952 0.14292030468917108
0.019070294784580402 0.18314537329369018
0.019092970521541852 0.22060457812850762
0.019115646258503302 0.25548809916491844
0.019138321995464752 0.27215544875876396
0.019160997732426202 0.2876767563450294
0.019183673469387652 0.3021308234317616
0.019206349206349102 0.31559103315871945
0.019229024943310552 0.24206909177127076
0.019251700680272002 0.1736024972363276
0.019274376417233452 0.1098436454058376
0.019297052154194902 0.050468833289724076
0.019319727891156352 0.11097970627213995
0.019342403628117802 0.16732986960106672
0.019365079365079252 0.21980541243647517
0.019387755102040702 0.2686727525326699
0.019410430839002152 0.3157451178885946
0.019433106575963602 0.3595808013839572
0.019455782312925052 0.40040235630213916
0.019478458049886502 0.4384170332288588
0.01950113378684795 0.3428600423605445
0.0195238095238094 0.2538735218022471
0.01954648526077085 0.17100568796699375
0.0195691609977323 0.09383582177306433
0.01959183673469375 0.15011230361607864
0.0196145124716552 0.20251923128266128
0.01963718820861665 0.2513226741686588
0.0196598639455781 0.29677040681728656
0.01968253968253955 0.2855428064447484
0.019705215419501 0.27508721253903334
0.01972789115646245 0.265350542164782
0.0197505668934239 0.2562833623535037
0.01977324263038535 0.27335157274344646
0.0197959183673468 0.28924617805653213
0.01981859410430825 0.3040478750292643
0.0198412698412697 0.31783181171451286
0.01986394557823115 0.23381716056982857
0.0198866213151926 0.15557933188404
0.01990929705215405 0.08272111306069023
0.0199319727891155 0.014872603723475685
0.01995464852607695 -0.04732297048583105
0.0199773242630384 -0.10524199548567324
0.01999999999999985 -0.15917852552948417
0.0200226757369613 -0.20940639578757028
0.02004535147392275 -0.21833922462266425
0.0200680272108842 -0.2266578348002627
0.02009070294784565 -0.23440445981282138
0.0201133786848071 -0.24161842919039891
0.02013605442176855 -0.23597225416734582
0.02015873015873 -0.23071430846186566
0.02018140589569145 -0.22581789754139298
0.0202040816326529 -0.2212581623814928
0.02022675736961435 -0.26925802999909343
0.0202494331065758 -0.31395744097610345
0.02027210884353725 -0.35558333373083684
0.0202947845804987 -0.39434704246336894
0.02031746031746015 -0.37130784295218616
0.0203401360544216 -0.3498528119563493
0.02036281179138305 -0.3298730225192688
0.0203854875283445 -0.311267037469537
0.02040816326530595 -0.33666063618788117
0.0204308390022674 -0.36030817860069253
0.02045351473922885 -0.38232972302093043
0.0204761904761903 -0.40283707258761453
0.02049886621315175 -0.39651001717158235
0.0205215419501132 -0.39061800820671105
0.02054421768707465 -0.3851311320282352
0.0205668934240361 -0.3800215318260936
0.02058956916099755 -0.40710967907425316
0.020612244897959 -0.4323352533632802
0.02063492063492045 -0.4558263246566281
0.0206575963718819 -0.47770215686510215
0.02068027210884335 -0.38252369241769024
0.0207029478458048 -0.29388967091602286
0.02072562358276625 -0.21135009840696403
0.0207482993197277 -0.13448592238793933
0.02077097505668915 -0.06243302817180525
0.0207936507936506 0.004665530438990337
0.02081632653061205 0.06715041208914667
0.0208390022675735 0.12533885183613497
0.02086167800453495 0.14693553288046224
0.0208843537414964 0.1670472325507715
0.02090702947845785 0.18577605772527492
0.0209297052154193 0.20321709444356634
0.02095238095238075 0.21808287611614355
0.0209750566893422 0.23192649105631008
0.02099773242630365 0.24481822314498522
0.0210204081632651 0.2568235235643117
0.02104308390022655 0.2649645077247402
0.021065759637188 0.2725457202323115
0.02108843537414945 0.2796056508196142
0.0211111111111109 0.28618014267665615
0.02113378684807235 0.3203733225796997
0.0211564625850338 0.3522153895885792
0.02117913832199525 0.3818680055275759
0.0212018140589567 0.40948171640194986
0.02122448979591815 0.41366881592144394
0.0212471655328796 0.417568011721619
0.02126984126984105 0.42119909997670296
0.0212925170068025 0.4245805156818637
0.02131519274376395 0.3960355507878868
0.0213378684807254 0.3694533292016687
0.02136054421768685 0.3446988932763367
0.0213832199546483 0.3216465650127325
0.02140589569160975 0.3283552398582248
0.0214285714285712 0.33460262821393416
0.02145124716553265 0.340420448001888
0.0214739229024941 0.3458382362292158
0.02149659863945555 0.34411506476845116
0.021519274376417 0.3425103780655168
0.02154195011337845 0.34101602914365636
0.0215646258503399 0.3396244312098154
0.02158730158730135 0.2758784636742816
0.0216099773242628 0.21651564993282993
0.02163265306122425 0.1612346056324522
0.0216553287981857 0.10975466951873673
0.02167800453514715 0.10914854544706297
0.0217006802721086 0.1085840982865281
0.02172335600907005 0.10805846234510098
0.0217460317460315 0.10756896897488337
0.02176870748299295 0.08770855471486658
0.0217913832199544 0.06921373664048004
0.02181405895691585 0.05199061676360566
0.0218367346938773 0.03595175349389897
0.02185941043083875 0.10016846019908571
0.0218820861678002 0.1599696452247027
0.02190476190476165 0.21565891852995042
0.0219274376417231 0.26751901394341215
0.02195011337868455 0.21596266855760785
0.021972789115646 0.16795132216740008
0.02199546485260745 0.12324122169477801
0.0220181405895689 0.08160537445097589
0.02204081632653035 0.06437378412862364
0.0220634920634918 0.04832703283875428
0.02208616780045325 0.03338365140141208
0.0221088435374147 0.019467772433257306
0.02213151927437615 0.031014132163549916
0.0221541950113376 0.041766567628257284
0.02217687074829905 0.05177966882407174
0.0221995464852605 0.061104272155727224
0.02222222222222195 0.05411990517861654
0.0222448979591834 0.04761578120037351
0.02226757369614485 0.041558878855036514
0.0222902494331063 0.035918447315959535
0.02231292517006775 0.09976301101066588
0.0223356009070292 0.15921764146867018
0.02235827664399065 0.2145841891954415
0.0223809523809521 0.26614374954534775
0.02240362811791355 0.24111430905314515
0.022426303854875 0.2178058854550072
0.02244897959183645 0.19610014214046997
0.0224716553287979 0.175886879289257
0.02249433106575935 0.205993531298067
0.0225170068027208 0.23403005885695052
0.02253968253968225 0.2601388031082216
0.0225623582766437 0.2844523178595264
0.02258503401360515 0.246809423277772
0.0226077097505666 0.21175484294686456
0.02263038548752805 0.1791106051476902
0.0226530612244895 0.14871097544368064
0.02267573696145095 0.140128270525075
0.0226984126984124 0.13213570984746006
0.02272108843537385 0.12469271526810836
0.0227437641723353 0.11776149878533404
0.02276643990929675 0.16011324942024982
0.0227891156462582 0.1995529062607154
0.02281179138321965 0.23628070401109466
0.0228344671201811 0.27048310929695263
0.02285714285714255 0.2350024141542284
0.022879818594104 0.20196136107113427
0.02290249433106545 0.17119220098426619
0.0229251700680269 0.1425387192059954
0.022947845804988348 0.12455532811775251
0.022970521541949798 0.10780846965935724
0.022993197278911248 0.09221312021445296
0.023015873015872698 0.07769010236529025
0.023038548752834148 0.09698540764533155
0.023061224489795598 0.1149539734653585
0.023083900226757048 0.131687026036577
0.023106575963718498 0.14726951888300618
0.023129251700679948 0.1806179787482161
0.023151927437641398 0.21167340841816687
0.023174603174602848 0.24059347596801461
0.023197278911564298 0.26752500826289793
0.023219954648525748 0.20664028918685423
0.023242630385487198 0.14994198531065867
0.023265306122448648 0.09714223996860784
0.023287981859410098 0.04797298943383364
0.023310657596371548 0.06999576741652727
0.023333333333332998 0.09050426572627901
0.023356009070294448 0.10960260578363296
0.023378684807255898 0.12738774965118244
0.023401360544217348 0.15816268240818177
0.023424036281178798 0.18682153992950015
0.023446712018140248 0.21350982291983187
0.023469387755101698 0.23836302749863267
0.023492063492063148 0.22195862370920352
0.023514739229024598 0.20668218185194223
0.023537414965986048 0.1924561435994173
0.023560090702947498 0.17920828351175513
0.023582766439908948 0.12663052096965993
0.023605442176870398 0.07766798976344917
0.023628117913831848 0.032072107660254034
0.023650793650793298 -0.010388615132295501
0.023673469387754748 -0.05125406128995169
0.023696145124716197 -0.08930961150755579
0.023718820861677647 -0.12474847339535779
0.023741496598639097 -0.15775056966571294
0.023764172335600547 -0.14079028751999084
0.023786848072561997 -0.12499618933710979
0.023809523809523447 -0.11028808865416176
0.023832199546484897 -0.09659131260561149
0.023854875283446347 -0.12038729874706652
0.023877551020407797 -0.1425470799492569
0.023900226757369247 -0.16318316117782514
0.023922902494330697 -0.1824003115903921
0.023945578231292147 -0.10511987152697468
0.023968253968253597 -0.03315321156868289
0.023990929705215047 0.03386504222622658
0.024013605442176497 0.09627514079578518
0.024036281179137947 0.059514774407060406
0.024058956916099397 0.025282039892756104
0.024081632653060847 -0.006596861964062238
0.024104308390022297 -0.03628377999779411
0.024126984126983747 -0.06044488374588374
0.024149659863945197 -0.0829446771765228
0.024172335600906647 -0.10389739149370114
0.024195011337868097 -0.1234094033977509
0.024217687074829547 -0.10723546176211683
0.024240362811790997 -0.09217363554940695
0.024263038548752447 -0.07814745603345863
0.024285714285713897 -0.06508571245500762
0.024308390022675347 -0.11689582620538438
0.024331065759636797 -0.16514349192279024
0.024353741496598247 -0.2100736624758632
0.024376417233559697 -0.25191444784674905
0.024399092970521147 -0.19180376372092703
0.024421768707482597 -0.13582627238167777
0.024444444444444047 -0.08369777672062666
0.024467120181405497 -0.03515362093815948
0.024489795918366947 -0.017516259470977767
0.024512471655328397 -0.0010916377396763244
0.024535147392289847 0.01420363187977918
0.024557823129251297 0.028447203303162052
0.024580498866212747 -0.0008679827647471764
0.024603174603174197 -0.028167465345747145
0.024625850340135647 -0.05358984361289874
0.024648526077097097 -0.07726418670128954
0.024671201814058547 -0.05483547181677088
0.024693877551019996 -0.03394894870599327
0.024716553287981446 -0.014498576720652058
0.024739229024942896 0.003614393464075897
0.024761904761904346 -0.034622316091711014
0.024784580498865796 -0.07022988085540985
0.024807256235827246 -0.10338908004202287
0.024829931972788696 -0.1342682625414233
0.024852607709750146 -0.0987363090577356
0.024875283446711596 -0.06564752214197804
0.024897959183673046 -0.0348339103866027
0.024920634920634496 -0.0061390334233482865
0.024943310657595946 -0.01947543711526343
0.024965986394557396 -0.03189483365046636
0.024988662131518846 -0.04346027616868554
0.025011337868480296 -0.05423048229448956
0.025034013605441746 0.00909892456941068
0.025056689342403196 0.06807382022728455
0.025079365079364646 0.12299361957629285
0.025102040816326096 0.17413714983419903
0.025124716553287546 0.18074829757407196
0.025147392290248996 0.1869048647589771
0.025170068027210446 0.1926381082128557
0.025192743764171896 0.19797713554971866
0.025215419501133346 0.25266643485289336
0.025238095238094796 0.30359531417965496
0.025260770975056246 0.35102233889067147
0.025283446712017696 0.39518829546920975
0.025306122448979146 0.4255784911147785
0.025328798185940596 0.4538790659341747
0.025351473922902046 0.4802337016347522
0.025374149659863496 0.5047762004123433
0.025396825396824946 0.4440972285682191
0.025419501133786396 0.38759052480538675
0.025442176870747846 0.3349692052098129
0.025464852607709296 0.2859661119201834
0.025487528344670746 0.2103197111846617
0.025510204081632196 0.13987473449541762
0.025532879818593646 0.07427353347994257
0.025555555555555096 0.013183051561593797
0.025578231292516546 -0.016787173713490474
0.025600907029477996 -0.044696655200338165
0.025623582766439446 -0.07068708902975168
0.025646258503400896 -0.09489042834866565
0.025668934240362346 -0.09582878457025894
0.025691609977323795 -0.0967026196967636
0.025714285714285245 -0.09751637017951402
0.025736961451246695 -0.09827416742076858
0.025759637188208145 -0.0717074124713577
0.025782312925169595 -0.04696737970147999
0.025804988662131045 -0.023928464236639
0.025827664399092495 -0.0024736977562018372
0.025850340136053945 -0.02606085378504971
0.025873015873015395 -0.04802616397114963
0.025895691609976845 -0.06848114595293252
0.025918367346938295 -0.08752964944913345
0.025941043083899745 -0.09691211262103636
0.025963718820861195 -0.10564944041199398
0.025986394557822645 -0.1137859921391837
0.026009070294784095 -0.12136307698630923
0.026031746031745545 -0.12535652128224675
0.026054421768706995 -0.12907537753451803
0.026077097505668445 -0.13253852633544813
0.026099773242629895 -0.1357635500534417
0.026122448979591345 -0.16886698593019886
0.026145124716552795 -0.19969423938836645
0.026167800453514245 -0.22840182005498094
0.026190476190475695 -0.2551354760016098
0.026213151927437145 -0.1767792717979579
0.026235827664398595 -0.10381081692219353
0.026258503401360045 -0.03585965133078638
0.026281179138321495 0.027419212297233764
0.026303854875282945 0.021177419880830533
0.026326530612244395 0.01536481125705827
0.026349206349205845 0.00995187587581072
0.026371882086167295 0.004911132323641789
0.026394557823128745 0.011330107167973521
0.026417233560090195 0.017307715208556188
0.026439909297051645 0.022874304695721954
0.026462585034013095 0.028058137143124107
0.026485260770974545 0.00241863617609244
0.026507936507935995 -0.0214579003198239
0.026530612244897445 -0.04369269325802768
0.026553287981858895 -0.06439862843792084
0.026575963718820345 -0.08550746507936877
0.026598639455781795 -0.1051648643830424
0.026621315192743245 -0.12347062674918495
0.026643990929704695 -0.14051769033216138
0.026666666666666144 -0.19643045890150396
0.026689342403627594 -0.24849868211108336
0.026712018140589044 -0.29698670975794006
0.026734693877550494 -0.3421407150255865
0.026757369614511944 -0.2653315484546402
0.026780045351473394 -0.19380375736345362
0.026802721088434844 -0.12719419594269893
0.026825396825396294 -0.06516468818103695
0.026848072562357744 -0.08371894191457548
0.026870748299319194 -0.10099741067233199
0.026893424036280644 -0.11708781705031093
0.026916099773242094 -0.13207185186487064
0.026938775510203544 -0.055698352890673444
0.026961451247164994 0.015423726978315611
0.026984126984126444 0.08165547376000781
0.027006802721087894 0.1433331453049717
0.027029478458049344 0.08194802586069908
0.027052154195010794 0.0247837289969664
0.027074829931972244 -0.028449967793206517
0.027097505668933694 -0.07802333140342106
0.027120181405895144 -0.007311309756261919
0.027142857142856594 0.05853857428513898
0.027165532879818044 0.11986063985841412
0.027188208616779494 0.176966218416591
0.027210884353740944 0.13243026839370356
0.027233560090702394 0.09095659706643804
0.027256235827663844 0.05233464306123349
0.027278911564625294 0.016368323142034673
0.027301587301586744 0.07900887157470031
0.027324263038548194 0.13734227450246833
0.027346938775509644 0.19166468997095837
0.027369614512471094 0.2422519122865373
0.027392290249432544 0.22303589522860734
0.027414965986393994 0.20514116579608932
0.027437641723355444 0.18847687264430532
0.027460317460316894 0.17295841134005308
0.027482993197278344 0.22427506402277197
0.027505668934239794 0.2720631989089656
0.027528344671201244 0.3165654358342918
0.027551020408162694 0.35800771216657107
0.027573696145124144 0.37879831914509576
0.027596371882085594 0.398159370162949
0.027619047619047044 0.41618916106338355
0.027641723356008494 0.43297922889666574
0.027664399092969943 0.3999218539050265
0.027687074829931393 0.369137494199197
0.027709750566892843 0.34046985792325
0.027732426303854293 0.3137733998028505
0.027755102040815743 0.24616540552548877
0.027777777777777193 0.1832061168538881
0.027800453514738643 0.12457589017134284
0.027823129251700093 0.06997706046129222
0.027845804988661543 0.13250328579569284
0.027868480725622993 0.1907302264474766
0.027891156462584443 0.24495349995445787
0.027913832199545893 0.29544839728035455
0.027936507936507343 0.28040818901797454
0.027959183673468793 0.26640214100851234
0.027981859410430243 0.25335914470014087
0.028004535147391693 0.24121298094393626
0.028027210884353143 0.20397104115400247
0.028049886621314593 0.16928984608252062
0.028072562358276043 0.13699331968323566
0.028095238095237493 0.10691749284653543
0.028117913832198943 0.03382367752383166
0.028140589569160393 -0.03424422876741756
0.028163265306121843 -0.09763180603943265
0.028185941043083293 -0.15666087232543702
0.028208616780044743 -0.17052803722655088
0.028231292517006193 -0.18344169998785334
0.028253968253967643 -0.1954674231332711
0.028276643990929093 -0.20666626112705888
0.028299319727890543 -0.15661875594358074
0.028321995464851993 -0.11001250235153898
0.028344671201813443 -0.06661088091361801
0.028367346938774893 -0.02619354207473198
0.028390022675736343 -0.07959201177279589
0.028412698412697793 -0.12931881855469524
0.028435374149659243 -0.17562642487199778
0.028458049886620693 -0.21874993393308717
0.028480725623582143 -0.23286237953024536
0.028503401360543593 -0.24600445755978476
0.028526077097505043 -0.2582428902074388
0.028548752834466493 -0.2696398118612675
0.028571428571427943 -0.2812416349276249
0.028594104308389393 -0.2920457200858828
0.028616780045350843 -0.3021069195576601
0.028639455782312292 -0.3114763139421093
0.028662131519273742 -0.24443719782799708
0.028684807256235192 -0.18200767142610763
0.028707482993196642 -0.12387078071695684
0.028730158730158092 -0.06973136534529947
0.028752834467119542 0.0018878520431025994
0.028775510204080992 0.06858255331603147
0.028798185941042442 0.13069134673892013
0.028820861678003892 0.18852955797344298
0.028843537414965342 0.20386412037179727
0.028866213151926792 0.21814428281427248
0.028888888888888242 0.23144254552865973
0.028911564625849692 0.24382642364862106
0.028934240362811142 0.17588973158574123
0.028956916099772592 0.11262434629072576
0.028979591836734042 0.05370907009767567
0.029002267573695492 -0.0011552092032021165
0.029024943310656942 0.060779068671375384
0.029047619047618392 0.11845476399485477
0.029070294784579842 0.17216469563857645
0.029092970521541292 0.22218154833525977
0.029115646258502742 0.2131535526102121
0.029138321995464192 0.20474631918974692
0.029160997732425642 0.19691716464217837
0.029183673469387092 0.18962634043590557
0.029206349206348542 0.14823565851047696
0.029229024943309992 0.10969098758048833
0.029251700680271442 0.073796636775208
0.029274376417232892 0.040370370870052186
0.029297052154194342 -0.01629414838823182
0.029319727891155792 -0.06906243213266408
0.029342403628117242 -0.11820238435992732
0.029365079365078692 -0.1639634880674645
0.029387755102040142 -0.14197189947562824
0.02941043083900159 -0.1214924459834823
0.02943310657596304 -0.10242115363070241
0.02945578231292449 -0.08466119767559409
0.02947845804988594 -0.01884376140283727
0.02950113378684739 0.042448087500728204
0.02952380952380884 0.09952552707842978
0.02954648526077029 0.15267833886376098
0.02956916099773174 0.15223722985801547
0.02959183673469319 0.15182645137648795
0.02961451247165464 0.15144391790134193
0.02963718820861609 0.15108768731432784
0.02965986394557754 0.12941801523035262
0.02968253968253899 0.10923834336260199
0.02970521541950044 0.09044621973876434
0.02972789115646189 0.07294623695371417
0.02975056689342334 0.02733220202091509
0.02977324263038479 -0.015145425418066532
0.02979591836734624 -0.054702303810938
0.02981859410430769 -0.09153926299459657
0.02984126984126914 -0.1350735635507665
0.02986394557823059 -0.1756144585311387
0.02988662131519204 -0.2133677736140115
0.02990929705215349 -0.24852518196517723
0.02993197278911494 -0.1901568385970776
0.02995464852607639 -0.13580188518255526
0.02997732426303784 -0.08518436222044885
0.02999999999999929 -0.0380472851029321
0.03002267573696074 -0.06942296607135673
0.03004535147392219 -0.09864126453551549
0.03006802721088364 -0.12585052147562156
0.03009070294784509 -0.15118887799014855
0.03011337868480654 -0.16962485196992813
0.03013605442176799 -0.186793173854663
0.03015873015872944 -0.20278100702589377
0.03018140589569089 -0.21766952153693525
0.03020408163265234 -0.2199109262886651
0.03022675736961379 -0.2219982127154022
0.03024943310657524 -0.22394197794739726
0.03027210884353669 -0.2257520904593724
0.03029478458049814 -0.19883573834171614
0.03031746031745959 -0.17377014660104517
0.03034013605442104 -0.150428057503546
0.03036281179138249 -0.12869096351938436
0.03038548752834394 -0.07408166298848208
0.03040816326530539 -0.02322728174217249
0.03043083900226684 0.02413036735427666
0.03045351473922829 0.0682317185648995
0.03047619047618974 0.07496321043193302
0.03049886621315119 0.0812318469175595
0.03052154195011264 0.08706945382032837
0.03054421768707409 0.09250566860633364
0.03056689342403554 0.055979381044343725
0.03058956916099699 0.021964630166173487
0.03061224489795844 -0.009711276544586438
0.03063492063491989 -0.039209157318209786
0.03065759637188134 -0.03866410942109388
0.03068027210884279 -0.038156538855494956
0.03070294784580424 -0.037683868691229326
0.03072562358276569 -0.037243699187067346
0.03074829931972714 0.01881994149126981
0.03077097505668859 0.07102866288844097
0.03079365079365004 0.11964752810924104
0.03081632653061149 0.16492337459810755
0.03083900226757294 0.11892255604143256
0.03086167800453439 0.07608474010567129
0.03088435374149584 0.03619243967007649
0.03090702947845729 -0.0009568780362739428
0.03092970521541874 0.05302208637745836
0.03095238095238019 0.10328947323079378
0.03097505668934164 0.15010048949438212
0.03099773242630309 0.1936927941833722
0.03102040816326454 0.2412223218216926
0.03104308390022599 0.2854837332566985
0.03106575963718744 0.3267017431878425
0.03108843537414889 0.365085614998587
0.03111111111111034 0.2739805321512816
0.03113378684807179 0.18913980774076258
0.03115646258503324 0.11013270634153996
0.03117913832199469 0.036558109768044494
0.03120181405895614 0.053581254813399704
0.03122448979591759 0.06943389346160647
0.03124716553287904 0.08419650938487197
0.03126984126984049 0.09794405222200744
0.03129251700680194 0.10249890062543679
0.03131519274376339 0.10674055900551553
0.03133786848072484 0.11069056221522638
0.03136054421768629 0.11436896437745718
0.03138321995464774 0.0727762835873548
0.03140589569160919 0.03404350317463019
0.03142857142857064 -0.0020260227612249916
0.03145124716553209 -0.035615418807007374
0.03147392290249354 0.013042099892506192
0.03149659863945499 0.05835394205837062
0.03151927437641644 0.1005501554153155
0.03154195011337789 0.1398449696748462
0.03156462585033934 0.09632727496323598
0.03158730158730079 0.055801844014483806
0.03160997732426224 0.018062929661009926
0.03163265306122369 -0.017081068150633098
0.03165532879818514 -0.038495603152395544
0.03167800453514659 -0.05843768108792619
0.03170068027210804 -0.07700854766775378
0.03172335600906949 -0.09430248697742283
0.03174603174603094 -0.12299638289837947
0.03176870748299239 -0.14971729505839734
0.03179138321995384 -0.17460088523486808
0.03181405895691529 -0.19777348714166382
0.03183673469387674 -0.19001869907007055
0.03185941043083819 -0.18279712792297306
0.03188208616779964 -0.17607210986301777
0.03190476190476109 -0.16980950204741765
0.03192743764172254 -0.11003565935028144
0.03195011337868399 -0.054371848323129295
0.03197278911564544 -0.0025354644090840248
0.03199546485260689 0.04573666514333917
0.03201814058956834 0.0670939973374935
0.03204081632652979 0.08698280571347691
0.03206349206349124 0.10550406553284976
0.03208616780045269 0.12275180902817885
0.03210884353741414 0.14734714616241862
0.03213151927437559 0.170251315220551
0.03215419501133704 0.1915806004171828
0.03217687074829849 0.2114432902988629
0.03219954648525994 0.14569207885886432
0.03222222222222139 0.08446190118822652
0.03224489795918284 0.027441892347793966
0.03226757369614429 -0.0256574376207049
0.03229024943310574 -0.024131257413253063
0.03231292517006719 -0.022710016903563546
0.03233560090702864 -0.02138650046918713
0.03235827664399009 -0.02015398863173103
0.03238095238095154 0.03289123019054857
0.03240362811791299 0.0822890755219609
0.03242630385487444 0.12829033968040462
0.03244897959183589 0.17112857057848938
0.03247165532879734 0.16804838426924076
0.03249433106575879 0.16517999065574718
0.03251700680272024 0.1625088269351546
0.03253968253968169 0.16002133163860788
0.03256235827664314 0.13693849963116914
0.03258503401360459 0.11544283629655927
0.03260770975056604 0.09542520838825126
0.03263038548752749 0.07678398662933483
0.03265306122448894 0.056535948900857294
0.03267573696145039 0.03768016023257046
0.03269841269841184 0.020120889992617814
0.03272108843537329 0.0037689899589556193
0.03274376417233474 0.054708494599866195
0.03276643990929619 0.1021454140315867
0.03278911564625764 0.14632058497277228
0.03281179138321909 0.18745828428083613
0.03283446712018054 0.18144595464882246
0.03285714285714199 0.17584703101653956
0.03287981859410344 0.17063308771023472
0.03290249433106489 0.16577765359703955
0.03292517006802634 0.14848692092958865
0.03294784580498779 0.1323850939047033
0.03297052154194924 0.11739042372352636
0.03299319727891069 0.10342678261032928
0.03301587301587214 0.11220789040509066
0.03303854875283359 0.120385211836026
0.03306122448979504 0.12800026307417695
0.03308390022675649 0.1350917056509953
0.03310657596371794 0.11364494224807863
0.03312925170067939 0.09367285192668472
0.03315192743764084 0.07507403660373163
0.03317460317460229 0.05775407029821314
0.03319727891156374 0.003655642888031734
0.03321995464852519 -0.04672299272159954
0.03324263038548664 -0.09363760831004365
0.03326530612244809 -0.13732638886508322
0.03328798185940954 -0.18835057408147862
0.03331065759637099 -0.2358663514774652
0.03333333333333244 -0.28011495813271614
0.03335600907029389 -0.32132104373695786
0.03337868480725534 -0.23581230684146978
0.03340136054421679 -0.15618312529733325
0.03342403628117824 -0.08202922262491955
0.03344671201813969 -0.012974120275262055
0.03346938775510114 -0.058077165316957155
0.03349206349206259 -0.10007893837797421
0.03351473922902404 -0.13919268199857293
0.03353741496598549 -0.1756169762252815
0.03356009070294694 -0.12438120728675212
0.03358276643990839 -0.07666839460252144
0.03360544217686984 -0.03223630074692316
0.03362811791383129 0.009140655532268926
0.03365079365079274 -0.03747962866812846
0.03367346938775419 -0.08089431597394187
0.03369614512471564 -0.12132382227552484
0.03371882086167709 -0.15897340773207758
0.03374149659863854 -0.1163353802915503
0.03376417233559999 -0.07662913095359787
0.03378684807256144 -0.03965307152667633
0.03380952380952289 -0.005219474963417096
0.03383219954648434 -0.03566578308655752
0.03385487528344579 -0.06401861210623391
0.03387755102040724 -0.09042190902380076
0.03390022675736869 -0.11500972308755415
0.03392290249433014 -0.05080497920938472
0.03394557823129159 0.008985065549647512
0.03396825396825304 0.06466396458973199
0.03399092970521449 0.11651439906942176
0.03401360544217594 0.07596301181848081
0.03403628117913739 0.03819992591044718
0.03405895691609884 0.0030334185731565634
0.03408163265306029 -0.029715050164686327
0.03410430839002174 -0.062046437743866596
0.03412698412698319 -0.09215472871608693
0.03414965986394464 -0.12019278254374352
0.03417233560090609 -0.14630294811800013
0.03419501133786754 -0.17702595044961905
0.03421768707482899 -0.20563644826618196
0.03424036281179044 -0.23227969675069352
0.03426303854875189 -0.2570909633829183
0.03428571428571334 -0.2563516788566116
0.03430839002267479 -0.2556632273147533
0.03433106575963624 -0.25502211349643117
0.03435374149659769 -0.2544250824738349
0.03437641723355914 -0.23541536921584302
0.03439909297052059 -0.21771275819525518
0.03442176870748204 -0.20122737345045955
0.03444444444444349 -0.18587551886427006
0.03446712018140494 -0.2306488343621832
0.03448979591836639 -0.27234354998491334
0.03451247165532784 -0.31117134934548035
0.03453514739228929 -0.34732936075454657
0.034557823129250737 -0.27247528337561244
0.034580498866212186 -0.20276815012429078
0.034603174603173636 -0.13785405865109893
0.034625850340135086 -0.07740344082698944
0.034648526077096536 -0.129130231294919
0.034671201814057986 -0.1773003030140302
0.034693877551019436 -0.22215821490908452
0.034716553287980886 -0.263931710105815
0.034739229024942336 -0.1923385425264607
0.034761904761903786 -0.12566809988544675
0.034784580498865236 -0.06358189707814775
0.034807256235826686 -0.005764723135196445
0.034829931972788136 -0.06556636902587475
0.034852607709749586 -0.12125607150723904
0.034875283446711036 -0.17311656658679506
0.034897959183672486 -0.2214111494281499
0.034920634920633936 -0.16868348311048356
0.034943310657595386 -0.1195813554677859
0.034965986394556836 -0.07385547553761411
0.034988662131518286 -0.03127369353005924
0.035011337868479736 -0.012321607094855195
0.035034013605441186 0.005327339506163548
0.035056689342402636 0.021762749780940373
0.035079365079364086 0.037068066126826275
0.035102040816325536 0.08468182055352545
0.035124716553286986 0.12902166736795806
0.035147392290248436 0.17031271948513604
0.035170068027209886 0.2087646111228976
0.035192743764171336 0.14405889976764377
0.035215419501132786 0.08380233390645542
0.035238095238094236 0.027688991616634195
0.035260770975055686 -0.02456601392397763
0.035283446712017136 0.011590337553213806
0.035306122448978586 0.04526058904189886
0.035328798185940036 0.0766156840388723
0.035351473922901486 0.10581481201686245
0.035374149659862936 0.11904657882680224
0.035396825396824386 0.13136853328095546
0.035419501133785836 0.1428432338066759
0.035442176870747286 0.15352893733243347
0.035464852607708736 0.1691820905462488
0.035487528344670186 0.18375893759434095
0.035510204081631636 0.19733348496898342
0.035532879818593086 0.20997465049802216
0.035555555555554536 0.1795434934317265
0.035578231292515985 0.15120477368672633
0.035600907029477435 0.1248146158942997
0.035623582766438885 0.10023903751334441
0.035646258503400335 0.1518656523689901
0.035668934240361785 0.19994243652116422
0.035691609977323235 0.244713475274676
0.035714285714284685 0.28640607070127355
0.035736961451246135 0.2953034017855555
0.035759637188207585 0.3035889550271442
0.035782312925169035 0.3113047960887948
0.035804988662130485 0.3184900982107853
0.035827664399091935 0.23172281012441992
0.035850340136053385 0.15092161499547924
0.035873015873014835 0.07567628604424406
0.035895691609976285 0.005604803562524285
0.035918367346937735 0.04071987971595501
0.035941043083899185 0.07342045366286426
0.035963718820860635 0.1038725458578233
0.035986394557822085 0.13223076123825803
0.036009070294783535 0.17753820962700814
0.036031746031744985 0.21973033132164807
0.036054421768706435 0.2590213352603586
0.036077097505667885 0.295610701438355
0.036099773242629335 0.2138556800117185
0.036122448979590785 0.13772210957571412
0.036145124716552235 0.06682346082989468
0.036167800453513685 0.0007997821137058802
0.036190476190475135 0.044732066745168046
0.036213151927436585 0.08564358053402357
0.036235827664398035 0.12374203078618862
0.036258503401359485 0.15922084291491723
0.036281179138320935 0.12172351754610744
0.036303854875282385 0.08680449713229914
0.036326530612243835 0.05428649819058783
0.036349206349205285 0.024004427197697287
0.036371882086166735 0.057401831783333086
0.036394557823128185 0.08850284074927066
0.036417233560089635 0.117465353576251
0.036439909297051085 0.14443641262361825
0.036462585034012535 0.17004624974348456
0.036485260770973985 0.19389516206955595
0.036507936507935435 0.21610423026762848
0.036530612244896885 0.2367862095328811
0.036553287981858334 0.2550471526426823
0.036575963718819784 0.27205247872807126
0.036598639455781234 0.28788852364270656
0.036621315192742684 0.30263568681259234
0.036643990929704134 0.2725638132728849
0.036666666666665584 0.24455967282589824
0.036689342403627034 0.21848108875832956
0.036712018140588484 0.1941956603854538
0.036734693877549934 0.22645687594317002
0.036757369614511384 0.25649981990127985
0.036780045351472834 0.28447701995610697
0.036802721088434284 0.31053051604487925
0.036825396825395734 0.22617663194565188
0.036848072562357184 0.14762289586251653
0.036870748299318634 0.07447049134063158
0.036893424036280084 0.0063480244261348495
0.036916099773241534 0.05141999168594614
0.036938775510202984 0.09339282386413107
0.036961451247164434 0.13247961656840526
0.036984126984125884 0.16887881301579089
0.037006802721087334 0.17184957148929786
0.037029478458048784 0.17461606149253345
0.037052154195010234 0.1771923284648422
0.037074829931971684 0.17959145208533112
0.037097505668933134 0.164998658636746
0.037120181405894584 0.15140926133137214
0.037142857142856034 0.13875426694842838
0.037165532879817484 0.1269694262205024
0.037188208616778934 0.06075810133783295
0.037210884353740384 -0.0009005525118193279
0.037233560090701834 -0.05831957563646222
0.037256235827663284 -0.1117904837855033
0.037278911564624734 -0.10340332193981276
0.037301587301586184 -0.09559285885149894
0.037324263038547634 -0.08831944088529418
0.037346938775509084 -0.08154614097811402
0.037369614512470534 -0.06788921325410946
0.037392290249431984 -0.055171331824062364
0.037414965986393434 -0.04332792814371331
0.037437641723354884 -0.03229887338272815
0.037460317460316334 -0.047454613449924195
0.037482993197277784 -0.061568249331618266
0.037505668934239234 -0.07471143580208241
0.037528344671200684 -0.08695090067459244
0.037551020408162133 -0.11690028422113269
0.03757369614512358 -0.1447903570505007
0.03759637188208503 -0.1707627167559581
0.03761904761904648 -0.19494922472231088
0.03764172335600793 -0.13504922119861718
0.03766439909296938 -0.07926792412586968
0.03768707482993083 -0.027322132471828794
0.03770975056689228 0.021051881976883922
0.03773242630385373 -0.02431326361427353
0.03775510204081518 -0.06655911526882033
0.03777777777777663 -0.10590015471135326
0.03780045351473808 -0.14253611596679067
0.03782312925169953 -0.09480122148372629
0.03784580498866098 -0.05034856416722344
0.03786848072562243 -0.008952458364590887
0.03789115646258388 0.029597263498416133
0.03791383219954533 0.0008328167328929999
0.03793650793650678 -0.02595379521657379
0.03795918367346823 -0.050898567684484926
0.03798185941042968 -0.07412814500653381
0.03800453514739113 -0.03566334667315865
0.03802721088435258 0.0001566235515277993
0.03804988662131403 0.03351362326271903
0.03807256235827548 0.0645770055813779
0.03809523809523693 0.041815285159338425
0.03811791383219838 0.020618653872891496
0.03814058956915983 0.0008794966579324635
0.03816326530612128 -0.017502401969799027
0.03818594104308273 -0.05587492499987639
0.03820861678004418 -0.09160896474371244
0.03823129251700563 -0.12488594252839369
0.03825396825396708 -0.1558748052044415
0.03827664399092853 -0.12599584367048752
0.03829931972788998 -0.09817135065703692
0.03832199546485143 -0.07226006151883277
0.03834467120181288 -0.04813042492566795
0.03836734693877433 -0.05872094720884084
0.03839002267573578 -0.0685832683253921
0.03841269841269723 -0.07776745917125022
0.03843537414965868 -0.08632014778241157
0.03845804988662013 -0.07862913217887967
0.03848072562358158 -0.0714669485238812
0.03850340136054303 -0.06479723448970731
0.03852607709750448 -0.05858612801150213
0.03854875283446593 -0.0649854058119191
0.03857142857142738 -0.07094467117147622
0.03859410430838883 -0.07649417921491566
0.03861678004535028 -0.08166210473358863
0.03863945578231173 -0.1309822783672089
0.03866213151927318 -0.17691121151073091
0.03868480725623463 -0.21968208485299637
0.03870748299319608 -0.259512045647941
0.03873015873015753 -0.23057900399439757
0.03875283446711898 -0.20363538969133516
0.03877551020408043 -0.17854441030502918
0.03879818594104188 -0.1551786792088683
0.03882086167800333 -0.11891828930303536
0.03884353741496478 -0.08515115303716096
0.03886621315192623 -0.05370583503150127
0.03888888888888768 -0.02442268775210432
0.03891156462584913 0.03647341968351442
0.03893424036281058 0.09318232885906316
0.03895691609977203 0.1459919502832336
0.03897959183673348 0.19517039782365425
0.03900226757369493 0.18230200201875724
0.03902494331065638 0.17031843328726756
0.03904761904761783 0.15915885118242676
0.03907029478457928 0.1487665986285248
0.03909297052154073 0.14856909979526625
0.03911564625850218 0.14838518092312197
0.03913832199546363 0.14821390825799924
0.03916099773242508 0.14805441225045937
0.03918367346938653 0.15893988949742785
0.03920634920634798 0.16907688456207087
0.03922902494330943 0.17851686285693288
0.03925170068027088 0.18730775104807795
0.03927437641723233 0.22295390373777693
0.03929705215419378 0.2561490375560596
0.03931972789115523 0.28706168383252934
0.03934240362811668 0.31584878573262265
0.03936507936507813 0.24760739368956586
0.03938775510203958 0.18405825949450919
0.03941043083900103 0.12487874489150637
0.03943310657596248 0.06976839613526081
0.03945578231292393 0.07010499994346947
0.03947845804988538 0.07041845897380289
0.03950113378684683 0.07071036465431337
0.03952380952380828 0.07098219898693302
0.03954648526076973 0.02697611676274737
0.03956916099773118 -0.01400412031827515
0.03959183673469263 -0.052166568469449795
0.03961451247165408 -0.08770497802066059
0.03963718820861553 -0.029861979662493
0.03965986394557698 0.02400375130894363
0.03968253968253843 0.07416569061784334
0.03970521541949988 0.12087850987883161
0.03972789115646133 0.05351552619675216
0.03975056689342278 -0.009215598735325405
0.03977324263038423 -0.06763335014930859
0.03979591836734568 -0.12203431432715459
0.03981859410430713 -0.12758833242562692
0.03984126984126858 -0.13276045788928828
0.03986394557823003 -0.13757694954227953
0.03988662131519148 -0.14206226065979288
0.03990929705215293 -0.15478448904897105
0.03993197278911438 -0.16663194079283247
0.03995464852607583 -0.17766476527368522
0.03997732426303728 -0.1879389760201753
0.03999999999999873 -0.1901921595773328
0.04002267573696018 -0.19229041490233484
0.04004535147392163 -0.19424439481440808
0.04006802721088308 -0.1960640196480932
0.04009070294784453 -0.2180972763778841
0.04011337868480598 -0.23861553291919507
0.04013605442176743 -0.25772296023500463
0.04015873015872888 -0.2755165665238174
0.04018140589569033 -0.2635130047844137
0.04020408163265178 -0.25233480438494477
0.04022675736961323 -0.24192521372482337
0.04024943310657468 -0.23223138342666244
0.04027210884353613 -0.2265203346835812
0.04029478458049758 -0.22120197595579344
0.04031746031745903 -0.2162493059944833
0.04034013605442048 -0.2116371801486837
0.04036281179138193 -0.1761572758547984
0.04038548752834338 -0.14311695924201193
0.04040816326530483 -0.1123484849859719
0.04043083900226628 -0.08369564188100513
0.04045351473922773 -0.13900741289444865
0.04047619047618918 -0.1905159629615659
0.04049886621315063 -0.23848280042500347
0.04052154195011208 -0.2831514523914402
0.04054421768707353 -0.3281398676310102
0.04056689342403498 -0.3700348928010493
0.04058956916099643 -0.4090492284839477
0.04061224489795788 -0.4453809500332263
0.04063492063491933 -0.34913060350261443
0.04065759637188078 -0.2594984022114203
0.04068027210884223 -0.1760292844586858
0.04070294784580368 -0.09829947845084946
0.04072562358276513 -0.07656397576830024
0.04074829931972658 -0.056322999794380726
0.04077097505668803 -0.037473787316505976
0.04079365079364948 -0.01992064109006592
0.04081632653061093 0.018418156161874467
0.04083900226757238 0.05412078910206109
0.04086167800453383 0.08736851960558349
0.04088435374149528 0.11833014603483798
0.04090702947845673 0.04442071486399346
0.04092970521541818 -0.02440672577193045
0.04095238095237963 -0.0885016120326753
0.04097505668934108 -0.14818935295142743
0.04099773242630253 -0.203490291230942
0.04102040816326398 -0.25498875341969773
0.04104308390022543 -0.3029461966442937
0.04106575963718688 -0.3476061003169612
0.04108843537414833 -0.28772752811458835
0.04111111111110978 -0.23196618875187314
0.04113378684807123 -0.1800389825216505
0.04115646258503268 -0.13168227556853446
0.04117913832199413 -0.09908469575539382
0.04120181405895558 -0.06872851584815651
0.04122448979591703 -0.04045961785502738
0.04124716553287848 -0.01413448089155139
0.04126984126983993 -0.04932060889757227
0.04129251700680138 -0.0820873491927912
0.04131519274376283 -0.11260105815760271
0.04133786848072428 -0.1410166535570961
0.04136054421768573 -0.15968184354247839
0.04138321995464718 -0.17706362060835187
0.04140589569160863 -0.19325023184586604
0.04142857142857008 -0.20832385650239382
0.04145124716553153 -0.1256116004484746
0.04147392290249298 -0.04858661455384412
0.04149659863945443 0.023142156188432187
0.04151927437641588 0.08993887795916215
0.04154195011337733 0.05560748842125875
0.04156462585033878 0.023636715030961715
0.04158730158730023 -0.006135757476894298
0.04160997732426168 -0.03386108361805234
0.04163265306122313 -0.06175054198863634
0.04165532879818458 -0.08772232948531324
0.04167800453514603 -0.11190830458779127
0.04170068027210748 -0.13443125922587823
0.04172335600906893 -0.1296108053748228
0.04174603174603038 -0.1251218044988073
0.04176870748299183 -0.12094146598971528
0.04179138321995328 -0.11704856631487517
0.04181405895691473 -0.1716493242525031
0.04183673469387618 -0.2224957502917146
0.04185941043083763 -0.26984599117874286
0.04188208616779908 -0.31394044356622425
0.04190476190476053 -0.331334519730207
0.04192743764172198 -0.3475325843834975
0.04195011337868343 -0.3626168749223347
0.04197278911564488 -0.3766639741240181
0.04199546485260633 -0.38143672829559594
0.04201814058956778 -0.38588130930792713
0.04204081632652923 -0.39002028224996826
0.04206349206349068 -0.3938746606418616
0.04208616780045213 -0.32874894692345186
0.04210884353741358 -0.2681012579368502
0.04213151927437503 -0.21162368603154869
0.04215419501133648 -0.15902949519563447
0.04217687074829793 -0.16461921238858682
0.04219954648525938 -0.16982458228759498
0.04222222222222083 -0.17467203249843274
0.04224489795918228 -0.17918617347255034
0.04226757369614373 -0.23516552335477545
0.04229024943310518 -0.2872957497659394
0.04231292517006663 -0.33584151729265577
0.04233560090702808 -0.38104929226317247
0.04235827664398953 -0.3545445115377351
0.04238095238095098 -0.3298621916625979
0.04240362811791243 -0.30687702077099677
0.04242630385487388 -0.2854723034029066
0.04244897959183533 -0.29283641786664
0.04247165532879678 -0.2996941780071172
0.04249433106575823 -0.3060804005972092
0.04251700680271968 -0.31202750841882565
0.04253968253968113 -0.32115814026151773
0.04256235827664258 -0.32966095257066275
0.04258503401360403 -0.3375791140309141
0.04260770975056548 -0.3449528250609903
0.04263038548752693 -0.2938984927538089
0.04265306122448838 -0.2463546411720446
0.04267573696144983 -0.2020798907036915
0.04269841269841128 -0.16084945892717134
0.04272108843537273 -0.11848942880207126
0.04274376417233418 -0.0790420617667073
0.04276643990929563 -0.0423070839721408
0.04278911564625708 -0.008097992339801303
0.04281179138321853 0.008845433749041351
0.04283446712017998 0.02462383489250745
0.04285714285714143 0.039317317859808416
0.04287981859410288 0.05300048130249779
0.04290249433106433 0.06811438532698237
0.04292517006802578 0.08218906179983577
0.04294784580498723 0.09529596769883951
0.04297052154194868 0.10750164664120679
0.04299319727891013 0.1311927977255871
0.04301587301587158 0.15325495229808936
0.04303854875283303 0.17380011967503003
0.04306122448979448 0.19293260744540436
0.04308390022675593 0.24695265511012474
0.04310657596371738 0.2972583003423127
0.04312925170067883 0.3441049443499871
0.04315192743764028 0.38773042702996197
0.04317460317460173 0.42433313212006457
0.04319727891156318 0.4584190460798118
0.04321995464852463 0.49016122271979623
0.04324263038548608 0.5197208167219939
0.04326530612244753 0.49236466092262576
0.04328798185940898 0.4668895062707681
0.04331065759637043 0.44316601568620806
0.04333333333333188 0.42107374526795305
0.04335600907029333 0.3389639884079457
0.04337868480725478 0.2625000740416065
0.04340136054421623 0.19129379571598418
0.04342403628117768 0.12498363993852839
0.04344671201813913 0.05523392345244637
0.04346938775510058 -0.009719823244931692
0.04349206349206203 -0.07020736961179064
0.04351473922902348 -0.12653581025631777
0.04353741496598493 -0.09696293239381193
0.04356009070294638 -0.06942347682947286
0.04358276643990783 -0.04377762605004042
0.04360544217686928 -0.01989517635293798
0.04362811791383073 0.012953750550820868
0.04365079365079218 0.04354399499737993
0.04367346938775363 0.0720308633216283
0.04369614512471508 0.09855898304099674
0.04371882086167653 0.04289834467639578
0.04374149659863798 -0.00893508472643299
0.04376417233559943 -0.05720446291895339
0.04378684807256088 -0.10215485300380102
0.04380952380952233 -0.13840326757157748
0.04383219954648378 -0.17215925192008327
0.04385487528344523 -0.2035941848109003
0.04387755102040668 -0.23286766105286663
0.04390022675736813 -0.15910629120500225
0.04392290249432958 -0.09041673123946714
0.04394557823129103 -0.026450245015168117
0.04396825396825248 0.033117924615507166
0.04399092970521393 0.049730220130416815
0.04401360544217538 0.06520025913986201
0.04403628117913683 0.07960658286188842
0.04405895691609828 0.09302233204371703
0.04408163265305973 0.06037712038172292
0.04410430839002118 0.029976583777411813
0.04412698412698263 0.0016663790405249744
0.04414965986394408 -0.02469722442727677
0.04417233560090553 -0.07735586110100279
0.04419501133786698 -0.12639370555757445
0.04421768707482843 -0.17205972239440503
0.04424036281178988 -0.21458575747713649
0.04426303854875133 -0.17402338560890332
0.04428571428571278 -0.13625007038259987
0.04430839002267423 -0.10107403709192538
0.04433106575963568 -0.06831669740242392
0.04435374149659713 -0.11010066231308512
0.04437641723355858 -0.14901157420705363
0.04439909297052003 -0.18524698335641052
0.04442176870748148 -0.21899085653520445
0.044444444444442927 -0.15725123524430942
0.044467120181404376 -0.0997568119756349
0.044489795918365826 -0.046215688174070645
0.044512471655327276 0.003643963857543127
0.044535147392288726 0.032389923706294156
0.044557823129250176 0.059159319893895154
0.044580498866211626 0.084088060350613
0.044603174603173076 0.10730270801779647
0.044625850340134526 0.042309831855859334
0.044648526077095976 -0.018214153445197726
0.044671201814057426 -0.07457652749363052
0.044693877551018876 -0.12706344144309853
0.044716553287980326 -0.14491440724062257
0.044739229024941776 -0.1615379459319562
0.044761904761903226 -0.17701845504035388
0.044784580498864676 -0.1914345289404386
0.044807256235826126 -0.24567780361786984
0.044829931972787576 -0.296191326839677
0.044852607709749026 -0.3432315552081478
0.044875283446710476 -0.38703731144576853
0.044897959183671926 -0.3878294260763135
0.044920634920633376 -0.388567075140134
0.044943310657594826 -0.3892540036734208
0.044965986394556276 -0.3898936992047885
0.044988662131517726 -0.3020376289515459
0.045011337868479176 -0.2202225159941352
0.045034013605440626 -0.1440329859031644
0.045056689342402076 -0.07308222527163306
0.045079365079363526 -0.13368133782869568
0.045102040816324976 -0.19011367340532517
0.045124716553286426 -0.2426657383490909
0.045147392290247876 -0.2916043389162007
0.045170068027209326 -0.31153462358140377
0.045192743764170776 -0.33009450779266875
0.045215419501132226 -0.3473782198781756
0.045238095238093676 -0.3634735090542461
0.045260770975055126 -0.3750387534633076
0.045283446712016576 -0.38580877510188083
0.045306122448978026 -0.39583825325146954
0.045328798185939476 -0.405178107462422
0.045351473922900926 -0.4001996804824626
0.045374149659862376 -0.3955635686629659
0.045396825396823826 -0.3912462345151719
0.045419501133785276 -0.3872257589810568
0.045442176870746726 -0.3568465217942832
0.045464852607708175 -0.3285561519333103
0.045487528344669625 -0.3022110195012459
0.045510204081631075 -0.27767737055024766
0.045532879818592525 -0.300552300594044
0.045555555555553975 -0.32185435724228095
0.045578231292515425 -0.34169169080246653
0.045600907029476875 -0.3601650151990869
0.045623582766438325 -0.3180200527891823
0.045646258503399775 -0.27877296547679575
0.045668934240361225 -0.24222449623094133
0.045691609977322675 -0.20818908887490076
0.045714285714284125 -0.17648775148358456
0.045736961451245575 -0.1469661886354466
0.045759637188207025 -0.11947451968032896
0.045782312925168475 -0.09387316971706133
0.045804988662129925 -0.13968218528158075
0.045827664399091375 -0.18234138654195825
0.045850340136052825 -0.22206735379419698
0.045873015873014275 -0.25906177533747504
0.045895691609975725 -0.291233016493401
0.045918367346937175 -0.3211921726628637
0.045941043083898625 -0.34909134615250464
0.045963718820860075 -0.3750721807595377
0.045986394557821525 -0.3583752109282368
0.046009070294782975 -0.34282631978324574
0.046031746031744425 -0.3283465657750931
0.046054421768705875 -0.3148624353518022
0.046077097505667325 -0.2644759182094438
0.046099773242628775 -0.217553963020122
0.046122448979590225 -0.17385834753298107
0.046145124716551675 -0.1331672295883781
0.046167800453513125 -0.10131553489075343
0.046190476190474575 -0.07165395326003006
0.046213151927436025 -0.044031893172229546
0.046235827664397475 -0.018309117731833885
0.046258503401358925 0.038394415443187536
0.046281179138320375 0.09119903051903015
0.046303854875281825 0.140372815946147
0.046326530612243275 0.18616542649276493
0.046349206349204725 0.21348977381776119
0.046371882086166175 0.23893530713649713
0.046394557823127625 0.2626312131420028
0.046417233560089075 0.2846977956886661
0.046439909297050525 0.25875152648517413
0.046462585034011974 0.234589315045621
0.046485260770973424 0.21208849008805447
0.046507936507934874 0.19113481517143383
0.046530612244896324 0.21790199654185002
0.046553287981857774 0.24282867447155487
0.046575963718819224 0.2660414014304701
0.046598639455780674 0.287658028178274
0.046621315192742124 0.3347741068198874
0.046643990929703574 0.37865049788839833
0.046666666666665024 0.4195099613390898
0.046689342403626474 0.4575599402188831
0.046712018140587924 0.47171217506635554
0.046734693877549374 0.4848913064491757
0.046757369614510824 0.49716424467254444
0.046780045351472274 0.5085932993089505
0.046802721088433724 0.5414555839993358
0.046825396825395174 0.5720582677550804
0.046848072562356624 0.6005567200653094
0.046870748299318074 0.6270956272592231
0.046893424036279524 0.6468521926429559
0.046916099773240974 0.6652503024589468
0.046938775510202424 0.6823833637085488
0.046961451247163874 0.6983383607554454
0.046984126984125324 0.6864376134718352
0.047006802721086774 0.6753551580367171
0.047029478458048224 0.6650347289456356
0.047052154195009674 0.65542392949351
0.047074829931971124 0.5890116854925418
0.047097505668932574 0.5271659276634885
0.047120181405894024 0.46957266577349505
0.047142857142855474 0.41593949946485703
0.047165532879816924 0.4465503784481813
0.047188208616778374 0.4750564624845757
0.047210884353739824 0.5016024766494305
0.047233560090701274 0.5263231947649377
0.047256235827662724 0.4587484302011079
0.047278911564624174 0.3958200863778065
0.047301587301585624 0.3372186767849827
0.047324263038547074 0.2826466827101234
0.047346938775508524 0.23285491030899957
0.047369614512469974 0.18648680538915455
0.047392290249431424 0.14330695759146436
0.047414965986392874 0.10309614330317747
0.047437641723354323 0.06022235014550816
0.047460317460315773 0.02029654627109787
0.04748299319727722 -0.016883971187566203
0.04750566893423867 -0.05150796730903295
0.04752834467120012 0.018060368425716466
0.04755102040816157 0.08284520605835032
0.04757369614512302 0.14317545749758792
0.04759637188208447 0.19935741876699764
0.04761904761904592 0.2428193789725356
0.04764172335600737 0.28329290770329896
0.04766439909296882 0.3209834886198771
0.04768707482993027 0.35608247638738943
0.04770975056689172 0.31116541652526997
0.04773242630385317 0.2693368403581218
0.04775510204081462 0.23038438466441197
0.04777777777777607 0.19411028825464477
0.04780045351473752 0.19076015051576806
0.04782312925169897 0.18764036725276734
0.04784580498866042 0.18473509936030064
0.04786848072562187 0.18202959682520486
0.04789115646258332 0.18817040934715182
0.04791383219954477 0.19388898142401784
0.04793650793650622 0.19921434618339393
0.04795918367346767 0.20417354044364128
0.04798185941042912 0.19820649989019937
0.04800453514739057 0.1926497512728973
0.04802721088435202 0.1874750830400699
0.04804988662131347 0.18265622345796526
0.04807256235827492 0.15473222746286103
0.04809523809523637 0.12872827713846763
0.04811791383219782 0.10451235071475397
0.04814058956915927 0.08196150419938349
0.04816326530612072 0.038433694884674324
0.04818594104308217 -0.0021011551900719386
0.04820861678004362 -0.039848841013234194
0.04823129251700507 -0.0750010071709151
0.04825396825396652 -0.11998163271189292
0.04827664399092797 -0.1618694038007013
0.04829931972788942 -0.20087698419083985
0.04832199546485087 -0.23720241493928235
0.04834467120181232 -0.2541184814266059
0.04836734693877377 -0.26987140420662714
0.04839002267573522 -0.28454116069518615
0.04841269841269667 -0.2982022290847647
0.04843537414965812 -0.24334906634015668
0.04845804988661957 -0.19226759077352445
0.04848072562358102 -0.1446984622947671
0.04850340136054247 -0.1004001729613505
0.04852607709750392 -0.14808986730968832
0.04854875283446537 -0.19250043243930318
0.04857142857142682 -0.23385734030131605
0.04859410430838827 -0.2723705594624579
0.04861678004534972 -0.1915924889336702
0.04863945578231117 -0.11636869454194991
0.04866213151927262 -0.0463172659098289
0.04868480725623407 0.018917447296040266
0.04870748299319552 0.015620122153708489
0.04873015873015697 0.012549520108800524
0.04875283446711842 0.009690051748478212
0.04877551020407987 0.00702719958329982
0.04879818594104132 -0.02286669516567398
0.04882086167800277 -0.050705094590715066
0.04884353741496422 -0.07662933393977918
0.04886621315192567 -0.10077103029115167
0.04888888888888712 -0.13409325739780037
0.04891156462584857 -0.165124258065877
0.04893424036281002 -0.1940215763447636
0.04895691609977147 -0.22093192360180017
0.04897959183673292 -0.22832714148510677
0.04900226757369437 -0.23521386638326555
0.04902494331065582 -0.24162706212290402
0.04904761904761727 -0.24759928842831566
0.04907029478457872 -0.23068071252853278
0.04909297052154017 -0.21492545288250764
0.04911564625850162 -0.20025352021015702
0.04913832199546307 -0.18659042527053804
0.04916099773242452 -0.18036278177121604
0.04918367346938597 -0.17456334918918898
0.04920634920634742 -0.16916268386896974
0.04922902494330887 -0.16413336669207723
0.04925170068027032 -0.1987127967748148
0.04927437641723177 -0.23091455551575552
0.04929705215419322 -0.26090213089015163
0.04931972789115467 -0.28882776948863575
0.04934240362811612 -0.21129772514464087
0.04936507936507757 -0.13909862362196734
0.04938775510203902 -0.07186391087560384
0.04941043083900047 -0.009252237007801103
0.04943310657596192 -0.02614343901442169
0.04945578231292337 -0.041873206988047855
0.04947845804988482 -0.056521400787822175
0.04950113378684627 -0.07016238913269236
0.04952380952380772 -0.024681028447400118
0.04954648526076917 0.017673047385926673
0.04956916099773062 0.057114869544851156
0.04959183673469207 0.09384468372703524
0.04961451247165352 0.057978528277546466
0.04963718820861497 0.024578519023892506
0.04965986394557642 -0.006524915513863925
0.04968253968253787 -0.0354896871310653
0.04970521541949932 -0.02255102266619797
0.04972789115646077 -0.010502016926926505
0.04975056689342222 0.0007185027564769404
0.04977324263038367 0.011167502839139084
0.04979591836734512 0.04565713963039968
0.04981859410430657 0.07777527923991526
0.04984126984126802 0.10768498510952668
0.04986394557822947 0.1355381084872465
0.04988662131519092 0.06388688927956344
0.04990929705215237 -0.002837613377057765
0.04993197278911382 -0.06497415904934761
0.04995464852607527 -0.1228382142968457
0.04997732426303672 -0.05867150976530033


==> program/noise-upsmp-spectrum.csv <==
0.0 0.000039544081981388366
0.02 0.001086552255701783
0.04 0.0011669404597755724
0.06 0.0015326780904789503
0.08 0.00014782085765744501
0.1 0.0012093013395688677
0.12000000000000001 0.0009170228246331864
0.14 0.0003068173979453733
0.16 0.001259896245151596
0.18 0.0009915449363721407
0.19999999999999998 0.0009563790434073861
0.21999999999999997 0.0011561331083895536
0.23999999999999996 0.00191825927890972
0.25999999999999995 0.0018125155911831298
0.27999999999999997 0.0020602602290984125
0.3 0.00035987027169259733
0.32 0.00128345195993615
0.34 0.00037800891879075094
0.36000000000000004 0.0014210772317382542
0.38000000000000006 0.0012660476969884034
0.4000000000000001 0.0005567633648538517
0.4200000000000001 0.0003422590443681149
0.4400000000000001 0.0006796534506560217
0.46000000000000013 0.0008425521339411732
0.48000000000000015 0.0007318625063515806
0.5000000000000001 0.0013482726105959813
0.5200000000000001 0.002963238755992533
0.5400000000000001 0.0018716299010028393
0.5600000000000002 0.0011761271662659614
0.5800000000000002 0.0012113589284982794
0.6000000000000002 0.0011502104032087479
0.6200000000000002 0.0013168899715437377
0.6400000000000002 0.0016949703199027326
0.6600000000000003 0.0004915555999208211
0.6800000000000003 0.001288684983690322
0.7000000000000003 0.0006171486265898936
0.7200000000000003 0.0013151221950027058
0.7400000000000003 0.0013747371704739353
0.7600000000000003 0.0014036479981105869
0.7800000000000004 0.0017430956057714565
0.8000000000000004 0.0011525551421407239
0.8200000000000004 0.0006697901376621393
0.8400000000000004 0.0007308938156453135
0.8600000000000004 0.0009726797107018415
0.8800000000000004 0.0007199408620493522
0.9000000000000005 0.0008585121283060658
0.9200000000000005 0.0007440102820429882
0.9400000000000005 0.0014902842697831935
0.9600000000000005 0.0006257669665679249
0.9800000000000005 0.0007962663859558035
1.0000000000000004 0.0012524303248586312
1.0200000000000005 0.0010402075391729446
1.0400000000000005 0.00007652766715897246
1.0600000000000005 0.0013082321864635873
1.0800000000000005 0.0005939119599647874
1.1000000000000005 0.0007896033634809882
1.1200000000000006 0.0005437949202454322
1.1400000000000006 0.0008579578128001676
1.1600000000000006 0.0007808441037121513
1.1800000000000006 0.0010763875616446332
1.2000000000000006 0.0008833756142610197
1.2200000000000006 0.00016132939472893044
1.2400000000000007 0.000160846708902092
1.2600000000000007 0.0014875369346780732
1.2800000000000007 0.0016594119848349902
1.3000000000000007 0.0008029904851203228
1.3200000000000007 0.0002607036422529009
1.3400000000000007 0.0006872051102383173
1.3600000000000008 0.00035331904040840844
1.3800000000000008 0.001260851837170334
1.4000000000000008 0.001492804861737369
1.4200000000000008 0.0005095725258649031
1.4400000000000008 0.0008911711025199388
1.4600000000000009 0.00027355120653003653
1.4800000000000009 0.00038826861332129684
1.5000000000000009 0.0008247884024349746
1.520000000000001 0.0009467233371232397
1.540000000000001 0.0010107411055586197
1.560000000000001 0.0005735313172682962
1.580000000000001 0.00045190986861940276
1.600000000000001 0.001396571710296127
1.620000000000001 0.0012912467799608904
1.640000000000001 0.00017635199372661818
1.660000000000001 0.0021151293247979055
1.680000000000001 0.000469136016895608
1.700000000000001 0.001978063435491744
1.720000000000001 0.0015593212435766862
1.740000000000001 0.0015507607568633222
1.7600000000000011 0.00016048557526131615
1.7800000000000011 0.0012311412910098643
1.8000000000000012 0.0010411594742108033
1.8200000000000012 0.0010056712197063973
1.8400000000000012 0.0008399906042645614
1.8600000000000012 0.0008442760040209984
1.8800000000000012 0.0008412009046761913
1.9000000000000012 0.0009148418275345406
1.9200000000000013 0.0018145101218898351
1.9400000000000013 0.0006401978910561633
1.9600000000000013 0.001363948535836468
1.9800000000000013 0.002488044962699622
2.0000000000000013 0.0002454279110966469
2.0200000000000014 0.00014711395993763964
2.0400000000000014 0.0008803226330802957
2.0600000000000014 0.000968102561931598
2.0800000000000014 0.001636897434230869
2.1000000000000014 0.00036567858131951437
2.1200000000000014 0.0010748574303213179
2.1400000000000015 0.0008895886104012128
2.1600000000000015 0.002300702889928285
2.1800000000000015 0.0010657903885383198
2.2000000000000015 0.001155924248194195
2.2200000000000015 0.0009002991866018177
2.2400000000000015 0.0007842185188315224
2.2600000000000016 0.00019629959377710185
2.2800000000000016 0.0016800649194759745
2.3000000000000016 0.001281824520812726
2.3200000000000016 0.0011532178311222812
2.3400000000000016 0.001037166354139238
2.3600000000000017 0.0013315630483719564
2.3800000000000017 0.0009523763568456775
2.4000000000000017 0.0013430985211263778
2.4200000000000017 0.0009404018206953024
2.4400000000000017 0.0009032744204502274
2.4600000000000017 0.0009896611781770011
2.4800000000000018 0.001457180340485177
2.5000000000000018 0.0018807885655886334
2.520000000000002 0.00009462156283814297
2.540000000000002 0.0007035498519169444
2.560000000000002 0.0008369926430411003
2.580000000000002 0.0012679638641412698
2.600000000000002 0.0006733784483702819
2.620000000000002 0.00046265563885454936
2.640000000000002 0.0012632667345031877
2.660000000000002 0.001443905138488499
2.680000000000002 0.0018774641518831585
2.700000000000002 0.0009534442938104962
2.720000000000002 0.0006992459168447031
2.740000000000002 0.0013075936323360207
2.760000000000002 0.002695779462785164
2.780000000000002 0.00032019719356126027
2.800000000000002 0.00164287436783171
2.820000000000002 0.00036352027424075206
2.840000000000002 0.000773771023400571
2.860000000000002 0.001237456238885109
2.880000000000002 0.0006674921687427395
2.900000000000002 0.001667399437694827
2.920000000000002 0.0014327825677403693
2.940000000000002 0.0006771718625635635
2.960000000000002 0.0012549103107539958
2.980000000000002 0.0005164851766879493
3.000000000000002 0.0015032739244497534
3.0200000000000022 0.0013821958694333054
3.0400000000000023 0.0007536650638970893
3.0600000000000023 0.0014640000944830818
3.0800000000000023 0.0012864201301303261
3.1000000000000023 0.0012401443436673356
3.1200000000000023 0.0010171538888462171
3.1400000000000023 0.000645184927322999
3.1600000000000024 0.0015429610745975693
3.1800000000000024 0.0006157602141824213
3.2000000000000024 0.0007453237359282288
3.2200000000000024 0.00015467974914942111
3.2400000000000024 0.001205809610790274
3.2600000000000025 0.0007856910646729449
3.2800000000000025 0.0003205150593982496
3.3000000000000025 0.0007129937699536065
3.3200000000000025 0.0022462621781038825
3.3400000000000025 0.0006937129330451782
3.3600000000000025 0.0004331670483857063
3.3800000000000026 0.0008901858492308026
3.4000000000000026 0.0014849830470011094
3.4200000000000026 0.0008591137596535343
3.4400000000000026 0.001527823747661562
3.4600000000000026 0.0008353357128557266
3.4800000000000026 0.001419600280848531
3.5000000000000027 0.000625468910206561
3.5200000000000027 0.00126515319618451
3.5400000000000027 0.0004124582278496774
3.5600000000000027 0.0002789097146777765
3.5800000000000027 0.0002991863689616982
3.6000000000000028 0.0010441270247373052
3.6200000000000028 0.000564617174607974
3.640000000000003 0.001122415687742941
3.660000000000003 0.0007204325890645428
3.680000000000003 0.0003791187545914131
3.700000000000003 0.0005286585311531365
3.720000000000003 0.0004704546784930981
3.740000000000003 0.00036237257651524686
3.760000000000003 0.0005402763904189808
3.780000000000003 0.001008804473330661
3.800000000000003 0.0007633444394756694
3.820000000000003 0.0009570148936983556
3.840000000000003 0.0010609640685485546
3.860000000000003 0.0017763402750682615
3.880000000000003 0.0005889349150175393
3.900000000000003 0.0006054240888253795
3.920000000000003 0.0008641632553416467
3.940000000000003 0.0008511579409462568
3.960000000000003 0.0006568812930030073
3.980000000000003 0.000622608417656363
4.000000000000003 0.0014756626515627475
4.020000000000002 0.00018917245815628796
4.040000000000002 0.0011060418488077798
4.060000000000001 0.0003625936824943466
4.080000000000001 0.00029468170231637035
4.1000000000000005 0.00023432137667598563
4.12 0.00042896389379722724
4.14 0.0017473761271302346
4.159999999999999 0.00029917176798772857
4.179999999999999 0.0009346620268183902
4.199999999999998 0.0011203313509555622
4.219999999999998 0.0008833681514437132
4.2399999999999975 0.0005590203482892173
4.259999999999997 0.0003620941717465413
4.279999999999997 0.0007956435983363573
4.299999999999996 0.00023489141774907308
4.319999999999996 0.0011675244346630329
4.339999999999995 0.0019462852451352438
4.359999999999995 0.0008311392374182019
4.379999999999995 0.0019069810022807475
4.399999999999994 0.0006788699712897371
4.419999999999994 0.0008785322497183088
4.439999999999993 0.0007682442327959863
4.459999999999993 0.0004763398826741077
4.479999999999992 0.0008560801729930883
4.499999999999992 0.0007027484758508278
4.519999999999992 0.001146358501591692
4.539999999999991 0.0010279191763015339
4.559999999999991 0.0003949860634123944
4.57999999999999 0.001352274004701675
4.59999999999999 0.0007542546552483102
4.6199999999999894 0.0008896644103267056
4.639999999999989 0.0006145085507032605
4.659999999999989 0.00032096906967436583
4.679999999999988 0.0009393991808554728
4.699999999999988 0.0010800974150636134
4.719999999999987 0.000507085434709183
4.739999999999987 0.001122962264229225
4.7599999999999865 0.000227710434158779
4.779999999999986 0.00046009845700630187
4.799999999999986 0.0006578743947938678
4.819999999999985 0.0006518189150614101
4.839999999999985 0.0008626991053424447
4.859999999999984 0.0008855776640082781
4.879999999999984 0.0006866131016096763
4.8999999999999835 0.0017962950759645168
4.919999999999983 0.0010154411080864295
4.939999999999983 0.0008430609809242145
4.959999999999982 0.000674863202913795
4.979999999999982 0.0009348134145590165
4.999999999999981 0.0004655378521834619
5.019999999999981 0.0003265797699746438
5.0399999999999805 0.0010426995359623234
5.05999999999998 0.0007481369688281108
5.07999999999998 0.0008860253190806823
5.099999999999979 0.0007645687812640117
5.119999999999979 0.0013102235073667603
5.139999999999978 0.0011052545176517326
5.159999999999978 0.0009516139904571628
5.1799999999999775 0.0009407442937152576
5.199999999999977 0.00036466575587566633
5.219999999999977 0.00013193413603898428
5.239999999999976 0.0007058335877838321
5.259999999999976 0.0011951967662006103
5.279999999999975 0.0014619127047074967
5.299999999999975 0.001327405133243262
5.3199999999999745 0.0009962401030145973
5.339999999999974 0.0007025938810087792
5.359999999999974 0.00040188528047577134
5.379999999999973 0.0011117316981734354
5.399999999999973 0.00031997917310257613
5.419999999999972 0.0013393868279620313
5.439999999999972 0.0011566325028321918
5.4599999999999715 0.0007014362566177041
5.479999999999971 0.0019511254110275026
5.499999999999971 0.00035864111271987536
5.51999999999997 0.0005471687503767922
5.53999999999997 0.001617109194812877
5.559999999999969 0.0003075902750554826
5.579999999999969 0.0016014908284844485
5.599999999999969 0.001167622153869449
5.619999999999968 0.0007179525247815017
5.639999999999968 0.0011405706315526978
5.659999999999967 0.0003737440669483491
5.679999999999967 0.0004904336667025568
5.699999999999966 0.0007994431904468589
5.719999999999966 0.0008929145302904184
5.739999999999966 0.0015024002504639596
5.759999999999965 0.0008229988551842247
5.779999999999965 0.0010884932494781116
5.799999999999964 0.0001584213506000445
5.819999999999964 0.0003570914002146628
5.839999999999963 0.0006780029594608022
5.859999999999963 0.000918730866286566
5.879999999999963 0.0008121850245316872
5.899999999999962 0.0015146802591663202
5.919999999999962 0.00044774928603113405
5.939999999999961 0.0007172928084816879
5.959999999999961 0.0008659778405851477
5.9799999999999605 0.0008910048313871438
5.99999999999996 0.00023855730553991783
6.01999999999996 0.0003124021302749916
6.039999999999959 0.0007313913496134227
6.059999999999959 0.0005951220699158884
6.079999999999958 0.00019787717130054238
6.099999999999958 0.001285580755782227
6.1199999999999575 0.0012302529324340428
6.139999999999957 0.0006969017381995684
6.159999999999957 0.0007762916685579708
6.179999999999956 0.000530385423021815
6.199999999999956 0.0006422348284391288
6.219999999999955 0.0004808673325367048
6.239999999999955 0.0004931218523903125
6.2599999999999545 0.0001470276257491499
6.279999999999954 0.000819683751892027
6.299999999999954 0.0003304127264236039
6.319999999999953 0.0008310174874098622
6.339999999999953 0.000777159822124213
6.359999999999952 0.00042365248518731405
6.379999999999952 0.0005193870106994662
6.3999999999999515 0.0006044646101003123
6.419999999999951 0.0004155642360508638
6.439999999999951 0.0009355519639185182
6.45999999999995 0.0005412344650549949
6.47999999999995 0.00078804278173266
6.499999999999949 0.0006235187631191143
6.519999999999949 0.0003357736481921036
6.5399999999999485 0.0005680302765708629
6.559999999999948 0.0002744630853207287
6.579999999999948 0.0004024373143297518
6.599999999999947 0.00028128738277992594
6.619999999999947 0.0005306744121659709
6.639999999999946 0.0010907512502601
6.659999999999946 0.000822887238909321
6.6799999999999455 0.0008054571542900679
6.699999999999945 0.001165863881153215
6.719999999999945 0.00007245916936199466
6.739999999999944 0.000443831794757881
6.759999999999944 0.00045654519373052347
6.779999999999943 0.0003096569137597169
6.799999999999943 0.00047217598585104823
6.8199999999999426 0.0007702150979600428
6.839999999999942 0.0005242517867950893
6.859999999999942 0.00024733030909660983
6.879999999999941 0.0009902550189412847
6.899999999999941 0.00015468392053777588
6.91999999999994 0.0001801565644233355
6.93999999999994 0.0001596246667577041
6.95999999999994 0.0002493101514337224
6.979999999999939 0.0004695681505875417
6.999999999999939 0.0003054217961232685
7.019999999999938 0.0009249691331195191
7.039999999999938 0.00031108360032299816
7.059999999999937 0.00030673343194789255
7.079999999999937 0.00033259364537419035
7.099999999999937 0.0003563062892904142
7.119999999999936 0.0006608918892238969
7.139999999999936 0.0004674503091042832
7.159999999999935 0.0008534991176701308
7.179999999999935 0.00015029722564388316
7.1999999999999345 0.000764560417719749
7.219999999999934 0.00028994092704249234
7.239999999999934 0.0006164133783772323
7.259999999999933 0.00009229412505428462
7.279999999999933 0.00011959013608150133
7.299999999999932 0.00008065641873565361
7.319999999999932 0.00040750811162673097
7.3399999999999315 0.0001231769125034854
7.359999999999931 0.00042139841642601863
7.379999999999931 0.0004795216194501061
7.39999999999993 0.0002082278680374663
7.41999999999993 0.000637630649378096
7.439999999999929 0.00014723377392908472
7.459999999999929 0.00001120933317374383
7.4799999999999285 0.00026064597723242226
7.499999999999928 0.0005292452178498221
7.519999999999928 0.00043497240390066
7.539999999999927 0.0003910908689552786
7.559999999999927 0.0006803270524524027
7.579999999999926 0.0006766128177547225
7.599999999999926 0.0005152890875241264
7.6199999999999255 0.0004043530997657327
7.639999999999925 0.0007203018842288021
7.659999999999925 0.0003295472391233589
7.679999999999924 0.00042123202457056754
7.699999999999924 0.0008270898149831633
7.719999999999923 0.00023768584043822104
7.739999999999923 0.0001932266957585955
7.7599999999999225 0.00047226446315997323
7.779999999999922 0.00043650084523432615
7.799999999999922 0.0001894964669638192
7.819999999999921 0.0002059042108334346
7.839999999999921 0.00032123458911755606
7.85999999999992 0.0003006727897242289
7.87999999999992 0.0006673034745490731
7.8999999999999195 0.0005356876815769842
7.919999999999919 0.0006132473066507881
7.939999999999919 0.0003402800795481232
7.959999999999918 0.000657732471698224
7.979999999999918 0.00020798382370867418
7.999999999999917 0.0005656627525694927
8.019999999999918 0.000525682585159911
8.039999999999917 0.00020067640762666745
8.059999999999917 0.0004902455528190738
8.079999999999917 0.00009640235313379838
8.099999999999916 0.0007454675214316826
8.119999999999916 0.0006279542427364999
8.139999999999915 0.00036841955134291087
8.159999999999915 0.0004012017863379632
8.179999999999914 0.0002656620064105204
8.199999999999914 0.00021463996970900193
8.219999999999914 0.0004182011816095674
8.239999999999913 0.000294131723951796
8.259999999999913 0.0010435058948344371
8.279999999999912 0.0002635645576643236
8.299999999999912 0.00012160416750671905
8.319999999999911 0.00005891539772963754
8.339999999999911 0.0007015071188482652
8.35999999999991 0.0005758844934758118
8.37999999999991 0.00037398048373435904
8.39999999999991 0.00003282861131686168
8.41999999999991 0.00027959448661783824
8.439999999999909 0.00037354066617083606
8.459999999999908 0.00024188305440168644
8.479999999999908 0.00034102453480254827
8.499999999999908 0.00006572147276382164
8.519999999999907 0.000544956471894975
8.539999999999907 0.0003097508402259446
8.559999999999906 0.00044786943091991557
8.579999999999906 0.00019821507750753214
8.599999999999905 0.00040073568023906
8.619999999999905 0.0002871538678878886
8.639999999999905 0.0003399611075927208
8.659999999999904 0.0002938642229438491
8.679999999999904 0.0003233685660719773
8.699999999999903 0.00044943021728774917
8.719999999999903 0.00039231013747497855
8.739999999999903 0.0003128914991641274
8.759999999999902 0.00022082935744625496
8.779999999999902 0.00012093132858392247
8.799999999999901 0.00030113873461905315
8.8199999999999 0.00041611665560519796
8.8399999999999 0.00025827486584234917
8.8599999999999 0.00047170365520486516
8.8799999999999 0.00015124052793769556
8.899999999999899 0.0004268246136218208
8.919999999999899 0.00008128184882335139
8.939999999999898 0.00037646337222447976
8.959999999999898 0.00012163108121408845
8.979999999999897 0.00027751561911382416
8.999999999999897 0.00012721615917552555
9.019999999999897 0.00009969609703237376
9.039999999999896 0.0005113689931903234
9.059999999999896 0.00046111190363604495
9.079999999999895 0.00013026920465403942
9.099999999999895 0.0004135923154964375
9.119999999999894 0.00014807167711525067
9.139999999999894 0.0002190210848429126
9.159999999999894 0.00019348886515124734
9.179999999999893 0.0001717954465210276
9.199999999999893 0.00020405296647526647
9.219999999999892 0.0001805118659579462
9.239999999999892 0.00023277494830836092
9.259999999999891 0.00013642023079049536
9.279999999999891 0.0003121484387102269
9.29999999999989 0.0004301719109013775
9.31999999999989 0.0003511853800597111
9.33999999999989 0.00001270402920088303
9.35999999999989 0.0002868664895533892
9.379999999999889 0.00020069475393768446
9.399999999999888 0.00016040404536619263
9.419999999999888 0.0003646822478014497
9.439999999999888 0.00008052920579085127
9.459999999999887 0.00007287394558616586
9.479999999999887 0.0002014741133980427
9.499999999999886 0.00019092719526209273
9.519999999999886 0.00010561419936686692
9.539999999999885 0.000010235939333122374
9.559999999999885 0.00006510512137487592
9.579999999999885 0.00010652540349688071
9.599999999999884 0.00014708996818840758
9.619999999999884 0.00022070633313047257
9.639999999999883 0.00017802784011434697
9.659999999999883 0.000018587907288255894
9.679999999999882 0.00009924749245256834
9.699999999999882 0.000030745123864051094
9.719999999999882 0.0001064159433247634
9.739999999999881 0.00015420875039596834
9.75999999999988 0.0001069850018569871
9.77999999999988 0.00013711835560549396
9.79999999999988 0.00014301160810914324
9.81999999999988 0.00018167747132338718
9.839999999999879 0.00013769449805704255
9.859999999999879 0.00014040080397254866
9.879999999999878 0.0001393972715225132
9.899999999999878 0.000014227789607684722
9.919999999999877 0.0001583066708108869
9.939999999999877 0.00009432290370249357
9.959999999999877 0.00016139381373589704
9.979999999999876 0.0000041099389383627315
9.999999999999876 0.00012326086668246463
10.019999999999875 0.00009024243886061357
10.039999999999875 0.00010495258108094896
10.059999999999874 0.00005656426533221612
10.079999999999874 0.00013522810329249805
10.099999999999874 0.00009776681120209057
10.119999999999873 0.00008961586082892086
10.139999999999873 0.00003395675141340462
10.159999999999872 0.0000641940729859779
10.179999999999872 0.000017727659046356112
10.199999999999871 0.00013030295864853255
10.219999999999871 0.00013219725093773207
10.23999999999987 0.00013823900627010725
10.25999999999987 0.0001102080826648992
10.27999999999987 0.00009518368750646154
10.29999999999987 0.00011313879018795442
10.319999999999869 0.000008830068844449149
10.339999999999868 0.00009034343095408009
10.359999999999868 0.00006203650079477278
10.379999999999868 0.0000982363406815892
10.399999999999867 0.00009828447125826787
10.419999999999867 0.00007172488711036964
10.439999999999866 0.00007808550892829162
10.459999999999866 0.000019641427326634548
10.479999999999865 0.00013227119612310693
10.499999999999865 0.00012376744361577586
10.519999999999865 0.00011162132359245266
10.539999999999864 0.00003706522686870443
10.559999999999864 0.000053739961052038815
10.579999999999863 0.000018069107247251193
10.599999999999863 0.000040081166730046034
10.619999999999862 0.00003364235281111111
10.639999999999862 0.00005317952637184402
10.659999999999862 0.000028506876875081207
10.679999999999861 0.000031189664933940546
10.69999999999986 0.000015449871867457266
10.71999999999986 0.000027039065529370924
10.73999999999986 0.00006016819271219655
10.75999999999986 0.00005990927486227475
10.779999999999859 0.000053323933802064086
10.799999999999859 0.00000865367798447868
10.819999999999858 0.000029403712654636248
10.839999999999858 0.000039424900191853934
10.859999999999857 0.00003791222462825455
10.879999999999857 0.000022733590069027887
10.899999999999856 0.000028403187160917053
10.919999999999856 0.000024135348098098593
10.939999999999856 0.000014308271890381893
10.959999999999855 0.000009438828683542678
10.979999999999855 0.00001669729926250315
10.999999999999854 0.000021911131814425786
11.019999999999854 0.000018354050427025773
11.039999999999853 0.000017311424493825606
11.059999999999853 0.000023289068667457845
11.079999999999853 0.00002360222244429503
11.099999999999852 0.000012259313009407868
11.119999999999852 0.000010605369369661255
11.139999999999851 0.000011893978782336753
11.159999999999851 0.000018965882165691
11.17999999999985 0.000017684977987173123
11.19999999999985 0.00002728884711399837
11.21999999999985 0.00003970510537722464
11.23999999999985 0.00004383068742131834
11.259999999999849 0.000038396530261792805
11.279999999999848 0.00004692540732301832
11.299999999999848 0.00006321050596961527
11.319999999999848 0.000041499373654836486
11.339999999999847 0.0000559906034003573
11.359999999999847 0.000014208779678454698
11.379999999999846 0.00005904520916936739
11.399999999999846 0.0000305566532927703
11.419999999999845 0.00002408013969016544
11.439999999999845 0.000015332748986430553
11.459999999999845 0.000045482880835207313
11.479999999999844 0.00002820747937235472
11.499999999999844 0.000047502585544798284
11.519999999999843 0.00004706888598650681
11.539999999999843 0.00015973343946829618
11.559999999999842 0.00006721063872764723
11.579999999999842 0.00010276524087770272
11.599999999999842 0.000053029833850440434
11.619999999999841 0.00006828928366716988
11.63999999999984 0.0000706447836921251
11.65999999999984 0.00010728157606304077
11.67999999999984 0.000032592735105663294
11.69999999999984 0.00008359869683863182
11.719999999999839 0.00006480904898106635
11.739999999999839 0.00006704724448937124
11.759999999999838 0.00010416245256114439
11.779999999999838 0.0000919399488210164
11.799999999999837 0.00011061317892764602
11.819999999999837 0.000052072536845193305
11.839999999999836 0.00004858637433838517
11.859999999999836 0.00012031697512463824
11.879999999999836 0.00009307561123005169
11.899999999999835 0.00007019982181738913
11.919999999999835 0.00005195079213968929
11.939999999999834 0.00006265830675917178
11.959999999999834 0.00013056889991885592
11.979999999999833 0.00007225077107228844
11.999999999999833 0.00006088647391896377
12.019999999999833 0.0001273807658433302
12.039999999999832 0.00005697003295802728
12.059999999999832 0.00003390561065330794
12.079999999999831 0.0000861807679553668
12.099999999999831 0.00005475826041149003
12.11999999999983 0.00000990379790141557
12.13999999999983 0.00011149810608161197
12.15999999999983 0.00005014005168208438
12.17999999999983 0.00008266039520341632
12.199999999999829 0.0001259798442698738
12.219999999999828 0.00005863496142121988
12.239999999999828 0.00008959714522128384
12.259999999999827 0.0001271820677214253
12.279999999999827 0.00023481492435952468
12.299999999999827 0.00019872223236290463
12.319999999999826 0.00005609498299637525
12.339999999999826 0.00003447859938510988
12.359999999999825 0.00007448129875161316
12.379999999999825 0.0000746289810176694
12.399999999999824 0.00014148365193881405
12.419999999999824 0.00016565163587315077
12.439999999999824 0.00005455100104950306
12.459999999999823 0.0001410140835464381
12.479999999999823 0.00003586220547521522
12.499999999999822 0.00007238709720418189
12.519999999999822 0.00009750081950947616
12.539999999999822 0.00007182280989770719
12.559999999999821 0.00012498604043259618
12.57999999999982 0.0001182708625813496
12.59999999999982 0.0000389927216921367
12.61999999999982 0.00009022113955093834
12.63999999999982 0.0002727515198482871
12.659999999999819 0.00007382414718227775
12.679999999999819 0.0003402846720925867
12.699999999999818 0.0000768007585149601
12.719999999999818 0.00023879305818334427
12.739999999999817 0.00011227805996280117
12.759999999999817 0.0002881412872613818
12.779999999999816 0.00015041295433107843
12.799999999999816 0.00021775104093772424
12.819999999999816 0.00019228161920285388
12.839999999999815 0.00015761523471735037
12.859999999999815 0.00014327358250502067
12.879999999999814 0.00013108895965414688
12.899999999999814 0.00013761627536687334
12.919999999999813 0.00019276978874487366
12.939999999999813 0.00024757670795750604
12.959999999999813 0.00017079228761566069
12.979999999999812 0.00013353048554326372
12.999999999999812 0.0004520883676209511
13.019999999999811 0.00016813549384558392
13.03999999999981 0.00008322314190689835
13.05999999999981 0.00015567579994333082
13.07999999999981 0.0002498959912846749
13.09999999999981 0.000256335642318164
13.11999999999981 0.00011981488256186588
13.139999999999809 0.00007416717901971292
13.159999999999808 0.00031012191201530465
13.179999999999808 0.0004202656887247671
13.199999999999807 0.00015873398139921045
13.219999999999807 0.00007903498746825071
13.239999999999807 0.00021990452548850835
13.259999999999806 0.00022894579969164684
13.279999999999806 0.00006387117629277187
13.299999999999805 0.0003540456207684428
13.319999999999805 0.0001449118064993087
13.339999999999804 0.0001628761500649274
13.359999999999804 0.0002790780278740646
13.379999999999804 0.0003103542109394642
13.399999999999803 0.00016582154447482785
13.419999999999803 0.00030363948929771554
13.439999999999802 0.00006775005105506354
13.459999999999802 0.0002597974386501529
13.479999999999801 0.00013819718199616353
13.499999999999801 0.0003885819143242118
13.5199999999998 0.0003458607667058702
13.5399999999998 0.00013831848845199542
13.5599999999998 0.00005916541699375595
13.5799999999998 0.00024108019257890575
13.599999999999799 0.0002657269247207858
13.619999999999798 0.00015201394002960878
13.639999999999798 0.00018898174454791056
13.659999999999798 0.0002520935167908069
13.679999999999797 0.0002410808184211852
13.699999999999797 0.00040170488505258804
13.719999999999796 0.0003850115487889719
13.739999999999796 0.00021000648109623695
13.759999999999796 0.00031069489784169366
13.779999999999795 0.00042976229482613614
13.799999999999795 0.0003624072479131723
13.819999999999794 0.00043355658033358623
13.839999999999794 0.000006972087506374224
13.859999999999793 0.00018816684264468585
13.879999999999793 0.0002629726059042902
13.899999999999793 0.00006494615711520995
13.919999999999792 0.0003458233643420451
13.939999999999792 0.0002509879069553426
13.959999999999791 0.0003847187446819817
13.97999999999979 0.00030173081904292295
13.99999999999979 0.0002495799576102574
14.01999999999979 0.00036593523899658474
14.03999999999979 0.00031697945166407593
14.059999999999789 0.00027592803134191983
14.079999999999789 0.0002897199157498738
14.099999999999788 0.00039390761343936114
14.119999999999788 0.0001578928851719132
14.139999999999787 0.00024486918902740705
14.159999999999787 0.00013757657841384236
14.179999999999787 0.0005587480931208605
14.199999999999786 0.00012521077165704287
14.219999999999786 0.0002549142984626524
14.239999999999785 0.00010375536306430685
14.259999999999785 0.00031959032647119624
14.279999999999784 0.00015614069858787836
14.299999999999784 0.0002441069404818066
14.319999999999784 0.0002984063340571512
14.339999999999783 0.0005653816984660814
14.359999999999783 0.000052150183906286786
14.379999999999782 0.00003913237990893887
14.399999999999782 0.00009277772717673404
14.419999999999781 0.0005319026505527253
14.439999999999781 0.00014850109168453078
14.45999999999978 0.0004087332285764448
14.47999999999978 0.00018782797768944568
14.49999999999978 0.0005159213474575552
14.51999999999978 0.00008792860248894827
14.539999999999779 0.0003706319450795132
14.559999999999778 0.0001504689377332835
14.579999999999778 0.00015203381382592984
14.599999999999778 0.00009975205677848415
14.619999999999777 0.0002187263349157486
14.639999999999777 0.00030253642070699946
14.659999999999776 0.00032795613443947557
14.679999999999776 0.00018915847717995685
14.699999999999775 0.00019080502713100672
14.719999999999775 0.00011260153706880501
14.739999999999775 0.0002466603122215881
14.759999999999774 0.0001608355372736885
14.779999999999774 0.00020214329415774046
14.799999999999773 0.00022099170020424205
14.819999999999773 0.00030572903478313105
14.839999999999772 0.00018190756839488
14.859999999999772 0.0004904384196785098
14.879999999999772 0.0004691200389641106
14.899999999999771 0.00008263280671495871
14.91999999999977 0.00005764634914265329
14.93999999999977 0.0004012926700083173
14.95999999999977 0.0003127304036433711
14.97999999999977 0.0002128951964224451
14.999999999999769 0.00020377788418372476
15.019999999999769 0.00036344636863525916
15.039999999999768 0.0002788006287080884
15.059999999999768 0.00039609386584822334
15.079999999999767 0.00011900641504396529
15.099999999999767 0.00014920098953349835
15.119999999999767 0.0001462239682214742
15.139999999999766 0.00023334011170751865
15.159999999999766 0.0004980256402397395
15.179999999999765 0.00022474868234811918
15.199999999999765 0.0002962820562106707
15.219999999999764 0.00030572945357203494
15.239999999999764 0.00034924498119483357
15.259999999999764 0.00019912616652006742
15.279999999999763 0.000004030165331905868
15.299999999999763 0.0003113962575272422
15.319999999999762 0.0001692493204032881
15.339999999999762 0.0002359266242481757
15.359999999999761 0.0007946641616549097
15.379999999999761 0.0001164700904586237
15.39999999999976 0.0006557862545363684
15.41999999999976 0.000282148263953339
15.43999999999976 0.0003712829949780667
15.45999999999976 0.00021818201904456603
15.479999999999759 0.00013311852189022079
15.499999999999758 0.0002540759824201514
15.519999999999758 0.0002792923866265704
15.539999999999758 0.00035745346447853694
15.559999999999757 0.00021297921085638855
15.579999999999757 0.0001272881290347659
15.599999999999756 0.000445728654148812
15.619999999999756 0.0003268337801041945
15.639999999999755 0.00025303242918369275
15.659999999999755 0.00013832574426006502
15.679999999999755 0.00006147675198658011
15.699999999999754 0.0002884801868189632
15.719999999999754 0.0003777367129524435
15.739999999999753 0.0002821077250950953
15.759999999999753 0.0003534318171195431
15.779999999999752 0.00017155620506633927
15.799999999999752 0.00007937580738062105
15.819999999999752 0.00025328203908055283
15.839999999999751 0.00020003103274629868
15.85999999999975 0.00035872583905582146
15.87999999999975 0.0002555971660902242
15.89999999999975 0.0002900002186235217
15.91999999999975 0.000629109943114004
15.939999999999749 0.00010998495001483795
15.959999999999749 0.0005329510522636494
15.979999999999748 0.00021482054883893836
15.999999999999748 0.00033976190860036677
16.019999999999747 0.0002222089135410878
16.039999999999747 0.0001237792022518497
16.059999999999746 0.00030564645530099983
16.079999999999746 0.0002242156669918937
16.099999999999746 0.00039038010438948264
16.119999999999745 0.00032309085931275035
16.139999999999745 0.00025528585311275395
16.159999999999744 0.0005862559871998043
16.179999999999744 0.0003756017578504664
16.199999999999743 0.00043069349739364066
16.219999999999743 0.00017918755435643768
16.239999999999743 0.00011407488082318871
16.259999999999742 0.00010049155409942792
16.279999999999742 0.0005910804072617074
16.29999999999974 0.0004899762556914995
16.31999999999974 0.0006482901851239121
16.33999999999974 0.00038342136455768883
16.35999999999974 0.0002815551236478166
16.37999999999974 0.00007944519968341104
16.39999999999974 0.0003177467458562498
16.41999999999974 0.00020269067961941592
16.43999999999974 0.0005277592576983277
16.459999999999738 0.0003061635333175898
16.479999999999738 0.0006007381561990401
16.499999999999737 0.0007512964502415523
16.519999999999737 0.000186862512392269
16.539999999999736 0.00025503819781629223
16.559999999999736 0.0004288334392764167
16.579999999999735 0.000503752805667817
16.599999999999735 0.0007326054559964471
16.619999999999735 0.0003650821602610017
16.639999999999734 0.00044378818815322393
16.659999999999734 0.00038593677680829073
16.679999999999733 0.00017614481335761052
16.699999999999733 0.00006758207226535423
16.719999999999732 0.00027637049611973623
16.739999999999732 0.0003274356632811667
16.75999999999973 0.0006731682893899598
16.77999999999973 0.0003740404843895289
16.79999999999973 0.0005864541829680983
16.81999999999973 0.00006265569731144317
16.83999999999973 0.0001577645236872625
16.85999999999973 0.0002330871413139455
16.87999999999973 0.00043403792426180784
16.89999999999973 0.00036485645038005957
16.919999999999728 0.000681610043006582
16.939999999999728 0.00001148927747300917
16.959999999999727 0.00031397230119896945
16.979999999999727 0.00041265831285257164
16.999999999999726 0.0003033047356383219
17.019999999999726 0.00016862860382349642
17.039999999999726 0.00011470345686053076
17.059999999999725 0.0002728147105484564
17.079999999999725 0.00029290055282209763
17.099999999999724 0.00010521019464089294
17.119999999999724 0.0006229936064859229
17.139999999999723 0.0003110555082135639
17.159999999999723 0.0004640669731479325
17.179999999999723 0.00032975844537100324
17.199999999999722 0.00019663821060264785
17.21999999999972 0.0003350943081470782
17.23999999999972 0.00019519379338794662
17.25999999999972 0.00024628986209372406
17.27999999999972 0.00004128171889270521
17.29999999999972 0.00028575426071137663
17.31999999999972 0.00023591111615319223
17.33999999999972 0.00034802166208808976
17.35999999999972 0.00036144592138278556
17.37999999999972 0.00023744075334610433
17.399999999999718 0.00017536926368953536
17.419999999999717 0.0001804742471452966
17.439999999999717 0.00016730278676086398
17.459999999999717 0.0003744741001237795
17.479999999999716 0.0003490904704513603
17.499999999999716 0.0002720621349380509
17.519999999999715 0.00013106252497893767
17.539999999999715 0.000206282891855876
17.559999999999715 0.0002540358160932213
17.579999999999714 0.0001529848827064587
17.599999999999714 0.00009887448660440383
17.619999999999713 0.00005730090736832611
17.639999999999713 0.00031973392646106346
17.659999999999712 0.0003816003087226112
17.679999999999712 0.0005225764852723305
17.69999999999971 0.00011792998871233428
17.71999999999971 0.0007114441329946147
17.73999999999971 0.00012451246743972312
17.75999999999971 0.0001974739781389846
17.77999999999971 0.0002859681622025326
17.79999999999971 0.0000957806865046488
17.81999999999971 0.00020021621770340115
17.83999999999971 0.00036429854265202037
17.859999999999708 0.00023904598348269756
17.879999999999708 0.0002102710736250812
17.899999999999707 0.00036065449246261807
17.919999999999707 0.00028545014224161006
17.939999999999706 0.00018888128136925177
17.959999999999706 0.00013083825684846782
17.979999999999706 0.00014597659631066567
17.999999999999705 0.00014435215797458945
18.019999999999705 0.0003034012034721472
18.039999999999704 0.0004014676115071242
18.059999999999704 0.0002109847597821438
18.079999999999703 0.00015530646822199188
18.099999999999703 0.00015613468554592774
18.119999999999703 0.00024299312989982288
18.139999999999702 0.000405718937705676
18.1599999999997 0.00018642155311804684
18.1799999999997 0.000256640120206821
18.1999999999997 0.00022516402895187342
18.2199999999997 0.00046774764182303365
18.2399999999997 0.000123140222544831
18.2599999999997 0.00031381628815865825
18.2799999999997 0.00008249172322138204
18.2999999999997 0.0001385840132795443
18.3199999999997 0.00011567398185988683
18.339999999999698 0.00024970689891939664
18.359999999999697 0.00008346748712985797
18.379999999999697 0.00021519706997440475
18.399999999999697 0.00019014283869177865
18.419999999999696 0.00021842974089461272
18.439999999999696 0.0003376622507822168
18.459999999999695 0.0001230235942376509
18.479999999999695 0.00006661097610761936
18.499999999999694 0.00015774527438678168
18.519999999999694 0.00020664399550382134
18.539999999999694 0.00029202861402321005
18.559999999999693 0.00005671343696263545
18.579999999999693 0.0004584913212835744
18.599999999999692 0.00027444859278647084
18.619999999999692 0.0003209569685482557
18.63999999999969 0.00008909008106676653
18.65999999999969 0.00047814350030030546
18.67999999999969 0.00014622031531989928
18.69999999999969 0.00016630749916102895
18.71999999999969 0.0002428230332612686
18.73999999999969 0.0003269313797697893
18.75999999999969 0.00023349365469270335
18.77999999999969 0.00027563265771533645
18.799999999999688 0.00016857807480649245
18.819999999999688 0.0002120011326545765
18.839999999999687 0.00010077099090757688
18.859999999999687 0.00021731349713364028
18.879999999999686 0.00003058106861147485
18.899999999999686 0.0004941144438427918
18.919999999999686 0.0002642659114735025
18.939999999999685 0.0002938091820909835
18.959999999999685 0.00003639196292974332
18.979999999999684 0.00036436105481188973
18.999999999999684 0.00015978464901481883
19.019999999999683 0.0002905787984811121
19.039999999999683 0.0002612761654214534
19.059999999999683 0.00023434227524407941
19.079999999999682 0.00026740161079776237
19.09999999999968 0.00019639405614757223
19.11999999999968 0.000433024361384213
19.13999999999968 0.0002777507020489391
19.15999999999968 0.0002448987073214299
19.17999999999968 0.00013232498691230355
19.19999999999968 0.00017063837780183363
19.21999999999968 0.00014645771674543138
19.23999999999968 0.00011612237374027883
19.25999999999968 0.00031575680857536925
19.279999999999678 0.0005046243015466084
19.299999999999677 0.00015080559145801102
19.319999999999677 0.00016929098258796496
19.339999999999677 0.0001229288517117087
19.359999999999676 0.00039863260501386854
19.379999999999676 0.00034039983929228006
19.399999999999675 0.00017562422464315362
19.419999999999675 0.00012992154653632107
19.439999999999674 0.00018125441483397435
19.459999999999674 0.00017065526933904775
19.479999999999674 0.00018012413258571689
19.499999999999673 0.0002236717610518872
19.519999999999673 0.000032486537437954255
19.539999999999672 0.00022992891711128284
19.559999999999672 0.00019958028335222136
19.57999999999967 0.00032203469265765407
19.59999999999967 0.00010165374620572831
19.61999999999967 0.00024984391029425667
19.63999999999967 0.00006702868485057964
19.65999999999967 0.00023484984482910202
19.67999999999967 0.00013546488540640294
19.69999999999967 0.00024056312165872054
19.71999999999967 0.00027832669003309703
19.739999999999668 0.00018097418789735718
19.759999999999668 0.00006182980978144486
19.779999999999667 0.00023350883500445596
19.799999999999667 0.00006826286059939053
19.819999999999666 0.0002087856330521512
19.839999999999666 0.00023966444133049507
19.859999999999665 0.00006875816124354046
19.879999999999665 0.00016867910562118875
19.899999999999665 0.00023771955469186775
19.919999999999664 0.00029467993426803994
19.939999999999664 0.000018223272760489957
19.959999999999663 0.00016800483608121083
19.979999999999663 0.0001272307401226846
19.999999999999662 0.00020728698403990926
20.019999999999662 0.00011995407203431551
20.03999999999966 0.00009157738946624126
20.05999999999966 0.0002357101416915062
20.07999999999966 0.0003414310248283765
20.09999999999966 0.00007497756985200004
20.11999999999966 0.0002064376701246602
20.13999999999966 0.00012542739033070242
20.15999999999966 0.00015516546496636732
20.17999999999966 0.00011700944596796128
20.19999999999966 0.00010226189856138749
20.219999999999658 0.00011844406230861535
20.239999999999657 0.00011162845629771163
20.259999999999657 0.00015130582912607023
20.279999999999657 0.0001540949241321152
20.299999999999656 0.0001807831936915384
20.319999999999656 0.00027243507235866785
20.339999999999655 0.0001297210025071144
20.359999999999655 0.00009278231173036826
20.379999999999654 0.00009273119013230697
20.399999999999654 0.00022098148508031988
20.419999999999654 0.00008818748959691813
20.439999999999653 0.0002487518680908185
20.459999999999653 0.00001592976632536647
20.479999999999652 0.00002993197354302901
20.499999999999652 0.00012001230891503162
20.51999999999965 0.00010944606148161102
20.53999999999965 0.000024214281503148048
20.55999999999965 0.000038829695306321014
20.57999999999965 0.000053895283443262545
20.59999999999965 0.0000440279615558424
20.61999999999965 0.00011322802599989798
20.63999999999965 0.00009796795839749563
20.65999999999965 0.0001073321626598275
20.679999999999648 0.00006698862281071658
20.699999999999648 0.00006228369058709967
20.719999999999647 0.000036256157258687815
20.739999999999647 0.000042203292431487644
20.759999999999646 0.00002253619681491547
20.779999999999646 0.00010273652131430679
20.799999999999645 0.00016450392495258125
20.819999999999645 0.00012698072159630667
20.839999999999645 0.00011874464846677613
20.859999999999644 0.00007140474734185472
20.879999999999644 0.00010303956560994628
20.899999999999643 0.00008563868821366888
20.919999999999643 0.000015206373211835478
20.939999999999642 0.00011066290061319218
20.959999999999642 0.000044583201111134944
20.97999999999964 0.00007992175639007949
20.99999999999964 0.000024446314837708217
21.01999999999964 0.00005920867134079751
21.03999999999964 0.000016805583357725582
21.05999999999964 0.00008566578085281391
21.07999999999964 0.0000388059006446936
21.09999999999964 0.00007155277068660389
21.11999999999964 0.00008473592777880386
21.139999999999638 0.000054428868161574864
21.159999999999638 0.00001448582826302161
21.179999999999637 0.000044997228294265026
21.199999999999637 0.00005420147984969614
21.219999999999636 0.00010720183352515282
21.239999999999636 0.00007706450256850638
21.259999999999636 0.0000633843524622603
21.279999999999635 0.00007069659471937839
21.299999999999635 0.000060363573734596613
21.319999999999634 0.00007823922202877805
21.339999999999634 0.000023844564154144635
21.359999999999634 0.000057058018213623706
21.379999999999633 0.00005587088571093789
21.399999999999633 0.00004654014568035072
21.419999999999632 0.00007450262586083931
21.439999999999632 0.00004910150811052331
21.45999999999963 0.00005189348931479828
21.47999999999963 0.000017408724910702958
21.49999999999963 0.00009137528474430627
21.51999999999963 0.00005379856426708573
21.53999999999963 0.00010368259083302556
21.55999999999963 0.00003110836069344219
21.57999999999963 0.00004048955277595162
21.59999999999963 0.000015820074962652043
21.619999999999628 0.000036396853479069714
21.639999999999628 0.000022550945722334472
21.659999999999627 0.00002932997806005306
21.679999999999627 0.000004468992483239539
21.699999999999626 0.0000365220362062771
21.719999999999626 0.000005254517377802303
21.739999999999625 0.00003697594636576813
21.759999999999625 0.00004121646340362899
21.779999999999625 0.00004752619278320806
21.799999999999624 0.000037683828548836635
21.819999999999624 0.00001871922056020553
21.839999999999623 0.00003248740783007897
21.859999999999623 0.00003536937213744918
21.879999999999622 0.000029411268124629592
21.899999999999622 0.000019402337744487388
21.91999999999962 0.000022489370313859666
21.93999999999962 0.000017609825377954524
21.95999999999962 0.000012678573355917358
21.97999999999962 0.00001202205647766143
21.99999999999962 0.000019420948040600593
22.01999999999962 0.000021616591043479225


==> program/noise-upsmp-uni.csv <==
0.0 0.0010595027985726996
0.000022675736961451248 0.0031693923226729552
0.000045351473922902495 0.006315275475031541
0.00006802721088435374 0.010477573617161895
0.00009070294784580499 0.012955197071840584
0.00011337868480725624 0.013741601823163255
0.00013605442176870748 0.012838815671575758
0.00015873015873015873 0.010257397559050552
0.00018140589569160998 0.008659565406277813
0.00020408163265306123 0.008049904609033754
0.00022675736961451248 0.008427989386203465
0.00024943310657596373 0.009788402718710317
0.00027210884353741496 0.011591833571534357
0.0002947845804988662 0.013827593705719158
0.0003174603174603174 0.016482847528107462
0.00034013605442176863 0.019542684593153063
0.00036281179138321985 0.02150000257227024
0.0003854875283446711 0.022348821122507374
0.0004081632653061223 0.022088784250346633
0.0004308390022675735 0.020725142148001516
0.00045351473922902475 0.020792328567132017
0.000476190476190476 0.022284925299530828
0.0004988662131519273 0.025190328358946475
0.0005215419501133785 0.029488837195641597
0.0005442176870748298 0.03324874946083027
0.0005668934240362811 0.03645297165941446
0.0005895691609977324 0.03908727981007143
0.0006122448979591836 0.041140381158002316
0.0006349206349206349 0.04283078319929838
0.0006575963718820862 0.04415122884269166
0.0006802721088435375 0.04509635677081761
0.0007029478458049888 0.04566272181113598
0.00072562358276644 0.04600435721431602
0.0007482993197278913 0.046120333777093986
0.0007709750566893426 0.04601086623017218
0.0007936507936507939 0.045677308092527215
0.0008163265306122451 0.046698775049173386
0.0008390022675736964 0.04906529435579053
0.0008616780045351477 0.05276012984066495
0.000884353741496599 0.0577598905070737
0.0009070294784580503 0.0625101486411547
0.0009297052154195015 0.0669877787407021
0.0009523809523809528 0.07117111543610147
0.0009750566893424041 0.07504005781947742
0.0009977324263038554 0.07788781160432634
0.0010204081632653066 0.0797036068938278
0.001043083900226758 0.08048192824988863
0.0010657596371882092 0.08022252392173657
0.0010884353741496605 0.07841884079815098
0.0011111111111111118 0.07508547722449913
0.001133786848072563 0.07024471179347493
0.0011564625850340143 0.06392636347331328
0.0011791383219954656 0.056504010199985716
0.0012018140589569169 0.04801908824976832
0.0012244897959183682 0.038518257781413615
0.0012471655328798194 0.028053148441721902
0.0012698412698412707 0.016781992432785896
0.001292517006802722 0.004764622964595968
0.0013151927437641733 -0.007935567246753476
0.0013378684807256245 -0.02125195904384986
0.0013605442176870758 -0.03571554116517338
0.001383219954648527 -0.051249132811576836
0.0014058956916099784 -0.06777041856232371
0.0014285714285714297 -0.08519238267904546
0.001451247165532881 -0.10081654164950096
0.0014739229024943322 -0.1145703013221919
0.0014965986394557835 -0.1263907795038317
0.0015192743764172348 -0.13622508933768604
0.001541950113378686 -0.1441322008971917
0.0015646258503401373 -0.15007898659506602
0.0015873015873015886 -0.15404234527014066
0.0016099773242630399 -0.15600928336867761
0.0016326530612244912 -0.15685619019065394
0.0016553287981859424 -0.15658276033704044
0.0016780045351473937 -0.15519435244915228
0.001700680272108845 -0.15270194201835058
0.0017233560090702963 -0.14923636614469682
0.0017460317460317475 -0.14481859641159503
0.0017687074829931988 -0.1394743430119158
0.00179138321995465 -0.13323390797161824
0.0018140589569161014 -0.12626469781727695
0.0018367346938775527 -0.1186045264807334
0.001859410430839004 -0.1102945662722292
0.0018820861678004552 -0.10137912784680399
0.0019047619047619065 -0.09336009759872099
0.0019274376417233578 -0.08627482752964839
0.001950113378684809 -0.08015581719385678
0.0019727891156462603 -0.07503056664633657
0.0019954648526077116 -0.06860418780371154
0.002018140589569163 -0.060913782270875946
0.002040816326530614 -0.05200270922886309
0.0020634920634920654 -0.04192034405683506
0.0020861678004535167 -0.03226611630683794
0.002108843537414968 -0.023087305485959178
0.0021315192743764193 -0.01442862020083465
0.0021541950113378706 -0.006331981294619261
0.002176870748299322 0.002876945448379536
0.002199546485260773 0.013147663774641433
0.0022222222222222244 0.024424489633740755
0.0022448979591836757 0.0366468510576817
0.002267573696145127 0.050201597841771056
0.0022902494331065782 0.065015485735488
0.0023129251700680295 0.08100916589245769
0.0023356009070294808 0.09809760762212938
0.002358276643990932 0.11467453228820797
0.0023809523809523833 0.13065796423461382
0.0024036281179138346 0.1459692186933905
0.002426303854875286 0.16053328783121693
0.002448979591836737 0.17324454673366324
0.0024716553287981884 0.1840453202964554
0.0024943310657596397 0.19288779504224687
0.002517006802721091 0.1997342258000115
0.0025396825396825423 0.20445591561823742
0.0025623582766439936 0.20703653939462052
0.002585034013605445 0.20747065239987628
0.002607709750566896 0.20576367918022778
0.0026303854875283474 0.20147902748940463
0.0026530612244897987 0.1946475041660988
0.00267573696145125 0.18531268035339113
0.0026984126984127012 0.17353062595427138
0.0027210884353741525 0.16231843954936567
0.002743764172335604 0.1517307725858934
0.002766439909297055 0.14181892577734798
0.0027891156462585063 0.132630601687351
0.0028117913832199576 0.12200020401727708
0.002834467120181409 0.10998658466362446
0.00285714285714286 0.09665537839218813
0.0028798185941043115 0.08207864699935652
0.0029024943310657627 0.0670613913533982
0.002925170068027214 0.051681082652510736
0.0029478458049886653 0.03601675223882004
0.0029705215419501166 0.020148586581725726
0.002993197278911568 0.002705812393377704
0.003015873015873019 -0.016217813546222724
0.0030385487528344704 -0.03652138198974955
0.0030612244897959217 -0.058097366674736195
0.003083900226757373 -0.08001297449438066
0.0031065759637188242 -0.10215622334761822
0.0031292517006802755 -0.12441437794891202
0.003151927437641727 -0.14667452234371425
0.003174603174603178 -0.16758250261607444
0.0031972789115646293 -0.1870374347633536
0.0032199546485260806 -0.20494613757203753
0.003242630385487532 -0.22122357627965053
0.003265306122448983 -0.2355664605878302
0.0032879818594104345 -0.24790915817291947
0.0033106575963718857 -0.25819637999447514
0.003333333333333337 -0.2663834230517296
0.0033560090702947883 -0.27336814602443466
0.0033786848072562396 -0.27911951082294323
0.003401360544217691 -0.2836128237697859
0.003424036281179142 -0.28682983789965455
0.0034467120181405934 -0.29005538664264807
0.0034693877551020447 -0.2932731355518372
0.003492063492063496 -0.29646684758374786
0.0035147392290249472 -0.2996204648258826
0.0035374149659863985 -0.30083349060954245
0.00356009070294785 -0.3001066814243728
0.003582766439909301 -0.29745059634240173
0.0036054421768707524 -0.29288550885177267
0.0036281179138322036 -0.2877825217990373
0.003650793650793655 -0.2821693384376497
0.003673469387755106 -0.27607614257575547
0.0036961451247165575 -0.2695354372018375
0.0037188208616780087 -0.2601380483680208
0.00374149659863946 -0.24794161652634542
0.0037641723356009113 -0.23301772583818697
0.0037868480725623626 -0.21545149284641363
0.003809523809523814 -0.1981575278745549
0.003832199546485265 -0.1812222801899878
0.0038548752834467164 -0.1647300790106717
0.0038775510204081677 -0.14876271477189204
0.003900226757369619 -0.13201473290924848
0.00392290249433107 -0.11457356004005231
0.003945578231292521 -0.0965298163351709
0.0039682539682539715 -0.07797684612677216
0.003990929705215422 -0.058794149178945244
0.004013605442176873 -0.039080923268743364
0.004036281179138324 -0.01893869573960195
0.004058956916099775 0.0015291979566626106
0.004081632653061226 0.023106769410328538
0.004104308390022677 0.04568101194789268
0.004126984126984127 0.06913428213829331
0.004149659863945578 0.09334491090193844
0.004172335600907029 0.11548331727769459
0.00419501133786848 0.13544495362274406
0.004217687074829931 0.15313664627818663
0.004240362811791382 0.16847702616218002
0.0042630385487528325 0.18385266308980058
0.004285714285714283 0.19918571281677092
0.004308390022675734 0.21439882266536286
0.004331065759637185 0.22941552077355337
0.004353741496598636 0.24469190837648905
0.004376417233560087 0.2601498463011229
0.0043990929705215375 0.27571055504173514
0.004421768707482988 0.29129501523884227
0.004444444444444439 0.30675998305627705
0.00446712018140589 0.322027711979305
0.004489795918367341 0.3370217284294722
0.004512471655328792 0.3516672137967811
0.004535147392290243 0.3656930128718485
0.0045578231292516935 0.37903042908891393
0.004580498866213144 0.391614489277745
0.004603174603174595 0.40338425886710505
0.004625850340136046 0.4143140196110472
0.004648526077097497 0.4243515064784534
0.004671201814058948 0.4334491501176423
0.0046938775510203985 0.44156430063786434
0.004716553287981849 0.4474635999961173
0.0047392290249433 0.45112509402489687
0.004761904761904751 0.45253821789685866
0.004784580498866202 0.4517038091012882
0.004807256235827653 0.4482635687979942
0.004829931972789104 0.44224413551329944
0.0048526077097505544 0.43368509024742813
0.004875283446712005 0.42263871046657076
0.004897959183673456 0.40947769561799713
0.004920634920634907 0.39427607628613487
0.004943310657596358 0.37711793491657386
0.004965986394557809 0.35809694512702867
0.0049886621315192595 0.3389244863465033
0.00501133786848071 0.31969800706692775
0.005034013605442161 0.3005148829522343
0.005056689342403612 0.2814719248929056
0.005079365079365063 0.260589360136967
0.005102040816326514 0.23797927313280198
0.005124716553287965 0.21376208258693452
0.005147392290249415 0.18806590320288233
0.005170068027210866 0.16060824743924684
0.005192743764172317 0.1315341574847682
0.005215419501133768 0.10099633128982201
0.005238095238095219 0.06915432355191464
0.00526077097505667 0.03561238841247738
0.0052834467120181205 0.0005461037532083434
0.005306122448979571 -0.035861870625960156
0.005328798185941022 -0.07342274143246746
0.005351473922902473 -0.10906974626041349
0.005374149659863924 -0.14262949359584975
0.005396825396825375 -0.17393975780581444
0.0054195011337868255 -0.20285025950654784
0.005442176870748276 -0.23223182721956476
0.005464852607709727 -0.2619342741741369
0.005487528344671178 -0.29180632472883666
0.005510204081632629 -0.32169638288809965
0.00553287981859408 -0.3482079857706382
0.005555555555555531 -0.3712191169342916
0.0055782312925169815 -0.39062588682857596
0.005600907029478432 -0.40634299358449205
0.005623582766439883 -0.4183727724461473
0.005646258503401334 -0.4266675044418058
0.005668934240362785 -0.43119851948400956
0.005691609977324236 -0.4319562736756676
0.0057142857142856865 -0.4304385419132527
0.005736961451247137 -0.42666107250250535
0.005759637188208588 -0.42065098012877866
0.005782312925170039 -0.4124465684566896
0.00580498866213149 -0.4032179755074595
0.005827664399092941 -0.39301548421463384
0.005850340136054392 -0.38189412179260557
0.0058730158730158424 -0.36991336475160586
0.005895691609977293 -0.3552043697965786
0.005918367346938744 -0.3378511700039724
0.005941043083900195 -0.31795086582204807
0.005963718820861646 -0.29561308787655893
0.005986394557823097 -0.27078254373463806
0.0060090702947845475 -0.24359359199573838
0.006031746031745998 -0.21419203538814685
0.006054421768707449 -0.18273434316122034
0.0060770975056689 -0.15197645631621232
0.006099773242630351 -0.12207136258624175
0.006122448979591802 -0.09316719608157965
0.006145124716553253 -0.06540650574492235
0.006167800453514703 -0.03839225771889078
0.006190476190476154 -0.012258351263271483
0.006213151927437605 0.012866239481063977
0.006235827664399056 0.0368580999353806
0.006258503401360507 0.06183114923848426
0.006281179138321958 0.08765567368381058
0.0063038548752834085 0.11419811602810294
0.006326530612244859 0.14132176422438458
0.00634920634920631 0.16781661875686144
0.006371882086167761 0.19355098815600874
0.006394557823129212 0.21839749239753403
0.006417233560090663 0.2422336914660124
0.0064399092970521135 0.26473733490200596
0.006462585034013564 0.28579940351909133
0.006485260770975015 0.3053185518010739
0.006507936507936466 0.3232015929352891
0.006530612244897917 0.3380971746255871
0.006553287981859368 0.3499406080285277
0.006575963718820819 0.3586828615763413
0.0065986394557822695 0.36429075324224125
0.00662131519274372 0.3689240082980325
0.006643990929705171 0.3725626664564202
0.006666666666666622 0.37519186565797535
0.006689342403628073 0.3768018990985439
0.006712018140589524 0.3762743838213942
0.0067346938775509745 0.37361957329709783
0.006757369614512425 0.36885843742379
0.006780045351473876 0.3620225184937724
0.006802721088435327 0.3534506599442218
0.006825396825396778 0.34319235144327076
0.006848072562358229 0.3313054314841365
0.00687074829931968 0.31785576539594634
0.0068934240362811304 0.3017991070842168
0.006916099773242581 0.2832258712969645
0.006938775510204032 0.2622388723858774
0.006961451247165483 0.23895276060016057
0.006984126984126934 0.21421182696852506
0.007006802721088385 0.18814629304359787
0.0070294784580498355 0.16089261361385843
0.007052154195011286 0.1325927648424395
0.007074829931972737 0.103127040385206
0.007097505668934188 0.0726485185658696
0.007120181405895639 0.041314853748220755
0.00714285714285709 0.009287463199687025
0.007165532879818541 -0.02198645896468177
0.007188208616779991 -0.05235150708455086
0.007210884353741442 -0.08165742117645794
0.007233560090702893 -0.10975982818755273
0.007256235827664344 -0.13857525718032437
0.007278911564625795 -0.1679555242389636
0.007301587301587246 -0.197750116331388
0.0073242630385486965 -0.2278069603731934
0.007346938775510147 -0.256593815204563
0.007369614512471598 -0.28396967986927757
0.007392290249433049 -0.3098011860018771
0.0074149659863945 -0.33396324487239637
0.007437641723355951 -0.35648197296264994
0.0074603174603174015 -0.37724937790733826
0.007482993197278852 -0.39616670304903573
0.007505668934240303 -0.4131448938412923
0.007528344671201754 -0.42943272548028344
0.007551020408163205 -0.4449503183704846
0.007573696145124656 -0.45962196976137404
0.007596371882086107 -0.47337652157613985
0.0076190476190475575 -0.4862194205593775
0.007641723356009008 -0.4980889856503328
0.007664399092970459 -0.5089286746224468
0.00768707482993191 -0.5186873516470261
0.007709750566893361 -0.5259863375552086
0.007732426303854812 -0.5307974686844189
0.0077551020408162625 -0.533105256675151
0.007777777777777713 -0.5329069217699614
0.007800453514739164 -0.5302133074799212
0.007823129251700615 -0.5250468859719738
0.007845804988662067 -0.517442548927872
0.007868480725623518 -0.5074473870954994
0.00789115646258497 -0.4961625816302113
0.007913832199546422 -0.4836497512212159
0.007936507936507874 -0.46997650313487405
0.007959183673469325 -0.4552160702248849
0.007981859410430777 -0.436696252461785
0.008004535147392229 -0.41452400542248374
0.00802721088435368 -0.3888243669578553
0.008049886621315132 -0.3597397609835058
0.008072562358276584 -0.3292102182823704
0.008095238095238036 -0.29739518495420814
0.008117913832199487 -0.2644600389173375
0.008140589569160939 -0.23057523291979148
0.00816326530612239 -0.1960897574740769
0.008185941043083842 -0.16118005804648683
0.008208616780045294 -0.12602409814684257
0.008231292517006746 -0.09080045438967577
0.008253968253968198 -0.05577732382276432
0.00827664399092965 -0.021131025865015102
0.008299319727891101 0.012964650667745742
0.008321995464852553 0.046339317029480416
0.008344671201814004 0.07809859229367505
0.008367346938775456 0.10808767680958922
0.008390022675736908 0.13616126814266397
0.00841269841269836 0.1621842618239697
0.008435374149659811 0.1873153589673454
0.008458049886621263 0.21143069533705683
0.008480725623582715 0.23441198070014418
0.008503401360544166 0.25614707696262773
0.008526077097505618 0.2769131710744458
0.00854875283446707 0.29660873622359596
0.008571428571428522 0.3151380171524082
0.008594104308389973 0.3324114936852085
0.008616780045351425 0.3489399969842075
0.008639455782312877 0.3646426247808041
0.008662131519274328 0.37944293650791927
0.00868480725623578 0.3932693238470642
0.008707482993197232 0.4037888460552689
0.008730158730158684 0.410960067622844
0.008752834467120135 0.41475862473888747
0.008775510204081587 0.4151772878483223
0.008798185941043039 0.4138281097901443
0.00882086167800449 0.41072418504202046
0.008843537414965942 0.40588743130721905
0.008866213151927394 0.3993484474101068
0.008888888888888846 0.3907494919612172
0.008911564625850297 0.38014134171835573
0.008934240362811749 0.3675847490716361
0.0089569160997732 0.3531500995512456
0.008979591836734652 0.3377765160894749
0.009002267573696104 0.32154504007363605
0.009024943310657556 0.30454076162394117
0.009047619047619007 0.2868523751185632
0.00907029478458046 0.2665515761976755
0.009092970521541911 0.24375025166958258
0.009115646258503363 0.2185725305958031
0.009138321995464814 0.19115411340413357
0.009160997732426266 0.1620382033578678
0.009183673469387718 0.13137799750573476
0.00920634920634917 0.09933395507584455
0.009229024943310621 0.06607296062730483
0.009251700680272073 0.032952048267635564
0.009274376417233525 0.00013813678434098134
0.009297052154194976 -0.03220399929355909
0.009319727891156428 -0.0639125549690939
0.00934240362811788 -0.09644378147538303
0.009365079365079331 -0.1296303234971577
0.009387755102040783 -0.16330210731449094
0.009410430839002235 -0.1972872101217385
0.009433106575963687 -0.23054596624944013
0.009455782312925138 -0.2629128410476103
0.00947845804988659 -0.29422739560217215
0.009501133786848042 -0.3243350796173125
0.009523809523809493 -0.35251127156296924
0.009546485260770945 -0.3786204051424194
0.009569160997732397 -0.40253784358224937
0.009591836734693849 -0.4241504708394096
0.0096145124716553 -0.44317149312765647
0.009637188208616752 -0.45951396372262737
0.009659863945578204 -0.4731047837624887
0.009682539682539655 -0.4838850225883514
0.009705215419501107 -0.49154586690368096
0.009727891156462559 -0.4960596655231665
0.00975056689342401 -0.49741477275234836
0.009773242630385462 -0.4956155504429113
0.009795918367346914 -0.49259806843335446
0.009818594104308366 -0.4883819032715831
0.009841269841269817 -0.48299262099387824
0.009863945578231269 -0.4764616266372997
0.00988662131519272 -0.46894339304159505
0.009909297052154173 -0.46047942667873654
0.009931972789115624 -0.4511158670845304
0.009954648526077076 -0.4409032371928363
0.009977324263038528 -0.4274729414750687
0.00999999999999998 -0.4109042867592834
0.010022675736961431 -0.3912921618176289
0.010045351473922883 -0.36874650242611146
0.010068027210884335 -0.34279398744664746
0.010090702947845786 -0.3135778911761452
0.010113378684807238 -0.28125747576869975
0.01013605442176869 -0.24600712946701345
0.010158730158730141 -0.2096242914234642
0.010181405895691593 -0.17229688534413296
0.010204081632653045 -0.13421694241631965
0.010226757369614497 -0.09557961607097044
0.010249433106575948 -0.054959841393168986
0.0102721088435374 -0.012569975344018026
0.010294784580498852 0.03136943159202699
0.010317460317460303 0.0766307793040335
0.010340136054421755 0.12137783974839918
0.010362811791383207 0.16538625575361293
0.010385487528344658 0.208436200104285
0.01040816326530611 0.2503134706212349
0.010430839002267562 0.28979501986162215
0.010453514739229014 0.3266897841756915
0.010476190476190465 0.36082045347749747
0.010498866213151917 0.3920243186756221
0.010521541950113369 0.41986296819308044
0.01054421768707482 0.44420763078346814
0.010566893424036272 0.4649476532890258
0.010589569160997724 0.48199099564964204
0.010612244897959176 0.49676776193255046
0.010634920634920627 0.5092113051566447
0.010657596371882079 0.5192670086214314
0.01068027210884353 0.5268925192771705
0.010702947845804982 0.5326570881782264
0.010725623582766434 0.536538182457882
0.010748299319727886 0.5385228696111771
0.010770975056689338 0.5386078487890824
0.01079365079365079 0.5343231803472774
0.010816326530612241 0.5257060316479989
0.010839002267573693 0.5128153374826226
0.010861678004535144 0.49573142491287
0.010884353741496596 0.4756636552678884
0.010907029478458048 0.4527240558754269
0.0109297052154195 0.4270387726455973
0.010952380952380951 0.398747382329523
0.010975056689342403 0.36705418749244123
0.010997732426303855 0.33213146186905707
0.011020408163265306 0.2941671920054768
0.011043083900226758 0.2533640712739372
0.01106575963718821 0.21091377364860975
0.011088435374149662 0.16703671880266507
0.011111111111111113 0.12195975586649051
0.011133786848072565 0.07591499395450153
0.011156462585034017 0.028894272811486647
0.011179138321995468 -0.018861268236931086
0.01120181405895692 -0.06710763148023764
0.011224489795918372 -0.11559920430178902
0.011247165532879824 -0.16377654836366598
0.011269841269841275 -0.21139725737835025
0.011292517006802727 -0.25822259907687417
0.011315192743764179 -0.3040187088862001
0.01133786848072563 -0.34906568429285045
0.011360544217687082 -0.39313848571719184
0.011383219954648534 -0.43601779648705824
0.011405895691609986 -0.4774911111029234
0.011428571428571437 -0.5150876419924211
0.011451247165532889 -0.5486311105947226
0.01147392290249434 -0.577966351014245
0.011496598639455792 -0.6029600193988245
0.011519274376417244 -0.6233579784317869
0.011541950113378696 -0.6390734347926699
0.011564625850340148 -0.6500435718331787
0.0115873015873016 -0.6562297819928536
0.011609977324263051 -0.6596305250206577
0.011632653061224503 -0.6602384979831422
0.011655328798185954 -0.6580605404593108
0.011678004535147406 -0.6531175497710381
0.011700680272108858 -0.6439265289955995
0.01172335600907031 -0.6305490139221748
0.011746031746031761 -0.6130674833614669
0.011768707482993213 -0.5915848679053167
0.011791383219954665 -0.5669595130135392
0.011814058956916116 -0.5393270471407803
0.011836734693877568 -0.5088378173588102
0.01185941043083902 -0.47565607715599223
0.011882086167800471 -0.44103798443763575
0.011904761904761923 -0.40516362119391963
0.011927437641723375 -0.36821878028967997
0.011950113378684827 -0.3303940060685274
0.011972789115646278 -0.29151414401848386
0.01199546485260773 -0.2517794647933751
0.012018140589569182 -0.21139384904090774
0.012040816326530633 -0.17056374403551647
0.012063492063492085 -0.12943927973351926
0.012086167800453537 -0.08822937242097591
0.012108843537414989 -0.04714262874179738
0.01213151927437644 -0.006386292354547818
0.012154195011337892 0.03374113451906183
0.012176870748299344 0.07303905237212568
0.012199546485260795 0.11131176662052596
0.012222222222222247 0.1483694593691014
0.012244897959183699 0.18371620762109647
0.01226757369614515 0.2171794173147699
0.012290249433106602 0.24859662770249896
0.012312925170068054 0.2778162965724337
0.012335600907029506 0.3053016140434034
0.012358276643990957 0.33091980624238293
0.012380952380952409 0.3545480083080639
0.01240362811791386 0.37607385026365736
0.012426303854875313 0.3950037586734022
0.012448979591836764 0.41125126272939794
0.012471655328798216 0.4247437572710593
0.012494331065759668 0.43542282056689885
0.01251700680272112 0.4429891624629353
0.012539682539682571 0.44741558576881363
0.012562358276644023 0.448690861148293
0.012585034013605475 0.44681972720356655
0.012607709750566926 0.4430244104562165
0.012630385487528378 0.4373309247815936
0.01265306122448983 0.4297747863795447
0.012675736961451281 0.420400800523301
0.012698412698412733 0.40934543346762287
0.012721088435374185 0.39667053459979507
0.012743764172335637 0.38244592001188227
0.012766439909297088 0.3667489913247899
0.01278911564625854 0.34942639233415995
0.012811791383219992 0.33057145361076073
0.012834467120181443 0.310284919961344
0.012857142857142895 0.2886744148785327
0.012879818594104347 0.26594929143714
0.012902494331065799 0.24222837436827008
0.01292517006802725 0.21763510007462367
0.012947845804988702 0.19229687632882567
0.012970521541950154 0.1647173773218739
0.012993197278911605 0.13504396412698738
0.013015873015873057 0.10343405886246085
0.013038548752834509 0.07005431326060363
0.01306122448979596 0.03524594518458685
0.013083900226757412 -0.0008100290292734873
0.013106575963718864 -0.037926929282191324
0.013129251700680316 -0.0759133754262665
0.013151927437641767 -0.11227962788703802
0.013174603174603219 -0.14684761721129747
0.01319727891156467 -0.1794489956534252
0.013219954648526122 -0.20992595361496535
0.013242630385487574 -0.23880058348908487
0.013265306122449026 -0.26593262025177805
0.013287981859410478 -0.2911911050082827
0.01331065759637193 -0.31445501391860475
0.013333333333333381 -0.33754739607661766
0.013356009070294833 -0.36035213543205535
0.013378684807256284 -0.3827549820241395
0.013401360544217736 -0.4046441228563715
0.013424036281179188 -0.42493359673553593
0.01344671201814064 -0.4435265245078533
0.013469387755102091 -0.4603349464010027
0.013492063492063543 -0.47528023497507244
0.013514739229024995 -0.48656430736780326
0.013537414965986446 -0.494143121242409
0.013560090702947898 -0.49799151952557374
0.01358276643990935 -0.498103290537096
0.013605442176870802 -0.49671898503576706
0.013628117913832253 -0.49385091045260343
0.013650793650793705 -0.4895188305295436
0.013673469387755157 -0.48374983895430024
0.013696145124716608 -0.47549611907356343
0.01371882086167806 -0.4648082102230307
0.013741496598639512 -0.45174877642789785
0.013764172335600964 -0.4363922466200063
0.013786848072562415 -0.4181071048545844
0.013809523809523867 -0.39699617173750645
0.013832199546485319 -0.37317618642557787
0.01385487528344677 -0.3467771671434146
0.013877551020408222 -0.3195683972689417
0.013900226757369674 -0.29169028288145993
0.013922902494331126 -0.2632861150311567
0.013945578231292577 -0.23450133520708766
0.013968253968254029 -0.20572387383317406
0.01399092970521548 -0.17709916612481516
0.014013605442176932 -0.1487713589650766
0.014036281179138384 -0.12088258685947835
0.014058956916099836 -0.09306268728938089
0.014081632653061288 -0.06545203680971926
0.01410430839002274 -0.038189456031422556
0.014126984126984191 -0.01141151344872936
0.014149659863945643 0.01604169402697159
0.014172335600907094 0.044029002105006154
0.014195011337868546 0.07240704783127522
0.014217687074829998 0.10103100204773609
0.01424036281179145 0.12966633360594046
0.014263038548752901 0.1581682593537815
0.014285714285714353 0.18639318435960345
0.014308390022675805 0.21419942352280766
0.014331065759637256 0.2409621643488455
0.014353741496598708 0.26654983324382486
0.01437641723356016 0.2908372632490909
0.014399092970521611 0.313706303981802
0.014421768707483063 0.3353779287178513
0.014444444444444515 0.3557468442023282
0.014467120181405967 0.374714715703067
0.014489795918367418 0.3921906393637172
0.01451247165532887 0.4082818473634107
0.014535147392290322 0.4229119185366009
0.014557823129251773 0.4360120885640406
0.014580498866213225 0.4475215703778968
0.014603174603174677 0.4554985850157963
0.014625850340136129 0.45991534931451583
0.01464852607709758 0.46076217469215713
0.014671201814059032 0.45804745189579554
0.014693877551020484 0.45347718978393786
0.014716553287981935 0.4470810756976447
0.014739229024943387 0.43889792072393297
0.014761904761904839 0.42897543113375725
0.01478458049886629 0.4174167555444743
0.014807256235827742 0.4042861269963356
0.014829931972789194 0.38965549627737406
0.014852607709750646 0.3736041408408869
0.014875283446712097 0.3571237854591208
0.01489795918367355 0.3402992559436538
0.014920634920635 0.3232168167183065
0.014943310657596453 0.30596372967285684
0.014965986394557904 0.28611302412480644
0.014988662131519356 0.2637742592895703
0.015011337868480808 0.2390691818839636
0.01503401360544226 0.21213106747562
0.015056689342403711 0.18339852921319394
0.015079365079365163 0.15302317036745286
0.015102040816326615 0.1211643600578845
0.015124716553288066 0.08798840012674548
0.015147392290249518 0.05333916025512578
0.01517006802721097 0.017397010943145587
0.015192743764172421 -0.01965178226004375
0.015215419501133873 -0.05761602119512669
0.015238095238095325 -0.09361508523441521
0.015260770975056777 -0.12747398542977673
0.015283446712018228 -0.1590291718093081
0.01530612244897968 -0.188129319470348
0.015328798185941132 -0.21505097135662987
0.015351473922902583 -0.23966577920270282
0.015374149659864035 -0.26185751068927665
0.015396825396825487 -0.2815225939572485
0.015419501133786939 -0.2992150359081478
0.01544217687074839 -0.31485240842372214
0.015464852607709842 -0.32836296369933043
0.015487528344671294 -0.33968595899812143
0.015510204081632745 -0.34849310259450267
0.015532879818594197 -0.3547488068910589
0.015555555555555649 -0.35843050734419835
0.0155782312925171 -0.35952873029676274
0.015600907029478552 -0.3587762659999015
0.015623582766440004 -0.3561834867822314
0.015646258503401456 -0.3517700303810181
0.015668934240362906 -0.3455646677927078
0.015691609977324356 -0.3366297773771241
0.015714285714285806 -0.3250202104715728
0.015736961451247256 -0.3108041433880254
0.015759637188208706 -0.2940626855070486
0.015782312925170155 -0.27461156623175215
0.015804988662131605 -0.252558722678698
0.015827664399093055 -0.22802485976481784
0.015850340136054505 -0.20114279476308755
0.015873015873015955 -0.17218285570205372
0.015895691609977405 -0.1412988013752729
0.015918367346938855 -0.10865357063204295
0.015941043083900305 -0.07441842618796322
0.015963718820861755 -0.03988099629496403
0.015986394557823205 -0.005216929944952577
0.016009070294784655 0.029398107212774346
0.016031746031746105 0.06378932086633217
0.016054421768707555 0.09775260063774924
0.016077097505669005 0.13111779153700323
0.016099773242630455 0.1637183656792164
0.016122448979591905 0.1953922511576579
0.016145124716553355 0.22536732353280067
0.016167800453514805 0.2534980978483834
0.016190476190476255 0.2796489278922293
0.016213151927437705 0.303694656924244
0.016235827664399155 0.3258310312356944
0.016258503401360605 0.3459529353705796
0.016281179138322055 0.3639658094965144
0.016303854875283505 0.37978608990924767
0.016326530612244955 0.3932048873962384
0.016349206349206405 0.4041628979299554
0.016371882086167855 0.4126134664964478
0.016394557823129305 0.41852277802547555
0.016417233560090755 0.4223253309455409
0.016439909297052205 0.4240093822811558
0.016462585034013655 0.42357393910961794
0.016485260770975105 0.42102872542354985
0.016507936507936555 0.4163412157140176
0.016530612244898005 0.40954270779055846
0.016553287981859455 0.4006750588187429
0.016575963718820905 0.38979043626559495
0.016598639455782355 0.37546848731716764
0.016621315192743805 0.3577938054997054
0.016643990929705255 0.33686763111266954
0.016666666666666705 0.31280728040397304
0.016689342403628155 0.28813594535592935
0.016712018140589605 0.2629805005938425
0.016734693877551055 0.2374698174378456
0.016757369614512505 0.21173410541103005
0.016780045351473954 0.18636418726558304
0.016802721088435404 0.16148700175943778
0.016825396825396854 0.13722654648090848
0.016848072562358304 0.11370326151855138
0.016870748299319754 0.08910937343841469
0.016893424036281204 0.06357299677220571
0.016916099773242654 0.037226555309344295
0.016938775510204104 0.010206097440213873
0.016961451247165554 -0.01829699436659682
0.016984126984127004 -0.04813338329261854
0.017006802721088454 -0.07914752317173286
0.017029478458049904 -0.11117846676760808
0.017052154195011354 -0.14164223870851536
0.017074829931972804 -0.17039041656272608
0.017097505668934254 -0.19728377651002252
0.017120181405895704 -0.22219296442549652
0.017142857142857154 -0.24643702171642948
0.017165532879818604 -0.2698957629740407
0.017188208616780054 -0.2924533989075594
0.017210884353741504 -0.31399910601973813
0.017233560090702954 -0.33248265707233265
0.017256235827664404 -0.3478214922725405
0.017278911564625854 -0.3599492404351038
0.017301587301587304 -0.368815997008124
0.017324263038548754 -0.37524390413014375
0.017346938775510204 -0.3792091271975091
0.017369614512471654 -0.3807003643137688
0.017392290249433104 -0.3797188589335193
0.017414965986394554 -0.3766306660886982
0.017437641723356004 -0.3714588731458709
0.017460317460317454 -0.36423701748086457
0.017482993197278904 -0.3550088798662766
0.017505668934240354 -0.3445998886577302
0.017528344671201804 -0.3330668494326917
0.017551020408163254 -0.32047204785820405
0.017573696145124704 -0.3068829154049481
0.017596371882086154 -0.29067387412293594
0.017619047619047604 -0.27193615485546907
0.017641723356009054 -0.2507734463172065
0.017664399092970504 -0.2273013267615594
0.017687074829931954 -0.20129646999611644
0.017709750566893404 -0.1728993122820979
0.017732426303854854 -0.14226188375786403
0.017755102040816303 -0.10954699882199533
0.017777777777777753 -0.0750905755217929
0.017800453514739203 -0.039072961889056845
0.017823129251700653 -0.0016817571615336097
0.017845804988662103 0.03688916221089672
0.017868480725623553 0.07557622929631957
0.017891156462585003 0.11418348064639428
0.017913832199546453 0.15251605181194725
0.017936507936507903 0.19038115842185976
0.017959183673469353 0.22840078690187693
0.017981859410430803 0.2663822112942166
0.018004535147392253 0.304133582815027
0.018027210884353703 0.3414648964773662
0.018049886621315153 0.37639032441305764
0.018072562358276603 0.40874186883815955
0.018095238095238053 0.43836513844957525
0.018117913832199503 0.46512008053044995
0.018140589569160953 0.4891695925533246
0.018163265306122403 0.5104017143414008
0.018185941043083853 0.5287191241494926
0.018208616780045303 0.5440395786375907
0.018231292517006753 0.5557397375513984
0.018253968253968203 0.5637733101209553
0.018276643990929653 0.568112703344478
0.018299319727891103 0.5687490950963696
0.018321995464852553 0.5651238788923798
0.018344671201814003 0.5572705052896696
0.018367346938775453 0.54524367814714
0.018390022675736903 0.5291190026775487
0.018412698412698353 0.5104638643612601
0.018435374149659803 0.4893815408269047
0.018458049886621253 0.46598721180081576
0.018480725623582703 0.44040733466357446
0.018503401360544153 0.41279826404469794
0.018526077097505603 0.38330675772692424
0.018548752834467053 0.352088567720857
0.018571428571428503 0.3193076210623589
0.018594104308389953 0.2859060977762742
0.018616780045351403 0.25205503494384973
0.018639455782312853 0.21792713484882426
0.018662131519274303 0.18369588611015736
0.018684807256235753 0.14869851935423434
0.018707482993197203 0.11311465474537015
0.018730158730158653 0.07712623946746221
0.018752834467120102 0.04091661977753847
0.018775510204081552 0.002983169850927422
0.018798185941043002 -0.03647624983683198
0.018820861678004452 -0.07725676779227819
0.018843537414965902 -0.11914756195123868
0.018866213151927352 -0.15982641050413895
0.018888888888888802 -0.19909199611353345
0.018911564625850252 -0.2367508596086791
0.018934240362811702 -0.27261834997009576
0.018956916099773152 -0.305880987887692
0.018979591836734602 -0.3363798866833083
0.019002267573696052 -0.36397069348211064
0.019024943310657502 -0.3885242672853788
0.019047619047618952 -0.40980033335158567
0.019070294784580402 -0.4277029809578895
0.019092970521541852 -0.4421536913981038
0.019115646258503302 -0.45309167313908716
0.019138321995464752 -0.46086170259883996
0.019160997732426202 -0.4654357490464117
0.019183673469387652 -0.4668020359519081
0.019206349206349102 -0.46496504282034185
0.019229024943310552 -0.4620541683405655
0.019251700680272002 -0.4580879377338797
0.019274376417233452 -0.4530901449676457
0.019297052154194902 -0.44708971378316265
0.019319727891156352 -0.4372828784717737
0.019342403628117802 -0.42373272006221185
0.019365079365079252 -0.4065210170263094
0.019387755102040702 -0.38574776554909485
0.019410430839002152 -0.3614922572798238
0.019433106575963602 -0.3338894562999071
0.019455782312925052 -0.303090767179738
0.019478458049886502 -0.2692632113211979
0.01950113378684795 -0.23579753492982813
0.0195238095238094 -0.20286161221844706
0.01954648526077085 -0.17062004380346932
0.0195691609977323 -0.1392333363189026
0.01959183673469375 -0.10571714131261564
0.0196145124716552 -0.07024843124421491
0.01963718820861665 -0.03301341978636792
0.0196598639455781 0.005793412228762786
0.01968253968253955 0.04465812381753315
0.019705215419501 0.08338406041112831
0.01972789115646245 0.12177596691384658
0.0197505668934239 0.15964096969007877
0.01977324263038535 0.19741469094838754
0.0197959183673468 0.23490652017393257
0.01981859410430825 0.2719279482846264
0.0198412698412697 0.3082935130275507
0.01986394557823115 0.3414484801260594
0.0198866213151926 0.37123665718476034
0.01990929705215405 0.39751942428485904
0.0199319727891155 0.42017637229311494
0.01995464852607695 0.4391300493900617
0.0199773242630384 0.4542977950222309
0.01999999999999985 0.46561637874849443
0.0200226757369613 0.473042250884947
0.02004535147392275 0.4774789633410153
0.0200680272108842 0.47891469966631983
0.02009070294784565 0.47735285436071506
0.0201133786848071 0.47281196172619305
0.02013605442176855 0.4656285203896884
0.02015873015873 0.45584821992874813
0.02018140589569145 0.44352971407167363
0.0202040816326529 0.4287442782058868
0.02022675736961435 0.41029515927336635
0.0202494331065758 0.3882886158050587
0.02027210884353725 0.3628485108603177
0.0202947845804987 0.33411562345159745
0.02031746031746015 0.30369599098405536
0.0203401360544216 0.2717493622727937
0.02036281179138305 0.23844263761341913
0.0203854875283445 0.2039489997689653
0.02040816326530595 0.16740019362219052
0.0204308390022674 0.12898825675707307
0.02045351473922885 0.08891396268801194
0.0204761904761903 0.047385775004208465
0.02049886621315175 0.005241767519564929
0.0205215419501132 -0.037302849007378146
0.02054421768707465 -0.08003160273482664
0.0205668934240361 -0.12272785941223363
0.02058956916099755 -0.16595628684444858
0.020612244897959 -0.20949648976958105
0.02063492063492045 -0.2531272792706253
0.0206575963718819 -0.29662779363422553
0.02068027210884335 -0.33694715756628596
0.0207029478458048 -0.37389286033476354
0.02072562358276625 -0.4072901273244064
0.0207482993197277 -0.43698274051572306
0.02077097505668915 -0.4628221503286692
0.0207936507936506 -0.4846914231268892
0.02081632653061205 -0.5024941081379414
0.0208390022675735 -0.5161546522800581
0.02086167800453495 -0.5264173158201524
0.0208843537414964 -0.5332422846413918
0.02090702947845785 -0.536607262430232
0.0209297052154193 -0.5365075211994843
0.02095238095238075 -0.5329895808786207
0.0209750566893422 -0.5260833561717739
0.02099773242630365 -0.5158357823359775
0.0210204081632651 -0.5023105175249422
0.02104308390022655 -0.48566202569888023
0.021065759637188 -0.46598554547224946
0.02108843537414945 -0.44339128296577857
0.0211111111111109 -0.4180038016226538
0.02113378684807235 -0.38927349215604196
0.0211564625850338 -0.35735744249732215
0.02117913832199525 -0.3224282859420174
0.0212018140589567 -0.28467327336480946
0.02122448979591815 -0.2448207974739466
0.0212471655328796 -0.20307974500750406
0.02126984126984105 -0.15966780745032888
0.0212925170068025 -0.11481034941904102
0.02131519274376395 -0.06951587334932928
0.0213378684807254 -0.02401488000542535
0.02136054421768685 0.021461904109758234
0.0213832199546483 0.06668469380717867
0.02140589569160975 0.11211623026251785
0.0214285714285712 0.15752613014265393
0.02145124716553265 0.20268493720631334
0.0214739229024941 0.2473652788439688
0.02149659863945555 0.2911771533411843
0.021519274376417 0.3339021877336792
0.02154195011337845 0.3753282777945677
0.0215646258503399 0.41525063790546934
0.02158730158730135 0.45194252548388314
0.0216099773242628 0.48522994063644914
0.02163265306122425 0.5149567096254122
0.0216553287981857 0.5409852110063071
0.02167800453514715 0.564356885879911
0.0217006802721086 0.5849630278130715
0.02172335600907005 0.60270929513274
0.0217460317460315 0.6175161368075617
0.02176870748299295 0.6288436496075187
0.0217913832199544 0.6366469260247657
0.02181405895691585 0.6408990318747138
0.0218367346938773 0.6415910786452771
0.02185941043083875 0.6406717740319461
0.0218820861678002 0.6381514841878095
0.02190476190476165 0.6340486309587567
0.0219274376417231 0.6283895701737456
0.02195011337868455 0.6187616785435925
0.021972789115646 0.6052277091114426
0.02199546485260745 0.587869936202528
0.0220181405895689 0.5667896702637325
0.02204081632653035 0.5426345313399714
0.0220634920634918 0.5155375302031254
0.02208616780045325 0.485646075721039
0.0221088435374147 0.45312117864636703
0.02213151927437615 0.4187370728419534
0.0221541950113376 0.3826741584577046
0.02217687074829905 0.3451206811884487
0.0221995464852605 0.3062717529029269
0.02222222222222195 0.2659444147953557
0.0222448979591834 0.2243477566092487
0.02226757369614485 0.1816965419637419
0.0222902494331063 0.1382101026508081
0.02231292517006775 0.09580438007209471
0.0223356009070292 0.0546898861661238
0.02235827664399065 0.015069858914877362
0.0223809523809521 -0.022860739143241098
0.02240362811791355 -0.06070605183820186
0.022426303854875 -0.09827508549970215
0.02244897959183645 -0.1353789208781888
0.0224716553287979 -0.17183166071042139
0.02249433106575935 -0.20625236982130013
0.0225170068027208 -0.23847427465900084
0.02253968253968225 -0.26834230789737673
0.0225623582766437 -0.2957138507032344
0.02258503401360515 -0.3219366320245135
0.0226077097505666 -0.34688218121848285
0.02263038548752805 -0.3704289396522761
0.0226530612244895 -0.39246285061071073
0.02267573696145095 -0.41239452452402503
0.0226984126984124 -0.43013067463581023
0.02272108843537385 -0.4455894429985641
0.0227437641723353 -0.45870077367480394
0.02276643990929675 -0.4682107667598505
0.0227891156462582 -0.4740841348067947
0.02281179138321965 -0.476304097636403
0.0228344671201811 -0.47487240146580884
0.02285714285714255 -0.47145914103731423
0.022879818594104 -0.4660886027199055
0.02290249433106545 -0.45879488011626957
0.0229251700680269 -0.4496216669202231
0.022947845804988348 -0.43840881878921284
0.022970521541949798 -0.4252202527193113
0.022993197278911248 -0.4101296454835875
0.023015873015872698 -0.39322002657726185
0.023038548752834148 -0.3737791062964358
0.023061224489795598 -0.35191413713149877
0.023083900226757048 -0.3277442437089154
0.023106575963718498 -0.30139977851386346
0.023129251700679948 -0.2725600285554616
0.023151927437641398 -0.24137962667146662
0.023174603174602848 -0.20802448811737878
0.023197278911564298 -0.1726709318700349
0.023219954648525748 -0.1376112370668009
0.023242630385487198 -0.10302157661600048
0.023265306122448648 -0.06907512223683661
0.023287981859410098 -0.035941179782221264
0.023310657596371548 -0.002122693072936049
0.023333333333332998 0.032206966140731826
0.023356009070294448 0.06687245765711469
0.023378684807255898 0.10169736610065205
0.023401360544217348 0.13685336617088661
0.023424036281178798 0.1721615799494203
0.023446712018140248 0.20744299503614308
0.023469387755101698 0.24251936987903494
0.023492063492063148 0.2762450249949031
0.023514739229024598 0.3084542818612895
0.023537414965986048 0.338989714942722
0.023560090702947498 0.36770291813498224
0.023582766439908948 0.3934691562924437
0.023605442176870398 0.41616864902460093
0.023628117913831848 0.4356975425433114
0.023650793650793298 0.4519683780815716
0.023673469387754748 0.4648780247027461
0.023696145124716197 0.47437315837296967
0.023718820861677647 0.4804179036372559
0.023741496598639097 0.48299395302664166
0.023764172335600547 0.4832692770744029
0.023786848072561997 0.4812506503271943
0.023809523809523447 0.4769564184997658
0.023832199546484897 0.4704163646721769
0.023854875283446347 0.4607758680222912
0.023877551020407797 0.4480946630398671
0.023900226757369247 0.4324476420350745
0.023922902494330697 0.413924422779598
0.023945578231292147 0.39496105451847857
0.023968253968253597 0.37565495350020145
0.023990929705215047 0.3561049226111185
0.024013605442176497 0.33641064703558
0.024036281179137947 0.31434725517182577
0.024058956916099397 0.290034679633386
0.024081632653060847 0.26360379627316916
0.024104308390022297 0.23519572380431275
0.024126984126983747 0.20504646003874408
0.024149659863945197 0.17331458041335815
0.024172335600906647 0.14016609715036332
0.024195011337868097 0.10577359372047657
0.024217687074829547 0.07115690692838392
0.024240362811790997 0.03649180916859867
0.024263038548752447 0.0019536936492948105
0.024285714285713897 -0.032283310820375825
0.024308390022675347 -0.06761483670383886
0.024331065759636797 -0.10385840912611538
0.024353741496598247 -0.14082759077699142
0.024376417233559697 -0.17833293835843936
0.024399092970521147 -0.21375523546227107
0.024421768707482597 -0.24692282690846537
0.024444444444444047 -0.277676063633851
0.024467120181405497 -0.3058680670542123
0.024489795918366947 -0.3320409785774828
0.024512471655328397 -0.35606966879959684
0.024535147392289847 -0.37784029082979115
0.024557823129251297 -0.39725081570522375
0.024580498866212747 -0.4152548769833054
0.024603174603174197 -0.4317664618075473
0.024625850340135647 -0.4467074066247849
0.024648526077097097 -0.46000776441741087
0.024671201814058547 -0.4705163022787443
0.024693877551019996 -0.4781898121133731
0.024716553287981446 -0.4829995693815534
0.024739229024942896 -0.484931426884776
0.024761904761904346 -0.48533611632253215
0.024784580498865796 -0.4842170126649554
0.024807256235827246 -0.48158518120713906
0.024829931972788696 -0.47745929434134204
0.024852607709750146 -0.47029019083662515
0.024875283446711596 -0.4601249099332652
0.024897959183673046 -0.44702546866249954
0.024920634920634496 -0.43106849520719237
0.024943310657595946 -0.4133263820570801
0.024965986394557396 -0.39389514632037465
0.024988662131518846 -0.37287900229461096
0.025011337868480296 -0.3503898056003034
0.025034013605441746 -0.32474886027375605
0.025056689342403196 -0.2960969602433919
0.025079365079364646 -0.26458961914919066
0.025102040816326096 -0.23039623202286508
0.025124716553287546 -0.19470422579568208
0.025147392290248996 -0.15769933176922504
0.025170068027210446 -0.11957325825085158
0.025192743764171896 -0.08052270031246442
0.025215419501133346 -0.0395300463127367
0.025238095238094796 0.0031906052241432625
0.025260770975056246 0.047417181203510496
0.025283446712017696 0.09292078477626975
0.025306122448979146 0.13920372852319318
0.025328798185940596 0.18602930023811462
0.025351473922902046 0.233158885087268
0.025374149659863496 0.280353178486889
0.025396825396824946 0.32532647114542634
0.025419501133786396 0.3678593201885607
0.025442176870747846 0.40774539732518394
0.025464852607709296 0.44479248522420034
0.025487528344670746 0.47808796259417813
0.025510204081632196 0.5074768470818906
0.025532879818593646 0.5328244530526499
0.025555555555555096 0.5540170003432107
0.025578231292516546 0.5716217590386861
0.025600907029477996 0.5855624770576364
0.025623582766439446 0.595781693564307
0.025646258503400896 0.602240962717536
0.025668934240362346 0.6054502887086739
0.025691609977323795 0.6054049847756878
0.025714285714285245 0.6021168319422621
0.025736961451246695 0.595613961017382
0.025759637188208145 0.5866089401345936
0.025782312925169595 0.5751561680610835
0.025804988662131045 0.561322223107663
0.025827664399092495 0.5451854833657102
0.025850340136053945 0.5257681242769813
0.025873015873015395 0.5031799388763767
0.025895691609976845 0.4775463580470034
0.025918367346938295 0.4490077610005627
0.025941043083899745 0.41792347585367373
0.025963718820861195 0.38445965977947205
0.025986394557822645 0.3487939079855711
0.026009070294784095 0.3111143154267523
0.026031746031745545 0.27169353618561526
0.026054421768706995 0.23073701033385322
0.026077097505668445 0.1884572114769223
0.026099773242629895 0.14507254780058054
0.026122448979591345 0.1000686584778587
0.026145124716552795 0.05367877158984488
0.026167800453514245 0.006142293185025933
0.026190476190475695 -0.04229642477260799
0.026213151927437145 -0.08885924419824212
0.026235827664398595 -0.13331746273967499
0.026258503401360045 -0.1754538279122046
0.026281179138321495 -0.21506359460262273
0.026303854875282945 -0.2535524409095221
0.026326530612244395 -0.2907297961952403
0.026349206349205845 -0.3264123954186611
0.026371882086167295 -0.36042517955289377
0.026394557823128745 -0.39232983395150955
0.026417233560090195 -0.421972573050087
0.026439909297051645 -0.44921159041692477
0.026462585034013095 -0.47391773302192586
0.026485260770974545 -0.49672167411781715
0.026507936507935995 -0.5175148985146929
0.026530612244897445 -0.5361994397406517
0.026553287981858895 -0.5526883377903382
0.026575963718820345 -0.5669507997391707
0.026598639455781795 -0.5789226357824657
0.026621315192743245 -0.5885514623591472
0.026643990929704695 -0.595796925029255
0.026666666666666144 -0.6016119528718094
0.026689342403627594 -0.6059722299187553
0.026712018140589044 -0.608860879826047
0.026734693877550494 -0.6102685247720627
0.026757369614511944 -0.6072807838110992
0.026780045351473394 -0.5999283600927957
0.026802721088434844 -0.5882639099137968
0.026825396825396294 -0.5723616986356237
0.026848072562357744 -0.5541872707968641
0.026870748299319194 -0.5338405575601815
0.026893424036280644 -0.5114321156239581
0.026916099773242094 -0.48708253067786744
0.026938775510203544 -0.4587083813030177
0.026961451247164994 -0.4264673749151844
0.026984126984126444 -0.3905362049309376
0.027006802721087894 -0.35110959024775706
0.027029478458049344 -0.3113108539928934
0.027052154195010794 -0.27134248731645605
0.027074829931972244 -0.23140712007326503
0.027097505668933694 -0.19170649609911028
0.027120181405895144 -0.149576493046539
0.027142857142856594 -0.10523868795716891
0.027165532879818044 -0.05892503116250895
0.027188208616779494 -0.010876637027480842
0.027210884353740944 0.03626304640787471
0.027233560090702394 0.08225896797248747
0.027256235827663844 0.12688269215250017
0.027278911564625294 0.1699135302806355
0.027301587301586744 0.2134953052270503
0.027324263038548194 0.25740576905863793
0.027346938775509644 0.30142180127109064
0.027369614512471094 0.3453205396913487
0.027392290249432544 0.38725527217802447
0.027414965986393994 0.427021002660553
0.027437641723355444 0.46442442632027936
0.027460317460316894 0.49928486518961424
0.027482993197278344 0.5330467263931391
0.027505668934239794 0.5655432534414401
0.027528344671201244 0.5966146776066767
0.027551020408162694 0.6261090007017723
0.027573696145124144 0.6534465104403437
0.027596371882085594 0.6784966795638964
0.027619047619047044 0.701141005910444
0.027641723356008494 0.7212735687243531
0.027664399092969943 0.7376083403591328
0.027687074829931393 0.7500762335121764
0.027709750566892843 0.7586279519783474
0.027732426303854293 0.7632341695803105
0.027755102040815743 0.7628381248411455
0.027777777777777193 0.7574595747406312
0.027800453514738643 0.7471433911607424
0.027823129251700093 0.7319592449289622
0.027845804988661543 0.7147792206295326
0.027868480725622993 0.69569724218244
0.027891156462584443 0.6748165139244826
0.027913832199545893 0.6522489660031452
0.027936507936507343 0.6265938551280441
0.027959183673468793 0.5979918190085893
0.027981859410430243 0.5665978919710646
0.028004535147391693 0.532580670208382
0.028027210884353143 0.4954859960666625
0.028049886621314593 0.4555122948327932
0.028072562358276043 0.4128718400943284
0.028095238095237493 0.3677896316086344
0.028117913832198943 0.31939741946215794
0.028140589569160393 0.2679515599325541
0.028163265306121843 0.21372293462883857
0.028185941043083293 0.15699552971199773
0.028208616780044743 0.0990721494364581
0.028231292517006193 0.04024982363526091
0.028253968253967643 -0.019170928247773895
0.028276643990929093 -0.0788876285772193
0.028299319727890543 -0.13711545750523926
0.028321995464851993 -0.19356537593517004
0.028344671201813443 -0.2479583574787393
0.028367346938774893 -0.30002676330916156
0.028390022675736343 -0.35174643095209396
0.028412698412697793 -0.4028571712550686
0.028435374149659243 -0.45310279652431484
0.028458049886620693 -0.502232401271707
0.028480725623582143 -0.5493633793172722
0.028503401360543593 -0.5942645920551995
0.028526077097505043 -0.6367169920620049
0.028548752834466493 -0.6765146873970962
0.028571428571427943 -0.7134901592023951
0.028594104308389393 -0.7474665251093573
0.028616780045350843 -0.7782826901333664
0.028639455782312292 -0.8057941049232469
0.028662131519273742 -0.8280168995320599
0.028684807256235192 -0.8448575160851441
0.028707482993196642 -0.8562499340334717
0.028730158730158092 -0.8621559061258157
0.028752834467119542 -0.862045506342999
0.028775510204080992 -0.8559406473113691
0.028798185941042442 -0.8438934640229802
0.028820861678003892 -0.8259859430376255
0.028843537414965342 -0.8032734659112142
0.028866213151926792 -0.7758878919851098
0.028888888888888242 -0.7439842336404245
0.028911564625849692 -0.7077397905785388
0.028934240362811142 -0.6693004952250458
0.028956916099772592 -0.6288684367999824
0.028979591836734042 -0.5866550600279603
0.029002267573695492 -0.5428800631437477
0.029024943310656942 -0.49500065089666645
0.029047619047618392 -0.4432734072143876
0.029070294784579842 -0.38797345490335716
0.029092970521541292 -0.3293929991857233
0.029115646258502742 -0.2692023598684974
0.029138321995464192 -0.20771149727608088
0.029160997732425642 -0.1452358437832582
0.029183673469387092 -0.08209468997926139
0.029206349206348542 -0.019457428937461094
0.029229024943309992 0.04236111582997376
0.029251700680271442 0.10305137660784632
0.029274376417232892 0.16231058759225925
0.029297052154194342 0.21921853796674623
0.029319727891155792 0.2734959211892538
0.029342403628117242 0.3248777187976687
0.029365079365078692 0.37311448928210705
0.029387755102040142 0.41955669215493196
0.02941043083900159 0.4639759460663765
0.02943310657596304 0.5061549056695165
0.02945578231292449 0.5458883210626312
0.02947845804988594 0.5841915631210739
0.02950113378684739 0.6208760970459071
0.02952380952380884 0.6557622392964575
0.02954648526077029 0.6886800344184226
0.02956916099773174 0.7182463638252022
0.02959183673469319 0.7443236745770998
0.02961451247165464 0.7667925378798386
0.02963718820861609 0.7855521884302009
0.02965986394557754 0.7999980998036468
0.02968253968253899 0.8100725636162338
0.02970521541950044 0.8157401726340803
0.02972789115646189 0.8169879205900163
0.02975056689342334 0.8131067921544717
0.02977324263038479 0.8041346097360048
0.02979591836734624 0.7901347952035034
0.02981859410430769 0.771195958445136
0.02984126984126914 0.747205181009388
0.02986394557823059 0.7183016603015917
0.02988662131519204 0.6846489320600129
0.02990929705215349 0.6464339573463325
0.02993197278911494 0.6060986255974533
0.02995464852607639 0.5638543454981655
0.02997732426303784 0.5199214245016384
0.02999999999999929 0.47452792365778756
0.03002267573696074 0.42606401105110114
0.03004535147392219 0.37478555497231136
0.03006802721088364 0.3209617421790532
0.03009070294784509 0.26487366996708644
0.03011337868480654 0.2069393274372805
0.03013605442176799 0.14745810799897519
0.03015873015872944 0.08673616137628333
0.03018140589569089 0.02508482213470658
0.03020408163265234 -0.036896161526431714
0.03022675736961379 -0.09889232480687023
0.03024943310657524 -0.1605902423435535
0.03027210884353669 -0.22167910878978236
0.03029478458049814 -0.28115143316526453
0.03031746031745959 -0.33871233898863445
0.03034013605442104 -0.39407765804824396
0.03036281179138249 -0.44697532877675494
0.03038548752834394 -0.49630459864074244
0.03040816326530539 -0.5418287891243254
0.03043083900226684 -0.5833312952841541
0.03045351473922829 -0.6206166093711889
0.03047619047618974 -0.6543526440951764
0.03049886621315119 -0.6843814720644403
0.03052154195011264 -0.7105644652236232
0.03054421768707409 -0.7327829270744299
0.03056689342403554 -0.7519577173541028
0.03058956916099699 -0.7680027166596541
0.03061224489795844 -0.780847931389512
0.03063492063491989 -0.7904397903024565
0.03065759637188134 -0.79605488186597
0.03068027210884279 -0.7976789387143797
0.03070294784580424 -0.7953179175723446
0.03072562358276569 -0.7889978973617967
0.03074829931972714 -0.7774011291523353
0.03077097505668859 -0.7606049603893212
0.03079365079365004 -0.7387127453462567
0.03081632653061149 -0.7118532303918315
0.03083900226757294 -0.6823401838618414
0.03086167800453439 -0.6503322035838699
0.03088435374149584 -0.6159999355768844
0.03090702947845729 -0.579525168724233
0.03092970521541874 -0.5389294491941641
0.03095238095238019 -0.4944326027918874
0.03097505668934164 -0.4462733940631477
0.03099773242630309 -0.3947082521916714
0.03102040816326454 -0.3398399853267251
0.03104308390022599 -0.2819576597899668
0.03106575963718744 -0.2213645510242287
0.03108843537414889 -0.15837656019564925
0.03111111111111034 -0.09642891482316227
0.03113378684807179 -0.03583104853217174
0.03115646258503324 0.023115526076653244
0.03117913832199469 0.08011871336559198
0.03120181405895614 0.13699333154335894
0.03122448979591759 0.19345235330142363
0.03124716553287904 0.249211870821483
0.03126984126984049 0.30399251976955943
0.03129251700680194 0.35731877942099854
0.03131519274376339 0.4089262642088347
0.03133786848072484 0.4585602148565373
0.03136054421768629 0.5059767519398981
0.03138321995464774 0.5498409389091463
0.03140589569160919 0.5899436645861298
0.03142857142857064 0.626095573041373
0.03145124716553209 0.6581279506103597
0.03147392290249354 0.6878523004210471
0.03149659863945499 0.7151265671969205
0.03151927437641644 0.7398215842884113
0.03154195011337789 0.7618216808234097
0.03156462585033934 0.7790621771305037
0.03158730158730079 0.7914728216059075
0.03160997732426224 0.7990080254091718
0.03163265306122369 0.8016470053623755
0.03165532879818514 0.7996710155735723
0.03167800453514659 0.7931064244960275
0.03170068027210804 0.7820027009547538
0.03172335600906949 0.7664320821040953
0.03174603174603094 0.7461806428669053
0.03176870748299239 0.7213673621879783
0.03179138321995384 0.6921338554081862
0.03181405895691529 0.6586435780966855
0.03183673469387674 0.6217997278672323
0.03185941043083819 0.5818004422350707
0.03188208616779964 0.5388591051962922
0.03190476190476109 0.4932032145214876
0.03192743764172254 0.4463949802179309
0.03195011337868399 0.3986750936169098
0.03197278911564544 0.35028799985792236
0.03199546485260689 0.30148064897007365
0.03201814058956834 0.25192304841469937
0.03204081632652979 0.20186835952392462
0.03206349206349124 0.15157135768393296
0.03208616780045269 0.1012871387950233
0.03210884353741414 0.05147893581970332
0.03213151927437559 0.0023968242848508782
0.03215419501133704 -0.045713678072309645
0.03217687074829849 -0.09261283614316704
0.03219954648525994 -0.1401323168992416
0.03222222222222139 -0.18802972223993045
0.03224489795918284 -0.23606160414342386
0.03226757369614429 -0.2839846989479748
0.03229024943310574 -0.3303080722391053
0.03231292517006719 -0.37480325172462947
0.03233560090702864 -0.417251817010751
0.03235827664399009 -0.45744646797144745
0.03238095238095154 -0.49392033078250336
0.03240362811791299 -0.5265022479312169
0.03242630385487444 -0.5550413419985698
0.03244897959183589 -0.5794077063156152
0.03247165532879734 -0.6005460003457136
0.03249433106575879 -0.6183608342872375
0.03251700680272024 -0.6327739559820917
0.03253968253968169 -0.6437245856276597
0.03256235827664314 -0.6516785231125821
0.03258503401360459 -0.656606200234638
0.03260770975056604 -0.6584934505541366
0.03263038548752749 -0.6573415263336827
0.03265306122448894 -0.6532378196621228
0.03267573696145039 -0.6462135506064728
0.03269841269841184 -0.636314590962914
0.03272108843537329 -0.6236011803839706
0.03274376417233474 -0.6065262043495575
0.03276643990929619 -0.5851914525950221
0.03278911564625764 -0.5597198854143364
0.03281179138321909 -0.5302549369906757
0.03283446712018054 -0.4980457756922311
0.03285714285714199 -0.463264949240592
0.03287981859410344 -0.4260973918883826
0.03290249433106489 -0.38673944566873586
0.03292517006802634 -0.34571072462451147
0.03294784580498779 -0.303224546556516
0.03297052154194924 -0.2595008391082885
0.03299319727891069 -0.21476500463863027
0.03301587301587214 -0.1687129483032222
0.03303854875283359 -0.1215821208585166
0.03306122448979504 -0.0736145831053657
0.03308390022675649 -0.025055765983378386
0.03310657596371794 0.023159426207174788
0.03312925170067939 0.07078850020731713
0.03315192743764084 0.11759278611351598
0.03317460317460229 0.1633386302097655
0.03319727891156374 0.20686815139290585
0.03321995464852519 0.2479691880045887
0.03324263038548664 0.28644260667635457
0.03326530612244809 0.32210326264460964
0.03328798185940954 0.35452752708341256
0.03331065759637099 0.38356299262710497
0.03333333333333244 0.40907492219996755
0.03335600907029389 0.43094686735142196
0.03337868480725534 0.45211680132453425
0.03340136054421679 0.4724802083600866
0.03342403628117824 0.49193702041338977
0.03344671201813969 0.5103921071806091
0.03346938775510114 0.5250747432747488
0.03349206349206259 0.5359241024848771
0.03351473922902404 0.5428989505297921
0.03353741496598549 0.5459777839447424
0.03356009070294694 0.547245531761196
0.03358276643990839 0.5467022141959968
0.03360544217686984 0.5443570057711602
0.03362811791383129 0.5402281564470821
0.03365079365079274 0.5322562866301639
0.03367346938775419 0.5204953321311212
0.03369614512471564 0.5050181899746191
0.03371882086167709 0.48591628262611386
0.03374149659863854 0.4652029731220021
0.03376417233559999 0.4429886803853713
0.03378684807256144 0.41939101842423226
0.03380952380952289 0.3945341762906547
0.03383219954648434 0.3670164579933915
0.03385487528344579 0.3369864016601934
0.03387755102040724 0.30460471728953364
0.03390022675736869 0.2700434312081348
0.03392290249433014 0.2356193334433461
0.03394557823129159 0.20150594025415508
0.03396825396825304 0.1678745815028556
0.03399092970521449 0.1348935423958611
0.03401360544217594 0.10055035939961017
0.03403628117913739 0.06502346152335066
0.03405895691609884 0.028496627771690347
0.03408163265306029 -0.008841960790933533
0.03410430839002174 -0.04684564545133577
0.03412698412698319 -0.08531996860394322
0.03414965986394464 -0.12406878392114437
0.03417233560090609 -0.16289525380645156
0.03419501133786754 -0.20175987333065226
0.03421768707482899 -0.24046605841997953
0.03424036281179044 -0.278818723595968
0.03426303854875189 -0.3166252627532443
0.03428571428571334 -0.353112224147333
0.03430839002267479 -0.3880998611684948
0.03433106575963624 -0.4214166438242508
0.03435374149659769 -0.4529000966064206
0.03437641723355914 -0.4819453947899319
0.03439909297052059 -0.5084143773687295
0.03442176870748204 -0.532182396208037
0.03444444444444349 -0.55313889813947
0.03446712018140494 -0.5726353828614974
0.03448979591836639 -0.5905784838613151
0.03451247165532784 -0.6068830178980634
0.03453514739228929 -0.6214723865320252
0.034557823129250737 -0.631619599918165
0.034580498866212186 -0.6372891340667388
0.034603174603173636 -0.6384682243648443
0.034625850340135086 -0.6351668493151701
0.034648526077096536 -0.6300645568945793
0.034671201814057986 -0.6231935298174041
0.034693877551019436 -0.6145947769763964
0.034716553287980886 -0.6043178948276698
0.034739229024942336 -0.5897132180070943
0.034761904761903786 -0.5708699297829256
0.034784580498865236 -0.5478983217485119
0.034807256235826686 -0.5209291614101392
0.034829931972788136 -0.49289769021859403
0.034852607709749586 -0.4639493691953078
0.034875283446711036 -0.4342337774535699
0.034897959183672486 -0.4039038415054344
0.034920634920633936 -0.37072095874261773
0.034943310657595386 -0.3348629846900704
0.034965986394556836 -0.29652066535141136
0.034988662131518286 -0.25589662729307555
0.035011337868479736 -0.2137115906366363
0.035034013605441186 -0.1701843283605026
0.035056689342402636 -0.125539621463929
0.035079365079364086 -0.08000710144344403
0.035102040816325536 -0.033002594077706116
0.035124716553286986 0.015231082654589898
0.035147392290248436 0.06444575956403431
0.035170068027209886 0.1143891896628716
0.035192743764171336 0.16234333710208457
0.035215419501132786 0.20807286924259571
0.035238095238094236 0.2513545334823045
0.035260770975055686 0.29197824285209273
0.035283446712017136 0.33182649091615185
0.035306122448978586 0.37070060950321215
0.035328798185940036 0.4084075595214869
0.035351473922901486 0.44476088673181474
0.035374149659862936 0.4792395719647472
0.035396825396824386 0.5116759899793657
0.035419501133785836 0.5419134335368927
0.035442176870747286 0.5698068667549517
0.035464852607708736 0.5953633441730568
0.035487528344670186 0.6184619805017404
0.035510204081631636 0.6389947431520232
0.035532879818593086 0.6568669526872875
0.035555555555554536 0.6709635629668842
0.035578231292515985 0.6812267211352504
0.035600907029477435 0.6876181565986063
0.035623582766438885 0.6901193049654646
0.035646258503400335 0.690557193609552
0.035668934240361785 0.6889369325000355
0.035691609977323235 0.685274016780913
0.035714285714284685 0.6795942115865639
0.035736961451246135 0.6712000134361946
0.035759637188207585 0.6601434869145613
0.035782312925169035 0.6464899690564903
0.035804988662130485 0.6303176919789095
0.035827664399091935 0.6094272210110683
0.035850340136053385 0.5839408978600735
0.035873015873014835 0.5540038606070843
0.035895691609976285 0.5197832291653263
0.035918367346937735 0.48392662513279283
0.035941043083899185 0.4466210993264919
0.035963718820860635 0.40806036249548533
0.035986394557822085 0.36844378253394694
0.036009070294783535 0.3284384636660755
0.036031746031744985 0.2882480002351605
0.036054421768706435 0.24807619979271392
0.036077097505667885 0.2081260521573921
0.036099773242629335 0.16576042848221953
0.036122448979590785 0.12120204745076225
0.036145124716552235 0.0746839209380987
0.036167800453513685 0.02644813967286816
0.036190476190475135 -0.020672249785982436
0.036213151927436585 -0.06644302738912294
0.036235827664398035 -0.11063762630262682
0.036258503401359485 -0.1530382509690147
0.036281179138320935 -0.19516538599463396
0.036303854875282385 -0.23680706243265387
0.036326530612243835 -0.2777545175450461
0.036349206349205285 -0.3178032386536785
0.036371882086166735 -0.35524459337685543
0.036394557823128185 -0.38989858183479664
0.036417233560089635 -0.4215999323184452
0.036439909297051085 -0.4501988844106205
0.036462585034012535 -0.4755498030298955
0.036485260770973985 -0.4975360757142116
0.036507936507935435 -0.5160585111547829
0.036530612244896885 -0.5310357787426988
0.036553287981858334 -0.5424292346682669
0.036575963718819784 -0.5501940089540606
0.036598639455781234 -0.5543037327512605
0.036621315192742684 -0.5547506059579029
0.036643990929704134 -0.5526187751064279
0.036666666666665584 -0.5479281688303965
0.036689342403627034 -0.5407115788490009
0.036712018140588484 -0.5310144485586316
0.036734693877549934 -0.5175498901563902
0.036757369614511384 -0.5003993349911259
0.036780045351472834 -0.4796625569549763
0.036802721088434284 -0.45545710305185066
0.036825396825395734 -0.4305791762734264
0.036848072562357184 -0.4051569137507054
0.036870748299318634 -0.37932074925237225
0.036893424036280084 -0.35320274573060645
0.036916099773241534 -0.32427696941468276
0.036938775510202984 -0.292699597128191
0.036961451247164434 -0.2586396543584655
0.036984126984125884 -0.22227811527966174
0.037006802721087334 -0.18456475169818737
0.037029478458048784 -0.14569499121893945
0.037052154195010234 -0.10586941302316118
0.037074829931971684 -0.06529271571747125
0.037097505668933134 -0.024584998013628963
0.037120181405894584 0.01604751008506046
0.037142857142856034 0.05639969073213666
0.037165532879817484 0.09626857109793072
0.037188208616778934 0.13410081144375685
0.037210884353740384 0.1697124103398995
0.037233560090701834 0.20293124411136904
0.037256235827663284 0.23359789471093312
0.037278911564624734 0.26299209607856344
0.037301587301586184 0.2909697860402525
0.037324263038547634 0.3173945737864404
0.037346938775509084 0.3421384020566496
0.037369614512470534 0.36526225452433164
0.037392290249431984 0.3866549972106284
0.037414965986393434 0.4062146408231185
0.037437641723354884 0.4238488238219644
0.037460317460316334 0.4388521921258538
0.037482993197277784 0.45115824618369404
0.037505668934239234 0.46071435657037296
0.037528344671200684 0.46748198078146325
0.037551020408162133 0.4709822195373121
0.03757369614512358 0.47120897751149027
0.03759637188208503 0.4681727274481334
0.03761904761904648 0.46190039841852315
0.03764172335600793 0.4544548969231911
0.03766439909296938 0.4458780217496152
0.03768707482993083 0.4362171420691086
0.03770975056689228 0.42552493822867477
0.03773242630385373 0.4116436246238303
0.03775510204081518 0.3946546864816849
0.03777777777777663 0.3746550278881825
0.03780045351473808 0.3517564272399347
0.03782312925169953 0.3280906266359547
0.03784580498866098 0.30377997250882616
0.03786848072562243 0.27894963656876703
0.03789115646258388 0.2537269730711622
0.03791383219954533 0.22665634403132068
0.03793650793650678 0.1978811423230339
0.03795918367346823 0.1675528679486491
0.03798185941042968 0.13583033347773507
0.03800453514739113 0.10435146333596867
0.03802721088435258 0.07327450863772034
0.03804988662131403 0.04275512724016612
0.03807256235827548 0.012945606145369383
0.03809523809523693 -0.017272495392947767
0.03811791383219838 -0.04774498397067665
0.03814058956915983 -0.07831692763178064
0.03816326530612128 -0.1088334416229742
0.03818594104308273 -0.1396612957322698
0.03820861678004418 -0.17064355959046487
0.03823129251700563 -0.20162307934541712
0.03825396825396708 -0.23244327281953028
0.03827664399092853 -0.2615096184905783
0.03829931972788998 -0.2886814200764039
0.03832199546485143 -0.3138280570201141
0.03834467120181288 -0.336829608973797
0.03836734693877433 -0.35838755555742197
0.03839002267573578 -0.3783980519518791
0.03841269841269723 -0.39676544380966194
0.03843537414965868 -0.4134027216867247
0.03845804988662013 -0.4278483026091969
0.03848072562358158 -0.4400369478588787
0.03850340136054303 -0.4499150583904695
0.03852607709750448 -0.45744090444420227
0.03854875283446593 -0.4628833358579075
0.03857142857142738 -0.4662222377186983
0.03859410430838883 -0.46744819920293657
0.03861678004535028 -0.4665625231518085
0.03863945578231173 -0.4646678016250757
0.03866213151927318 -0.4617771933749671
0.03868480725623463 -0.4579088443480952
0.03870748299319608 -0.4530857782616793
0.03873015873015753 -0.4457178942588778
0.03875283446711898 -0.4358514673310934
0.03877551020408043 -0.42354523758454193
0.03879818594104188 -0.40887006908328993
0.03882086167800333 -0.3915532072776542
0.03884353741496478 -0.37169156002410964
0.03886621315192623 -0.3493945543186785
0.03888888888888768 -0.3247835387416159
0.03891156462584913 -0.2971671403591576
0.03893424036281058 -0.2666956188928564
0.03895691609977203 -0.23353313249703472
0.03897959183673348 -0.19785685865866415
0.03900226757369493 -0.16129359613963257
0.03902494331065638 -0.12403130924430164
0.03904761904761783 -0.08626082846668473
0.03907029478457928 -0.04817487572786492
0.03909297052154073 -0.00973477974644718
0.03911564625850218 0.02886389964752265
0.03913832199546363 0.06742549515639298
0.03916099773242508 0.10575522143419469
0.03918367346938653 0.14393053534113612
0.03920634920634798 0.18175902051287876
0.03922902494330943 0.21905069666254567
0.03925170068027088 0.2556189712258321
0.03927437641723233 0.2919544473317123
0.03929705215419378 0.32787428665309004
0.03931972789115523 0.3631984007473865
0.03934240362811668 0.39775035158759786
0.03936507936507813 0.42902913422950584
0.03938775510203958 0.45688826190023435
0.03941043083900103 0.4811990530701642
0.03943310657596248 0.501851218700212
0.03945578231292393 0.5200191788946031
0.03947845804988538 0.5356199176894387
0.03950113378684683 0.5485836902911579
0.03952380952380828 0.5588543285100922
0.03954648526076973 0.5653049423572944
0.03956916099773118 0.5679164848140549
0.03959183673469263 0.5666893817892218
0.03961451247165408 0.5616434608488984
0.03963718820861553 0.5550461343898087
0.03965986394557698 0.5469362564415946
0.03968253968253843 0.5373601886061654
0.03970521541949988 0.5263715390666232
0.03972789115646133 0.511314243070652
0.03975056689342278 0.49227885191275544
0.03977324263038423 0.46937570352758656
0.03979591836734568 0.4427342945347586
0.03981859410430713 0.41360784990551847
0.03984126984126858 0.38215241525237487
0.03986394557823003 0.34853525464374224
0.03988662131519148 0.3129339653167278
0.03990929705215293 0.27532614746257167
0.03993197278911438 0.23590901900015093
0.03995464852607583 0.1948882433475575
0.03997732426303728 0.15247685988038504
0.03999999999999873 0.10907341826455427
0.04002267573696018 0.06490083073504206
0.04004535147392163 0.020185106114576513
0.04006802721088308 -0.02484580358232482
0.04009070294784453 -0.07046154576270454
0.04011337868480598 -0.11642947110669134
0.04013605442176743 -0.16251597588570052
0.04015873015872888 -0.20848768614482394
0.04018140589569033 -0.253412463025897
0.04020408163265178 -0.29706694163674563
0.04022675736961323 -0.3392349708654494
0.04024943310657468 -0.3797086803528593
0.04027210884353613 -0.41837076333934725
0.04029478458049758 -0.4550322251306469
0.04031746031745903 -0.4895148543758495
0.04034013605442048 -0.5216520855962781
0.04036281179138193 -0.5505256405521368
0.04038548752834338 -0.5760011564638801
0.04040816326530483 -0.5979619235003123
0.04043083900226628 -0.6163094120531828
0.04045351473922773 -0.6329729095699542
0.04047619047618918 -0.6478741643900328
0.04049886621315063 -0.6609441101936131
0.04052154195011208 -0.6721231825080545
0.04054421768707353 -0.6814446836713139
0.04056689342403498 -0.6888680896574658
0.04058956916099643 -0.6943626145627984
0.04061224489795788 -0.6979073316544429
0.04063492063491933 -0.6963036501902033
0.04065759637188078 -0.6895779500788439
0.04068027210884223 -0.6777824078204439
0.04070294784580368 -0.660994641207522
0.04072562358276513 -0.6405583520457203
0.04074829931972658 -0.6165897895876626
0.04077097505668803 -0.5892226450214231
0.04079365079364948 -0.5586073137941681
0.04081632653061093 -0.5243711664289922
0.04083900226757238 -0.48670010786403856
0.04086167800453383 -0.4457967456007248
0.04088435374149528 -0.40187930630101426
0.04090702947845673 -0.35769808490103205
0.04092970521541818 -0.3134773401200899
0.04095238095237963 -0.26944073446915134
0.04097505668934108 -0.22581020582201122
0.04099773242630253 -0.1827979246028104
0.04102040816326398 -0.14061911021156243
0.04104308390022543 -0.09948400522795597
0.04106575963718688 -0.0595968303647499
0.04108843537414833 -0.01866839576527981
0.04111111111110978 0.023090722095832628
0.04113378684807123 0.06546649531918998
0.04115646258503268 0.10824253867617187
0.04117913832199413 0.15089652400364806
0.04120181405895558 0.19321328179565134
0.04122448979591703 0.2349801108528731
0.04124716553287848 0.2759878446605836
0.04126984126983993 0.3145689707911392
0.04129251700680138 0.35053708658448973
0.04131519274376283 0.3837196589619805
0.04133786848072428 0.41395884729897664
0.04136054421768573 0.44130329702557014
0.04138321995464718 0.46562506500537304
0.04140589569160863 0.48681194094901326
0.04142857142857008 0.504767958760165
0.04145124716553153 0.5217845850815038
0.04147392290249298 0.537779140403815
0.04149659863945443 0.5526744049352917
0.04151927437641588 0.5663989895449724
0.04154195011337733 0.5765221644172058
0.04156462585033878 0.5830055429163452
0.04158730158730023 0.5858292727048409
0.04160997732426168 0.5849920703048022
0.04163265306122313 0.5804604254341992
0.04165532879818458 0.5722703572629029
0.04167800453514603 0.5604762493153101
0.04170068027210748 0.5451505093957196
0.04172335600906893 0.5270152173823026
0.04174603174603038 0.5061720138440071
0.04176870748299183 0.4827358662429837
0.04179138321995328 0.4568344405068724
0.04181405895691473 0.4271806331720719
0.04183673469387618 0.39393765384135043
0.04185941043083763 0.3572862749766193
0.04188208616779908 0.3174238558120493
0.04190476190476053 0.2751432609525913
0.04192743764172198 0.23066678886956388
0.04195011337868343 0.18422704848727184
0.04197278911564488 0.1360657468205783
0.04199546485260633 0.08663602683219027
0.04201814058956778 0.0361922426520471
0.04204081632652923 -0.015007028616079242
0.04206349206349068 -0.06670030891117132
0.04208616780045213 -0.11694074779633432
0.04210884353741358 -0.16547955208274723
0.04213151927437503 -0.21207741288947973
0.04215419501133648 -0.2565056816123496
0.04217687074829793 -0.299884618492099
0.04219954648525938 -0.34199868089413094
0.04222222222222083 -0.3826394847840794
0.04224489795918228 -0.4216068326360032
0.04226757369614373 -0.4599784127127633
0.04229024943310518 -0.497562383137745
0.04231292517006663 -0.5341715640842872
0.04233560090702808 -0.5696243673644341
0.04235827664398953 -0.6020646106072289
0.04238095238095098 -0.6313390112086446
0.04240362811791243 -0.6573108329860772
0.04242630385487388 -0.6798605186074917
0.04244897959183533 -0.6995551235946476
0.04247165532879678 -0.7163052316543812
0.04249433106575823 -0.7300366273927127
0.04251700680271968 -0.7406906174965014
0.04253968253968113 -0.7483123020902627
0.04256235827664258 -0.7528739188141561
0.04258503401360403 -0.7543632715477124
0.04260770975056548 -0.7527837368064457
0.04263038548752693 -0.7467348865586265
0.04265306122448838 -0.7362631593239151
0.04267573696144983 -0.7214371850715291
0.04269841269841128 -0.7023473595502929
0.04272108843537273 -0.6790081612386736
0.04274376417233418 -0.6515526453654751
0.04276643990929563 -0.620134201607227
0.04278911564625708 -0.584925706575322
0.04281179138321853 -0.546484022244886
0.04283446712017998 -0.5050149353985318
0.04285714285714143 -0.4607388049825545
0.04287981859410288 -0.4138893965377919
0.04290249433106433 -0.36465453921426627
0.04292517006802578 -0.3132915669742032
0.04294784580498723 -0.2600676573598191
0.04297052154194868 -0.20525844605431748
0.04299319727891013 -0.1488445967083195
0.04301587301587158 -0.09111695945429205
0.04303854875283303 -0.03237199287008701
0.04306122448979448 0.027089754434424716
0.04308390022675593 0.08785230334245692
0.04310657596371738 0.14960390082754452
0.04312925170067883 0.21202890106800526
0.04315192743764028 0.2748093747563543
0.04317460317460173 0.3375281415869791
0.04319727891156318 0.3998683965606188
0.04321995464852463 0.46151637241054094
0.04324263038548608 0.5221629148171331
0.04326530612244753 0.5801601622522533
0.04328798185940898 0.6352243599602558
0.04331065759637043 0.6870875860101073
0.04333333333333188 0.7354990493608793
0.04335600907029333 0.7787183968050085
0.04337868480725478 0.8165455968355384
0.04340136054421623 0.8488085835820859
0.04342403628117768 0.8753640272891495
0.04344671201813913 0.8959019475448531
0.04346938775510058 0.9103398901735937
0.04349206349206203 0.9186265271692333
0.04351473922902348 0.9207418056627024
0.04353741496598493 0.9187069683331652
0.04356009070294638 0.9125470311314394
0.04358276643990783 0.9023077723239737
0.04360544217686928 0.8880554274037946
0.04362811791383073 0.8701362369390193
0.04365079365079218 0.8486537920605728
0.04367346938775363 0.8237293273637265
0.04369614512471508 0.7955010454806672
0.04371882086167653 0.7621540908364897
0.04374149659863798 0.7238751902863867
0.04376417233559943 0.6808753373802217
0.04378684807256088 0.6333886397226837
0.04380952380952233 0.5818085512057134
0.04383219954648378 0.5264103224036335
0.04385487528344523 0.46748752643429403
0.04387755102040668 0.4053505100032293
0.04390022675736813 0.34280022236215535
0.04392290249432958 0.2801543027933957
0.04394557823129103 0.2177297465361253
0.04396825396825248 0.15584130475918007
0.04399092970521393 0.09384767116718248
0.04401360544217538 0.0320625778268651
0.04403628117913683 -0.029202410866418716
0.04405895691609828 -0.0896394653566582
0.04408163265305973 -0.15005211359775775
0.04410430839002118 -0.21013507491339492
0.04412698412698263 -0.2695858186602217
0.04414965986394408 -0.32810608366595573
0.04417233560090553 -0.3860921277549692
0.04419501133786698 -0.4432527455293962
0.04421768707482843 -0.4993019374750807
0.04424036281178988 -0.5539603371230801
0.04426303854875133 -0.6049922418952858
0.04428571428571278 -0.652152573181136
0.04430839002267423 -0.6952166918652041
0.04433106575963568 -0.7339814612604292
0.04435374149659713 -0.7700375751819247
0.04437641723355858 -0.8032123952317449
0.04439909297052003 -0.8333484598288079
0.04442176870748148 -0.8603042262598299
0.044444444444442927 -0.8816718439446847
0.044467120181404376 -0.8973631408149347
0.044489795918365826 -0.9073189498122508
0.044512471655327276 -0.9115093050088775
0.044535147392288726 -0.9103668538505346
0.044557823129250176 -0.9039162994085125
0.044580498866211626 -0.8922090878976509
0.044603174603173076 -0.8753230537091243
0.044625850340134526 -0.8554842672858571
0.044648526077095976 -0.8328034881121058
0.044671201814057426 -0.8074054479377732
0.044693877551018876 -0.7794281707045388
0.044716553287980326 -0.7482619387280687
0.044739229024941776 -0.7140756066165332
0.044761904761903226 -0.6770526953180482
0.044784580498864676 -0.637390412421984
0.044807256235826126 -0.5962988275484196
0.044829931972787576 -0.5539907191685295
0.044852607709749026 -0.5106842596659034
0.044875283446710476 -0.46660189339721253
0.044897959183671926 -0.4209889931640723
0.044920634920633376 -0.3740815506064671
0.044943310657594826 -0.3261212632447321
0.044965986394556276 -0.2773542925206066
0.044988662131517726 -0.22586256912209374
0.045011337868479176 -0.17191603910271416
0.045034013605440626 -0.11579609865626309
0.045056689342402076 -0.05779413110456117
0.045079365079363526 -0.0013139699933416324
0.045102040816324976 0.05336429640258501
0.045124716553286426 0.10597068197945549
0.045147392290247876 0.15624663164425937
0.045170068027209326 0.20457465489824134
0.045192743764170776 0.25071738248497855
0.045215419501132226 0.29444933366521187
0.045238095238093676 0.33555801375517974
0.045260770975055126 0.37392882805955097
0.045283446712016576 0.40937754176331725
0.045306122448978026 0.4417353442942388
0.045328798185939476 0.4708496478612113
0.045351473922900926 0.49691992158903797
0.045374149659862376 0.5198251928042705
0.045396825396823826 0.5394609163269997
0.045419501133785276 0.5557394446065342
0.045442176870746726 0.5692430835746181
0.045464852607708175 0.5799134257297389
0.045487528344669625 0.5877065923242732
0.045510204081631075 0.5925934035894724
0.045532879818592525 0.5934391044119564
0.045555555555553975 0.5902537636054783
0.045578231292515425 0.5830677899175781
0.045600907029476875 0.571931706127914
0.045623582766438325 0.5583700954394113
0.045646258503399775 0.5424601168084715
0.045668934240361225 0.5242905255981378
0.045691609977322675 0.5039611837866722
0.045714285714284125 0.4815826675658464
0.045736961451245575 0.4572753667997096
0.045759637188207025 0.43116899344993753
0.045782312925168475 0.40340189283389677
0.045804988662129925 0.372413599940316
0.045827664399091375 0.33837218437451055
0.045850340136052825 0.3014605517867813
0.045873015873014275 0.2618754666815106
0.045895691609975725 0.21988236471920122
0.045918367346937175 0.17570205512533332
0.045941043083898625 0.12956561904220848
0.045963718820860075 0.08171320502576933
0.045986394557821525 0.03339479072260717
0.046009070294782975 -0.015143735157956091
0.046031746031744425 -0.06365624407108253
0.046054421768705875 -0.1118976125915759
0.046077097505667325 -0.15869797735083638
0.046099773242628775 -0.20382589165704396
0.046122448979590225 -0.24705918403952923
0.046145124716551675 -0.2881860483354427
0.046167800453513125 -0.3271541196030103
0.046190476190474575 -0.36377408870901906
0.046213151927436025 -0.3978691873888014
0.046235827664397475 -0.42927603724256946
0.046258503401358925 -0.4570429310680547
0.046281179138320375 -0.48104243548874936
0.046303854875281825 -0.5011666124333389
0.046326530612243275 -0.5173274955324694
0.046349206349204725 -0.529832856887742
0.046371882086166175 -0.5386324607114275
0.046394557823127625 -0.5436949809847428
0.046417233560089075 -0.5450080926826308
0.046439909297050525 -0.5437178002118024
0.046462585034011974 -0.5398398661597524
0.046485260770973424 -0.533403076896144
0.046507936507934874 -0.5244490508398046
0.046530612244896324 -0.5118979289249267
0.046553287981857774 -0.49582592078109977
0.046575963718819224 -0.47632676253241507
0.046598639455780674 -0.4535111807814983
0.046621315192742124 -0.4268450087543181
0.046643990929703574 -0.3964767030617913
0.046666666666665024 -0.3625729065248407
0.046689342403626474 -0.32531754129595836
0.046712018140587924 -0.2854323011527016
0.046734693877549374 -0.24312812819507715
0.046757369614510824 -0.19862744276174762
0.046780045351472274 -0.1521629784228079
0.046802721088433724 -0.1034321093865977
0.046825396825395174 -0.05268919957300772
0.046848072562356624 -0.00019788030485365807
0.046870748299318074 0.053770315160992246
0.046893424036279524 0.10881587209400441
0.046916099773240974 0.1646567281802573
0.046938775510202424 0.221007802269583
0.046961451247163874 0.27758244608795657
0.046984126984125324 0.3334382002687505
0.047006802721086774 0.3882952828381412
0.047029478458048224 0.44187995286110604
0.047052154195009674 0.49392587267527954
0.047074829931971124 0.5427673642719294
0.047097505668932574 0.5881689228145717
0.047120181405894024 0.6299132671713197
0.047142857142855474 0.6678023735205346
0.047165532879816924 0.7036323692165031
0.047188208616778374 0.7372294533162368
0.047210884353739824 0.7684317284475382
0.047233560090701274 0.7970899768995929
0.047256235827662724 0.8208484005698684
0.047278911564624174 0.8396042994569158
0.047301587301585624 0.8532806243039064
0.047324263038547074 0.8618262750137703
0.047346938775508524 0.8652414538480433
0.047369614512469974 0.8635271082954192
0.047392290249431424 0.8567101106452739
0.047414965986392874 0.8448430301387009
0.047437641723354323 0.827870770950583
0.047460317460315773 0.8058972430048592
0.04748299319727722 0.7790512672772776
0.04750566893423867 0.7474858362254808
0.04752834467120012 0.7138720599805572
0.04755102040816157 0.6783871162375292
0.04757369614512302 0.6412170119891689
0.04759637188208447 0.6025556119791919
0.04761904761904592 0.5623865990635591
0.04764172335600737 0.5209183663545793
0.04766439909296882 0.4783651344466521
0.04768707482993027 0.4349458479130923
0.04770975056689172 0.38898146582220045
0.04773242630385317 0.34071335754461357
0.04775510204081462 0.2903936803566993
0.04777777777777607 0.23828406657256068
0.04780045351473752 0.18539992251812193
0.04782312925169897 0.13201131035880298
0.04784580498866042 0.07838988362850083
0.04786848072562187 0.024807508456335822
0.04789115646258332 -0.028252898563574748
0.04791383219954477 -0.08052498611944399
0.04793650793650622 -0.13174733300209018
0.04795918367346767 -0.18166475200954973
0.04798185941042912 -0.2302889399365205
0.04800453514739057 -0.27737870672128206
0.04802721088435202 -0.3227014744109151
0.04804988662131347 -0.3660344222031886
0.04807256235827492 -0.407739868819319
0.04809523809523637 -0.44761278276368627
0.04811791383219782 -0.48545812316961834
0.04814058956915927 -0.5210917902099473
0.04816326530612072 -0.554893535061962
0.04818594104308217 -0.5866990025794037
0.04820861678004362 -0.6163545115465596
0.04823129251700507 -0.6437177936032209
0.04825396825396652 -0.6689587375611727
0.04827664399092797 -0.6919572912883782
0.04829931972788942 -0.7126051633584278
0.04832199546485087 -0.7308063286866981
0.04834467120181232 -0.7460630652616691
0.04836734693877377 -0.7583087059796478
0.04839002267573522 -0.7674920405269009
0.04841269841269667 -0.7735775193694622
0.04843537414965812 -0.7748895132378981
0.04845804988661957 -0.7714383334782285
0.04848072562358102 -0.7632583312108615
0.04850340136054247 -0.7504076383691834
0.04852607709750392 -0.7351472375575001
0.04854875283446537 -0.7175628184444247
0.04857142857142682 -0.697751513746265
0.04859410430838827 -0.6758213676349963
0.04861678004534972 -0.649032511570635
0.04863945578231117 -0.617537600527313
0.04866213151927262 -0.5815125353000494
0.04868480725623407 -0.5411554908714615
0.04870748299319552 -0.49825524031971424
0.04873015873015697 -0.4530376580691813
0.04875283446711842 -0.40573953021960096
0.04877551020407987 -0.35660731893532766
0.04879818594104132 -0.3065676421450705
0.04882086167800277 -0.2558766559516038
0.04884353741496422 -0.20479289942201467
0.04886621315192567 -0.1535759792943331
0.04888888888888712 -0.10275089121705869
0.04891156462584857 -0.05257314956094017
0.04893424036281002 -0.0032940896341545995
0.04895691609977147 0.044840387906938076
0.04897959183673292 0.09202390095806348
0.04900226757369437 0.138021326779121
0.04902494331065582 0.18260437248288822
0.04904761904761727 0.2255527047431855
0.04907029478457872 0.2672058920294629
0.04909297052154017 0.3073579873314179
0.04911564625850162 0.34581136218678493
0.04913832199546307 0.38237767610629514
0.04916099773242452 0.4167196171983512
0.04918367346938597 0.4486714927607725
0.04920634920634742 0.47808027924733565
0.04922902494330887 0.504806350786536
0.04925170068027032 0.5277620331006676
0.04927437641723177 0.546844674964827
0.04929705215419322 0.5619715665306575
0.04931972789115467 0.5730802866189384
0.04934240362811612 0.5826659949144067
0.04936507936507757 0.5906856444161823
0.04938775510203902 0.5971042568591693
0.04941043083900047 0.6018950708791211
0.04943310657596192 0.6031969929772514
0.04945578231292337 0.6010158258577903
0.04947845804988482 0.5953749575705021
0.04950113378684627 0.5863151808736495
0.04952380952380772 0.5753201837489174
0.04954648526076917 0.5624524114125065
0.04956916099773062 0.5477835537378327
0.04959183673469207 0.5313941500722204
0.04961451247165352 0.5116561350893802
0.04963718820861497 0.488681163972454
0.04965986394557642 0.46259685740911194
0.04968253968253787 0.43354609984016623
0.04970521541949932 0.4026642679278174
0.04972789115646077 0.3701139590470697
0.04975056689342222 0.3360656270841431
0.04977324263038367 0.3006966929586462
0.04979591836734512 0.26479732363662173
0.04981859410430657 0.22855086209145264
0.04984126984126802 0.19214175498069658
0.04986394557822947 0.1557546164076882
0.04988662131519092 0.11718195575160745
0.04990929705215237 0.07662650323619753
0.04993197278911382 0.0343002919131876
0.04995464852607527 -0.00957644711896795
0.04997732426303672 -0.05188366352383572


==> program/noise-upsmp.csv <==
0.0 0.6288234104003811
0.000022675736961451248 0.6288234104003811
0.000045351473922902495 0.6288234104003811
0.00006802721088435374 0.6288234104003811
0.00009070294784580499 -0.9596669019571661
0.00011337868480725624 -0.9596669019571661
0.00013605442176870748 -0.9596669019571661
0.00015873015873015873 -0.9596669019571661
0.00018140589569160998 0.6091003214495956
0.00020408163265306123 0.6091003214495956
0.00022675736961451248 0.6091003214495956
0.00024943310657596373 0.6091003214495956
0.00027210884353741496 0.29516551417651715
0.0002947845804988662 0.29516551417651715
0.0003174603174603174 0.29516551417651715
0.00034013605442176863 0.29516551417651715
0.00036281179138321985 -0.5892799996280298
0.0003854875283446711 -0.5892799996280298
0.0004081632653061223 -0.5892799996280298
0.0004308390022675735 -0.5892799996280298
0.00045351473922902475 0.9085109766825361
0.000476190476190476 0.9085109766825361
0.0004988662131519273 0.9085109766825361
0.0005215419501133785 0.9085109766825361
0.0005442176870748298 -0.22213961328895288
0.0005668934240362811 -0.22213961328895288
0.0005895691609977324 -0.22213961328895288
0.0006122448979591836 -0.22213961328895288
0.0006349206349206349 -0.08751873068686546
0.0006575963718820862 -0.08751873068686546
0.0006802721088435375 -0.08751873068686546
0.0007029478458049888 -0.08751873068686546
0.00072562358276644 0.004802430515364379
0.0007482993197278913 0.004802430515364379
0.0007709750566893426 0.004802430515364379
0.0007936507936507939 0.004802430515364379
0.0008163265306122451 0.9405475125975319
0.0008390022675736964 0.9405475125975319
0.0008616780045351477 0.9405475125975319
0.000884353741496599 0.9405475125975319
0.0009070294784580503 0.03573043878090811
0.0009297052154195015 0.03573043878090811
0.0009523809523809528 0.03573043878090811
0.0009750566893424041 0.03573043878090811
0.0009977324263038554 -0.37281311777718673
0.0010204081632653066 -0.37281311777718673
0.001043083900226758 -0.37281311777718673
0.0010657596371882092 -0.37281311777718673
0.0010884353741496605 -0.676420744200335
0.0011111111111111118 -0.676420744200335
0.001133786848072563 -0.676420744200335
0.0011564625850340143 -0.676420744200335
0.0011791383219954656 -0.47676697105094024
0.0012018140589569169 -0.47676697105094024
0.0012244897959183682 -0.47676697105094024
0.0012471655328798194 -0.47676697105094024
0.0012698412698412707 -0.4162815726400077
0.001292517006802722 -0.4162815726400077
0.0013151927437641733 -0.4162815726400077
0.0013378684807256245 -0.4162815726400077
0.0013605442176870758 -0.7726749174233235
0.001383219954648527 -0.7726749174233235
0.0014058956916099784 -0.7726749174233235
0.0014285714285714297 -0.7726749174233235
0.001451247165532881 0.7747334285580398
0.0014739229024943322 0.7747334285580398
0.0014965986394557835 0.7747334285580398
0.0015192743764172348 0.7747334285580398
0.001541950113378686 0.7144153599428049
0.0015646258503401373 0.7144153599428049
0.0015873015873015886 0.7144153599428049
0.0016099773242630399 0.7144153599428049
0.0016326530612244912 0.19257613555355374
0.0016553287981859424 0.19257613555355374
0.0016780045351473937 0.19257613555355374
0.001700680272108845 0.19257613555355374
0.0017233560090702963 0.124726195848716
0.0017460317460317475 0.124726195848716
0.0017687074829931988 0.124726195848716
0.00179138321995465 0.124726195848716
0.0018140589569161014 0.045978285382962385
0.0018367346938775527 0.045978285382962385
0.001859410430839004 0.045978285382962385
0.0018820861678004552 0.045978285382962385
0.0019047619047619065 -0.8173815190832553
0.0019274376417233578 -0.8173815190832553
0.001950113378684809 -0.8173815190832553
0.0019727891156462603 -0.8173815190832553
0.0019954648526077116 0.5579352603661677
0.002018140589569163 0.5579352603661677
0.002040816326530614 0.5579352603661677
0.0020634920634920654 0.5579352603661677
0.0020861678004535167 -0.3586244639844225
0.002108843537414968 -0.3586244639844225
0.0021315192743764193 -0.3586244639844225
0.0021541950113378706 -0.3586244639844225
0.002176870748299322 0.6582122316253866
0.002199546485260773 0.6582122316253866
0.0022222222222222244 0.6582122316253866
0.0022448979591836757 0.6582122316253866
0.002267573696145127 0.926469642884673
0.0022902494331065782 0.926469642884673
0.0023129251700680295 0.926469642884673
0.0023356009070294808 0.926469642884673
0.002358276643990932 0.026701942092436818
0.0023809523809523833 0.026701942092436818
0.0024036281179138346 0.026701942092436818
0.002426303854875286 0.026701942092436818
0.002448979591836737 -0.5873771311220194
0.0024716553287981884 -0.5873771311220194
0.0024943310657596397 -0.5873771311220194
0.002517006802721091 -0.5873771311220194
0.0025396825396825423 -0.6474253886024061
0.0025623582766439936 -0.6474253886024061
0.002585034013605445 -0.6474253886024061
0.002607709750566896 -0.6474253886024061
0.0026303854875283474 -0.9161777321519744
0.0026530612244897987 -0.9161777321519744
0.00267573696145125 -0.9161777321519744
0.0026984126984127012 -0.9161777321519744
0.0027210884353741525 0.8339929671105912
0.002743764172335604 0.8339929671105912
0.002766439909297055 0.8339929671105912
0.0027891156462585063 0.8339929671105912
0.0028117913832199576 -0.47734660433543535
0.002834467120181409 -0.47734660433543535
0.00285714285714286 -0.47734660433543535
0.0028798185941043115 -0.47734660433543535
0.0029024943310657627 -0.045926155067497434
0.002925170068027214 -0.045926155067497434
0.0029478458049886653 -0.045926155067497434
0.0029705215419501166 -0.045926155067497434
0.002993197278911568 -0.9075249952514481
0.003015873015873019 -0.9075249952514481
0.0030385487528344704 -0.9075249952514481
0.0030612244897959217 -0.9075249952514481
0.003083900226757373 -0.4213132360999736
0.0031065759637188242 -0.4213132360999736
0.0031292517006802755 -0.4213132360999736
0.003151927437641727 -0.4213132360999736
0.003174603174603178 0.31560335129397066
0.0031972789115646293 0.31560335129397066
0.0032199546485260806 0.31560335129397066
0.003242630385487532 0.31560335129397066
0.003265306122448983 0.4502126896870818
0.0032879818594104345 0.4502126896870818
0.0033106575963718857 0.4502126896870818
0.003333333333333337 0.4502126896870818
0.0033560090702947883 -0.10281052116835734
0.0033786848072562396 -0.10281052116835734
0.003401360544217691 -0.10281052116835734
0.003424036281179142 -0.10281052116835734
0.0034467120181405934 -0.8723318536934284
0.0034693877551020447 -0.8723318536934284
0.003492063492063496 -0.8723318536934284
0.0035147392290249472 -0.8723318536934284
0.0035374149659863985 0.246251777337457
0.00356009070294785 0.246251777337457
0.003582766439909301 0.246251777337457
0.0036054421768707524 0.246251777337457
0.0036281179138322036 -0.5497919843880906
0.003650793650793655 -0.5497919843880906
0.003673469387755106 -0.5497919843880906
0.0036961451247165575 -0.5497919843880906
0.0037188208616780087 0.9006369223121174
0.00374149659863946 0.9006369223121174
0.0037641723356009113 0.9006369223121174
0.0037868480725623626 0.9006369223121174
0.003809523809523814 -0.7709426150589582
0.003832199546485265 -0.7709426150589582
0.0038548752834467164 -0.7709426150589582
0.0038775510204081677 -0.7709426150589582
0.003900226757369619 0.05065160990940677
0.00392290249433107 0.05065160990940677
0.003945578231292521 0.05065160990940677
0.0039682539682539715 0.05065160990940677
0.003990929705215422 0.17890111640535786
0.004013605442176873 0.17890111640535786
0.004036281179138324 0.17890111640535786
0.004058956916099775 0.17890111640535786
0.004081632653061226 0.7063080157866487
0.004104308390022677 0.7063080157866487
0.004126984126984127 0.7063080157866487
0.004149659863945578 0.7063080157866487
0.004172335600907029 -0.8988436420678263
0.00419501133786848 -0.8988436420678263
0.004217687074829931 -0.8988436420678263
0.004240362811791382 -0.8988436420678263
0.0042630385487528325 0.5586725404855498
0.004285714285714283 0.5586725404855498
0.004308390022675734 0.5586725404855498
0.004331065759637185 0.5586725404855498
0.004353741496598636 0.8740086147733984
0.004376417233560087 0.8740086147733984
0.0043990929705215375 0.8740086147733984
0.004421768707482988 0.8740086147733984
0.004444444444444439 0.8357956644230978
0.00446712018140589 0.8357956644230978
0.004489795918367341 0.8357956644230978
0.004512471655328792 0.8357956644230978
0.004535147392290243 0.7180651111337508
0.0045578231292516935 0.7180651111337508
0.004580498866213144 0.7180651111337508
0.004603174603174595 0.7180651111337508
0.004625850340136046 0.7363950458207156
0.004648526077097497 0.7363950458207156
0.004671201814058948 0.7363950458207156
0.0046938775510203985 0.7363950458207156
0.004716553287981849 0.026662879629680628
0.0047392290249433 0.026662879629680628
0.004761904761904751 0.026662879629680628
0.004784580498866202 0.026662879629680628
0.004807256235827653 -0.19322824668912875
0.004829931972789104 -0.19322824668912875
0.0048526077097505544 -0.19322824668912875
0.004875283446712005 -0.19322824668912875
0.004897959183673456 -0.010407106021979615
0.004920634920634907 -0.010407106021979615
0.004943310657596358 -0.010407106021979615
0.004965986394557809 -0.010407106021979615
0.0049886621315192595 0.944323058459983
0.00501133786848071 0.944323058459983
0.005034013605442161 0.944323058459983
0.005056689342403612 0.944323058459983
0.005079365079365063 -0.287521551430114
0.005102040816326514 -0.287521551430114
0.005124716553287965 -0.287521551430114
0.005147392290249415 -0.287521551430114
0.005170068027210866 -0.5353843571002093
0.005192743764172317 -0.5353843571002093
0.005215419501133768 -0.5353843571002093
0.005238095238095219 -0.5353843571002093
0.00526077097505667 -0.8685361176888775
0.0052834467120181205 -0.8685361176888775
0.005306122448979571 -0.8685361176888775
0.005328798185941022 -0.8685361176888775
0.005351473922902473 0.8365006621080685
0.005374149659863924 0.8365006621080685
0.005396825396825375 0.8365006621080685
0.0054195011337868255 0.8365006621080685
0.005442176870748276 -0.949035248474459
0.005464852607709727 -0.949035248474459
0.005487528344671178 -0.949035248474459
0.005510204081632629 -0.949035248474459
0.00553287981859408 0.9770846089760504
0.005555555555555531 0.9770846089760504
0.0055782312925169815 0.9770846089760504
0.005600907029478432 0.9770846089760504
0.005623582766439883 0.9363199660871923
0.005646258503401334 0.9363199660871923
0.005668934240362785 0.9363199660871923
0.005691609977324236 0.9363199660871923
0.0057142857142856865 0.0530540580053474
0.005736961451247137 0.0530540580053474
0.005759637188208588 0.0530540580053474
0.005782312925170039 0.0530540580053474
0.00580498866213149 -0.6121964451419647
0.005827664399092941 -0.6121964451419647
0.005850340136054392 -0.6121964451419647
0.0058730158730158424 -0.6121964451419647
0.005895691609977293 0.5347297188208274
0.005918367346938744 0.5347297188208274
0.005941043083900195 0.5347297188208274
0.005963718820861646 0.5347297188208274
0.005986394557823097 0.6396943499892238
0.0060090702947845475 0.6396943499892238
0.006031746031745998 0.6396943499892238
0.006054421768707449 0.6396943499892238
0.0060770975056689 -0.8972742000821219
0.006099773242630351 -0.8972742000821219
0.006122448979591802 -0.8972742000821219
0.006145124716553253 -0.8972742000821219
0.006167800453514703 -0.5807582024905733
0.006190476190476154 -0.5807582024905733
0.006213151927437605 -0.5807582024905733
0.006235827664399056 -0.5807582024905733
0.006258503401360507 0.7434591303447865
0.006281179138321958 0.7434591303447865
0.0063038548752834085 0.7434591303447865
0.006326530612244859 0.7434591303447865
0.00634920634920631 0.10791002682128689
0.006371882086167761 0.10791002682128689
0.006394557823129212 0.10791002682128689
0.006417233560090663 0.10791002682128689
0.0064399092970521135 -0.013967922891948354
0.006462585034013564 -0.013967922891948354
0.006485260770975015 -0.013967922891948354
0.006507936507936466 -0.013967922891948354
0.006530612244897917 -0.7658038597474349
0.006553287981859368 -0.7658038597474349
0.006575963718820819 -0.7658038597474349
0.0065986394557822695 -0.7658038597474349
0.00662131519274372 0.5262312266338224
0.006643990929705171 0.5262312266338224
0.006666666666666622 0.5262312266338224
0.006689342403628073 0.5262312266338224
0.006712018140589524 -0.13485490952964288
0.0067346938775509745 -0.13485490952964288
0.006757369614512425 -0.13485490952964288
0.006780045351473876 -0.13485490952964288
0.006802721088435327 0.0413728831432231
0.006825396825396778 0.0413728831432231
0.006848072562358229 0.0413728831432231
0.00687074829931968 0.0413728831432231
0.0068934240362811304 -0.6220366383488375
0.006916099773242581 -0.6220366383488375
0.006938775510204032 -0.6220366383488375
0.006961451247165483 -0.6220366383488375
0.006984126984126934 -0.19564479826848136
0.007006802721088385 -0.19564479826848136
0.0070294784580498355 -0.19564479826848136
0.007052154195011286 -0.19564479826848136
0.007074829931972737 -0.353794885881663
0.007097505668934188 -0.353794885881663
0.007120181405895639 -0.353794885881663
0.00714285714285709 -0.353794885881663
0.007165532879818541 0.40758285308433295
0.007188208616779991 0.40758285308433295
0.007210884353741442 0.40758285308433295
0.007233560090702893 0.40758285308433295
0.007256235827664344 -0.8116644268882611
0.007278911564625795 -0.8116644268882611
0.007301587301587246 -0.8116644268882611
0.0073242630385486965 -0.8116644268882611
0.007346938775510147 0.007009999828182626
0.007369614512471598 0.007009999828182626
0.007392290249433049 0.007009999828182626
0.0074149659863945 0.007009999828182626
0.007437641723355951 -0.07745965199485878
0.0074603174603174015 -0.07745965199485878
0.007482993197278852 -0.07745965199485878
0.007505668934240303 -0.07745965199485878
0.007528344671201754 -0.8654673306423862
0.007551020408163205 -0.8654673306423862
0.007573696145124656 -0.8654673306423862
0.007596371882086107 -0.8654673306423862
0.0076190476190475575 -0.9080317059783339
0.007641723356009008 -0.9080317059783339
0.007664399092970459 -0.9080317059783339
0.00768707482993191 -0.9080317059783339
0.007709750566893361 -0.11677332504577313
0.007732426303854812 -0.11677332504577313
0.0077551020408162625 -0.11677332504577313
0.007777777777777713 -0.11677332504577313
0.007800453514739164 -0.11733461965744724
0.007823129251700615 -0.11733461965744724
0.007845804988662067 -0.11733461965744724
0.007868480725623518 -0.11733461965744724
0.00789115646258497 -0.7358724597692192
0.007913832199546422 -0.7358724597692192
0.007936507936507874 -0.7358724597692192
0.007959183673469325 -0.7358724597692192
0.007981859410430777 0.8966712623128368
0.008004535147392229 0.8966712623128368
0.00802721088435368 0.8966712623128368
0.008049886621315132 0.8966712623128368
0.008072562358276584 -0.16036796247595175
0.008095238095238036 -0.16036796247595175
0.008117913832199487 -0.16036796247595175
0.008140589569160939 -0.16036796247595175
0.00816326530612239 -0.26384165470112153
0.008185941043083842 -0.26384165470112153
0.008208616780045294 -0.26384165470112153
0.008231292517006746 -0.26384165470112153
0.008253968253968198 -0.3172052396268596
0.00827664399092965 -0.3172052396268596
0.008299319727891101 -0.3172052396268596
0.008321995464852553 -0.3172052396268596
0.008344671201814004 -0.7494223790125508
0.008367346938775456 -0.7494223790125508
0.008390022675736908 -0.7494223790125508
0.00841269841269836 -0.7494223790125508
0.008435374149659811 0.01202520868089637
0.008458049886621263 0.01202520868089637
0.008480725623582715 0.01202520868089637
0.008503401360544166 0.01202520868089637
0.008526077097505618 0.23911794746274082
0.00854875283446707 0.23911794746274082
0.008571428571428522 0.23911794746274082
0.008594104308389973 0.23911794746274082
0.008616780045351425 0.5914752857274086
0.008639455782312877 0.5914752857274086
0.008662131519274328 0.5914752857274086
0.00868480725623578 0.5914752857274086
0.008707482993197232 -0.7537162724774602
0.008730158730158684 -0.7537162724774602
0.008752834467120135 -0.7537162724774602
0.008775510204081587 -0.7537162724774602
0.008798185941043039 0.19718590662749155
0.00882086167800449 0.19718590662749155
0.008843537414965942 0.19718590662749155
0.008866213151927394 0.19718590662749155
0.008888888888888846 -0.03833935643507618
0.008911564625850297 -0.03833935643507618
0.008934240362811749 -0.03833935643507618
0.0089569160997732 -0.03833935643507618
0.008979591836734652 0.4717773647214699
0.009002267573696104 0.4717773647214699
0.009024943310657556 0.4717773647214699
0.009047619047619007 0.4717773647214699
0.00907029478458046 -0.727193046996182
0.009092970521541911 -0.727193046996182
0.009115646258503363 -0.727193046996182
0.009138321995464814 -0.727193046996182
0.009160997732426266 -0.49177306622540884
0.009183673469387718 -0.49177306622540884
0.00920634920634917 -0.49177306622540884
0.009229024943310621 -0.49177306622540884
0.009251700680272073 0.21129094208853574
0.009274376417233525 0.21129094208853574
0.009297052154194976 0.21129094208853574
0.009319727891156428 0.21129094208853574
0.00934240362811788 -0.7467968102420672
0.009365079365079331 -0.7467968102420672
0.009387755102040783 -0.7467968102420672
0.009410430839002235 -0.7467968102420672
0.009433106575963687 -0.23236224293530972
0.009455782312925138 -0.23236224293530972
0.00947845804988659 -0.23236224293530972
0.009501133786848042 -0.23236224293530972
0.009523809523809493 0.10992579583775387
0.009546485260770945 0.10992579583775387
0.009569160997732397 0.10992579583775387
0.009591836734693849 0.10992579583775387
0.0096145124716553 0.22015765407592003
0.009637188208616752 0.22015765407592003
0.009659863945578204 0.22015765407592003
0.009682539682539655 0.22015765407592003
0.009705215419501107 0.37702089137794004
0.009727891156462559 0.37702089137794004
0.00975056689342401 0.37702089137794004
0.009773242630385462 0.37702089137794004
0.009795918367346914 -0.7600094952527455
0.009818594104308366 -0.7600094952527455
0.009841269841269817 -0.7600094952527455
0.009863945578231269 -0.7600094952527455
0.00988662131519272 -0.8296922451885632
0.009909297052154173 -0.8296922451885632
0.009931972789115624 -0.8296922451885632
0.009954648526077076 -0.8296922451885632
0.009977324263038528 0.6085147477240569
0.00999999999999998 0.6085147477240569
0.010022675736961431 0.6085147477240569
0.010045351473922883 0.6085147477240569
0.010068027210884335 0.9632514172613741
0.010090702947845786 0.9632514172613741
0.010113378684807238 0.9632514172613741
0.01013605442176869 0.9632514172613741
0.010158730158730141 0.008380107583566594
0.010181405895691593 0.008380107583566594
0.010204081632653045 0.008380107583566594
0.010226757369614497 0.008380107583566594
0.010249433106575948 0.9712537324454761
0.0102721088435374 0.9712537324454761
0.010294784580498852 0.9712537324454761
0.010317460317460303 0.9712537324454761
0.010340136054421755 0.02000650857109728
0.010362811791383207 0.02000650857109728
0.010385487528344658 0.02000650857109728
0.01040816326530611 0.02000650857109728
0.010430839002267562 -0.5827205094002933
0.010453514739229014 -0.5827205094002933
0.010476190476190465 -0.5827205094002933
0.010498866213151917 -0.5827205094002933
0.010521541950113369 -0.7554753224261747
0.01054421768707482 -0.7554753224261747
0.010566893424036272 -0.7554753224261747
0.010589569160997724 -0.7554753224261747
0.010612244897959176 0.136645495457725
0.010634920634920627 0.136645495457725
0.010657596371882079 0.136645495457725
0.01068027210884353 0.136645495457725
0.010702947845804982 0.49225763801770694
0.010725623582766434 0.49225763801770694
0.010748299319727886 0.49225763801770694
0.010770975056689338 0.49225763801770694
0.01079365079365079 -0.9774183521460319
0.010816326530612241 -0.9774183521460319
0.010839002267573693 -0.9774183521460319
0.010861678004535144 -0.9774183521460319
0.010884353741496596 -0.31973789500066496
0.010907029478458048 -0.31973789500066496
0.0109297052154195 -0.31973789500066496
0.010952380952380951 -0.31973789500066496
0.010975056689342403 -0.8823549153474985
0.010997732426303855 -0.8823549153474985
0.011020408163265306 -0.8823549153474985
0.011043083900226758 -0.8823549153474985
0.01106575963718821 -0.30347655208396646
0.011088435374149662 -0.30347655208396646
0.011111111111111113 -0.30347655208396646
0.011133786848072565 -0.30347655208396646
0.011156462585034017 -0.44849278508883267
0.011179138321995468 -0.44849278508883267
0.01120181405895692 -0.44849278508883267
0.011224489795918372 -0.44849278508883267
0.011247165532879824 -0.26245292189122477
0.011269841269841275 -0.26245292189122477
0.011292517006802727 -0.26245292189122477
0.011315192743764179 -0.26245292189122477
0.01133786848072563 -0.5639131713108889
0.011360544217687082 -0.5639131713108889
0.011383219954648534 -0.5639131713108889
0.011405895691609986 -0.5639131713108889
0.011428571428571437 0.7810610087544334
0.011451247165532889 0.7810610087544334
0.01147392290249434 0.7810610087544334
0.011496598639455792 0.7810610087544334
0.011519274376417244 0.8660585179147446
0.011541950113378696 0.8660585179147446
0.011564625850340148 0.8660585179147446
0.0115873015873016 0.8660585179147446
0.011609977324263051 -0.3285241602753578
0.011632653061224503 -0.3285241602753578
0.011655328798185954 -0.3285241602753578
0.011678004535147406 -0.3285241602753578
0.011700680272108858 0.5723002153849929
0.01172335600907031 0.5723002153849929
0.011746031746031761 0.5723002153849929
0.011768707482993213 0.5723002153849929
0.011791383219954665 0.1357418517898167
0.011814058956916116 0.1357418517898167
0.011836734693877568 0.1357418517898167
0.01185941043083902 0.1357418517898167
0.011882086167800471 -0.5045806650315832
0.011904761904761923 -0.5045806650315832
0.011927437641723375 -0.5045806650315832
0.011950113378684827 -0.5045806650315832
0.011972789115646278 -0.2852970623144175
0.01199546485260773 -0.2852970623144175
0.012018140589569182 -0.2852970623144175
0.012040816326530633 -0.2852970623144175
0.012063492063492085 -0.2509737173679689
0.012086167800453537 -0.2509737173679689
0.012108843537414989 -0.2509737173679689
0.01213151927437644 -0.2509737173679689
0.012154195011337892 -0.30656420912280774
0.012176870748299344 -0.30656420912280774
0.012199546485260795 -0.30656420912280774
0.012222222222222247 -0.30656420912280774
0.012244897959183699 -0.492284978388875
0.01226757369614515 -0.492284978388875
0.012290249433106602 -0.492284978388875
0.012312925170068054 -0.492284978388875
0.012335600907029506 -0.13434827284290182
0.012358276643990957 -0.13434827284290182
0.012380952380952409 -0.13434827284290182
0.01240362811791386 -0.13434827284290182
0.012426303854875313 -0.3671393833046638
0.012448979591836764 -0.3671393833046638
0.012471655328798216 -0.3671393833046638
0.012494331065759668 -0.3671393833046638
0.01251700680272112 -0.5186600895874808
0.012539682539682571 -0.5186600895874808
0.012562358276644023 -0.5186600895874808
0.012585034013605475 -0.5186600895874808
0.012607709750566926 0.1944995117826619
0.012630385487528378 0.1944995117826619
0.01265306122448983 0.1944995117826619
0.012675736961451281 0.1944995117826619
0.012698412698412733 0.24354188429274173
0.012721088435374185 0.24354188429274173
0.012743764172335637 0.24354188429274173
0.012766439909297088 0.24354188429274173
0.01278911564625854 0.10233137619270277
0.012811791383219992 0.10233137619270277
0.012834467120181443 0.10233137619270277
0.012857142857142895 0.10233137619270277
0.012879818594104347 0.15896350521570154
0.012902494331065799 0.15896350521570154
0.01292517006802725 0.15896350521570154
0.012947845804988702 0.15896350521570154
0.012970521541950154 -0.806701851730864
0.012993197278911605 -0.806701851730864
0.013015873015873057 -0.806701851730864
0.013038548752834509 -0.806701851730864
0.01306122448979596 -0.7080539042847357
0.013083900226757412 -0.7080539042847357
0.013106575963718864 -0.7080539042847357
0.013129251700680316 -0.7080539042847357
0.013151927437641767 0.6538353778081563
0.013174603174603219 0.6538353778081563
0.01319727891156467 0.6538353778081563
0.013219954648526122 0.6538353778081563
0.013242630385487574 0.257013795491544
0.013265306122449026 0.257013795491544
0.013287981859410478 0.257013795491544
0.01331065759637193 0.257013795491544
0.013333333333333381 -0.8905704093376572
0.013356009070294833 -0.8905704093376572
0.013378684807256284 -0.8905704093376572
0.013401360544217736 -0.8905704093376572
0.013424036281179188 -0.3106289767452117
0.01344671201814064 -0.3106289767452117
0.013469387755102091 -0.3106289767452117
0.013492063492063543 -0.3106289767452117
0.013514739229024995 0.7156366470073435
0.013537414965986446 0.7156366470073435
0.013560090702947898 0.7156366470073435
0.01358276643990935 0.7156366470073435
0.013605442176870802 -0.6066119169366108
0.013628117913832253 -0.6066119169366108
0.013650793650793705 -0.6066119169366108
0.013673469387755157 -0.6066119169366108
0.013696145124716608 0.035609652762210384
0.01371882086167806 0.035609652762210384
0.013741496598639512 0.035609652762210384
0.013764172335600964 0.035609652762210384
0.013786848072562415 0.46132809586388246
0.013809523809523867 0.46132809586388246
0.013832199546485319 0.46132809586388246
0.01385487528344677 0.46132809586388246
0.013877551020408222 -0.5041257181447292
0.013900226757369674 -0.5041257181447292
0.013922902494331126 -0.5041257181447292
0.013945578231292577 -0.5041257181447292
0.013968253968254029 -0.6472093981334961
0.01399092970521548 -0.6472093981334961
0.014013605442176932 -0.6472093981334961
0.014036281179138384 -0.6472093981334961
0.014058956916099836 -0.34477353104035685
0.014081632653061288 -0.34477353104035685
0.01410430839002274 -0.34477353104035685
0.014126984126984191 -0.34477353104035685
0.014149659863945643 0.4229511433334442
0.014172335600907094 0.4229511433334442
0.014195011337868546 0.4229511433334442
0.014217687074829998 0.4229511433334442
0.01424036281179145 0.3701449200441467
0.014263038548752901 0.3701449200441467
0.014285714285714353 0.3701449200441467
0.014308390022675805 0.3701449200441467
0.014331065759637256 0.0818504039388733
0.014353741496598708 0.0818504039388733
0.01437641723356016 0.0818504039388733
0.014399092970521611 0.0818504039388733
0.014421768707483063 0.2786189518586311
0.014444444444444515 0.2786189518586311
0.014467120181405967 0.2786189518586311
0.014489795918367418 0.2786189518586311
0.01451247165532887 0.39154693633121135
0.014535147392290322 0.39154693633121135
0.014557823129251773 0.39154693633121135
0.014580498866213225 0.39154693633121135
0.014603174603174677 -0.7297369615942558
0.014625850340136129 -0.7297369615942558
0.01464852607709758 -0.7297369615942558
0.014671201814059032 -0.7297369615942558
0.014693877551020484 0.26714603748804566
0.014716553287981935 0.26714603748804566
0.014739229024943387 0.26714603748804566
0.014761904761904839 0.26714603748804566
0.01478458049886629 0.29493400927049435
0.014807256235827742 0.29493400927049435
0.014829931972789194 0.29493400927049435
0.014852607709750646 0.29493400927049435
0.014875283446712097 0.83238364496091
0.01489795918367355 0.83238364496091
0.014920634920635 0.83238364496091
0.014943310657596453 0.83238364496091
0.014965986394557904 -0.6601616732450578
0.014988662131519356 -0.6601616732450578
0.015011337868480808 -0.6601616732450578
0.01503401360544226 -0.6601616732450578
0.015056689342403711 -0.4853597214644215
0.015079365079365163 -0.4853597214644215
0.015102040816326615 -0.4853597214644215
0.015124716553288066 -0.4853597214644215
0.015147392290249518 -0.680326912244858
0.01517006802721097 -0.680326912244858
0.015192743764172421 -0.680326912244858
0.015215419501133873 -0.680326912244858
0.015238095238095325 0.9135233394134611
0.015260770975056777 0.9135233394134611
0.015283446712018228 0.9135233394134611
0.01530612244897968 0.9135233394134611
0.015328798185941132 0.6672642381552757
0.015351473922902583 0.6672642381552757
0.015374149659864035 0.6672642381552757
0.015396825396825487 0.6672642381552757
0.015419501133786939 0.284784098222103
0.01544217687074839 0.284784098222103
0.015464852607709842 0.284784098222103
0.015487528344671294 0.284784098222103
0.015510204081632745 0.45026721024193506
0.015532879818594197 0.45026721024193506
0.015555555555555649 0.45026721024193506
0.0155782312925171 0.45026721024193506
0.015600907029478552 0.017498015895834662
0.015623582766440004 0.017498015895834662
0.015646258503401456 0.017498015895834662
0.015668934240362906 0.017498015895834662
0.015691609977324356 0.5963749076696986
0.015714285714285806 0.5963749076696986
0.015736961451247256 0.5963749076696986
0.015759637188208706 0.5963749076696986
0.015782312925170155 0.7612853601484758
0.015804988662131605 0.7612853601484758
0.015827664399093055 0.7612853601484758
0.015850340136054505 0.7612853601484758
0.015873015873015955 0.6864364362988706
0.015895691609977405 0.6864364362988706
0.015918367346938855 0.6864364362988706
0.015941043083900305 0.6864364362988706
0.015963718820861755 0.028273493058111866
0.015986394557823205 0.028273493058111866
0.016009070294784655 0.028273493058111866
0.016031746031746105 0.028273493058111866
0.016054421768707555 0.00983447954287624
0.016077097505669005 0.00983447954287624
0.016099773242630455 0.00983447954287624
0.016122448979591905 0.00983447954287624
0.016145124716553355 -0.35535808008987413
0.016167800453514805 -0.35535808008987413
0.016190476190476255 -0.35535808008987413
0.016213151927437705 -0.35535808008987413
0.016235827664399155 -0.171478515530815
0.016258503401360605 -0.171478515530815
0.016281179138322055 -0.171478515530815
0.016303854875283505 -0.171478515530815
0.016326530612244955 -0.25261402694802126
0.016349206349206405 -0.25261402694802126
0.016371882086167855 -0.25261402694802126
0.016394557823129305 -0.25261402694802126
0.016417233560090755 0.017638785303020568
0.016439909297052205 0.017638785303020568
0.016462585034013655 0.017638785303020568
0.016485260770975105 0.017638785303020568
0.016507936507936555 -0.013745459731143307
0.016530612244898005 -0.013745459731143307
0.016553287981859455 -0.013745459731143307
0.016575963718820905 -0.013745459731143307
0.016598639455782355 -0.8936390836941169
0.016621315192743805 -0.8936390836941169
0.016643990929705255 -0.8936390836941169
0.016666666666666705 -0.8936390836941169
0.016689342403628155 0.5251120749220979
0.016712018140589605 0.5251120749220979
0.016734693877551055 0.5251120749220979
0.016757369614512505 0.5251120749220979
0.016780045351473954 0.7980889349240086
0.016802721088435404 0.7980889349240086
0.016825396825396854 0.7980889349240086
0.016848072562358304 0.7980889349240086
0.016870748299319754 -0.3438560283612125
0.016893424036281204 -0.3438560283612125
0.016916099773242654 -0.3438560283612125
0.016938775510204104 -0.3438560283612125
0.016961451247165554 -0.9062582801343543
0.016984126984127004 -0.9062582801343543
0.017006802721088454 -0.9062582801343543
0.017029478458049904 -0.9062582801343543
0.017052154195011354 0.529116997152827
0.017074829931972804 0.529116997152827
0.017097505668934254 0.529116997152827
0.017120181405895704 0.529116997152827
0.017142857142857154 -0.3242923562238674
0.017165532879818604 -0.3242923562238674
0.017188208616780054 -0.3242923562238674
0.017210884353741504 -0.3242923562238674
0.017233560090702954 0.8300285699847221
0.017256235827664404 0.8300285699847221
0.017278911564625854 0.8300285699847221
0.017301587301587304 0.8300285699847221
0.017324263038548754 0.3223499675100553
0.017346938775510204 0.3223499675100553
0.017369614512471654 0.3223499675100553
0.017392290249433104 0.3223499675100553
0.017414965986394554 0.1132469778212828
0.017437641723356004 0.1132469778212828
0.017460317460317454 0.1132469778212828
0.017482993197278904 0.1132469778212828
0.017505668934240354 -0.34474051612074036
0.017528344671201804 -0.34474051612074036
0.017551020408163254 -0.34474051612074036
0.017573696145124704 -0.34474051612074036
0.017596371882086154 0.6629150977039047
0.017619047619047604 0.6629150977039047
0.017641723356009054 0.6629150977039047
0.017664399092970504 0.6629150977039047
0.017687074829931954 0.8707423603326879
0.017709750566893404 0.8707423603326879
0.017732426303854854 0.8707423603326879
0.017755102040816303 0.8707423603326879
0.017777777777777753 0.7738933397396219
0.017800453514739203 0.7738933397396219
0.017823129251700653 0.7738933397396219
0.017845804988662103 0.7738933397396219
0.017868480725623553 0.26085578470045134
0.017891156462585003 0.26085578470045134
0.017913832199546453 0.26085578470045134
0.017936507936507903 0.26085578470045134
0.017959183673469353 0.7426202745974577
0.017981859410430803 0.7426202745974577
0.018004535147392253 0.7426202745974577
0.018027210884353703 0.7426202745974577
0.018049886621315153 -0.3248754507687118
0.018072562358276603 -0.3248754507687118
0.018095238095238053 -0.3248754507687118
0.018117913832199503 -0.3248754507687118
0.018140589569160953 -0.1539721014336618
0.018163265306122403 -0.1539721014336618
0.018185941043083853 -0.1539721014336618
0.018208616780045303 -0.1539721014336618
0.018231292517006753 -0.48428158100794105
0.018253968253968203 -0.48428158100794105
0.018276643990929653 -0.48428158100794105
0.018299319727891103 -0.48428158100794105
0.018321995464852553 -0.8217105974493806
0.018344671201814003 -0.8217105974493806
0.018367346938775453 -0.8217105974493806
0.018390022675736903 -0.8217105974493806
0.018412698412698353 0.051538683951724944
0.018435374149659803 0.051538683951724944
0.018458049886621253 0.051538683951724944
0.018480725623582703 0.051538683951724944
0.018503401360544153 0.0629926924740413
0.018526077097505603 0.0629926924740413
0.018548752834467053 0.0629926924740413
0.018571428571428503 0.0629926924740413
0.018594104308389953 0.5205491442514
0.018616780045351403 0.5205491442514
0.018639455782312853 0.5205491442514
0.018662131519274303 0.5205491442514
0.018684807256235753 0.024278743198206356
0.018707482993197203 0.024278743198206356
0.018730158730158653 0.024278743198206356
0.018752834467120102 0.024278743198206356
0.018775510204081552 -0.9766365874038628
0.018798185941043002 -0.9766365874038628
0.018820861678004452 -0.9766365874038628
0.018843537414965902 -0.9766365874038628
0.018866213151927352 0.27360938961468856
0.018888888888888802 0.27360938961468856
0.018911564625850252 0.27360938961468856
0.018934240362811702 0.27360938961468856
0.018956916099773152 0.6525871308177214
0.018979591836734602 0.6525871308177214
0.019002267573696052 0.6525871308177214
0.019024943310657502 0.6525871308177214
0.019047619047618952 0.7279296467844233
0.019070294784580402 0.7279296467844233
0.019092970521541852 0.7279296467844233
0.019115646258503302 0.7279296467844233
0.019138321995464752 0.497888064127855
0.019160997732426202 0.497888064127855
0.019183673469387652 0.497888064127855
0.019206349206349102 0.497888064127855
0.019229024943310552 -0.7536681142527769
0.019251700680272002 -0.7536681142527769
0.019274376417233452 -0.7536681142527769
0.019297052154194902 -0.7536681142527769
0.019319727891156352 0.9305027827924357
0.019342403628117802 0.9305027827924357
0.019365079365079252 0.9305027827924357
0.019387755102040702 0.9305027827924357
0.019410430839002152 0.9532650837100263
0.019433106575963602 0.9532650837100263
0.019455782312925052 0.9532650837100263
0.019478458049886502 0.9532650837100263
0.01950113378684795 -0.9513066962713624
0.0195238095238094 -0.9513066962713624
0.01954648526077085 -0.9513066962713624
0.0195691609977323 -0.9513066962713624
0.01959183673469375 0.9122873188257886
0.0196145124716552 0.9122873188257886
0.01963718820861665 0.9122873188257886
0.0196598639455781 0.9122873188257886
0.01968253968253955 0.13348290141054497
0.019705215419501 0.13348290141054497
0.01972789115646245 0.13348290141054497
0.0197505668934239 0.13348290141054497
0.01977324263038535 0.5045132070091817
0.0197959183673468 0.5045132070091817
0.01981859410430825 0.5045132070091817
0.0198412698412697 0.5045132070091817
0.01986394557823115 -0.9040270314794097
0.0198866213151926 -0.9040270314794097
0.01990929705215405 -0.9040270314794097
0.0199319727891155 -0.9040270314794097
0.01995464852607695 -0.889662632925823
0.0199773242630384 -0.889662632925823
0.01999999999999985 -0.889662632925823
0.0200226757369613 -0.889662632925823
0.02004535147392275 -0.339320116289733
0.0200680272108842 -0.339320116289733
0.02009070294784565 -0.339320116289733
0.0201133786848071 -0.339320116289733
0.02013605442176855 -0.15950383622187744
0.02015873015873 -0.15950383622187744
0.02018140589569145 -0.15950383622187744
0.0202040816326529 -0.15950383622187744
0.02022675736961435 -0.9193395317809981
0.0202494331065758 -0.9193395317809981
0.02027210884353725 -0.9193395317809981
0.0202947845804987 -0.9193395317809981
0.02031746031746015 -0.059278702842835033
0.0203401360544216 -0.059278702842835033
0.02036281179138305 -0.059278702842835033
0.0203854875283445 -0.059278702842835033
0.02040816326530595 -0.680576351164043
0.0204308390022674 -0.680576351164043
0.02045351473922885 -0.680576351164043
0.0204761904761903 -0.680576351164043
0.02049886621315175 -0.3108201623686636
0.0205215419501132 -0.3108201623686636
0.02054421768707465 -0.3108201623686636
0.0205668934240361 -0.3108201623686636
0.02058956916099755 -0.7739753459519649
0.020612244897959 -0.7739753459519649
0.02063492063492045 -0.7739753459519649
0.0206575963718819 -0.7739753459519649
0.02068027210884335 0.9065165107386458
0.0207029478458048 0.9065165107386458
0.02072562358276625 0.9065165107386458
0.0207482993197277 0.9065165107386458
0.02077097505668915 0.9134082814942599
0.0207936507936506 0.9134082814942599
0.02081632653061205 0.9134082814942599
0.0208390022675735 0.9134082814942599
0.02086167800453495 0.43942806554013586
0.0208843537414964 0.43942806554013586
0.02090702947845785 0.43942806554013586
0.0209297052154193 0.43942806554013586
0.02095238095238075 0.41941613294636276
0.0209750566893422 0.41941613294636276
0.02099773242630365 0.41941613294636276
0.0210204081632651 0.41941613294636276
0.02104308390022655 0.3752211286628668
0.021065759637188 0.3752211286628668
0.02108843537414945 0.3752211286628668
0.0211111111111109 0.3752211286628668
0.02113378684807235 0.7834653027317173
0.0211564625850338 0.7834653027317173
0.02117913832199525 0.7834653027317173
0.0212018140589567 0.7834653027317173
0.02122448979591815 0.47037638781368185
0.0212471655328796 0.47037638781368185
0.02126984126984105 0.47037638781368185
0.0212925170068025 0.47037638781368185
0.02131519274376395 0.009439616931937546
0.0213378684807254 0.009439616931937546
0.02136054421768685 0.009439616931937546
0.0213832199546483 0.009439616931937546
0.02140589569160975 0.4192135199949177
0.0214285714285712 0.4192135199949177
0.02145124716553265 0.4192135199949177
0.0214739229024941 0.4192135199949177
0.02149659863945555 0.32077746100741844
0.021519274376417 0.32077746100741844
0.02154195011337845 0.32077746100741844
0.0215646258503399 0.32077746100741844
0.02158730158730135 -0.5874587987986064
0.0216099773242628 -0.5874587987986064
0.02163265306122425 -0.5874587987986064
0.0216553287981857 -0.5874587987986064
0.02167800453514715 0.10093956349905105
0.0217006802721086 0.10093956349905105
0.02172335600907005 0.10093956349905105
0.0217460317460315 0.10093956349905105
0.02176870748299295 -0.18126901895303024
0.0217913832199544 -0.18126901895303024
0.02181405895691585 -0.18126901895303024
0.0218367346938773 -0.18126901895303024
0.02185941043083875 0.9698811324708818
0.0218820861678002 0.9698811324708818
0.02190476190476165 0.9698811324708818
0.0219274376417231 0.9698811324708818
0.02195011337868455 -0.48228564124607615
0.021972789115646 -0.48228564124607615
0.02199546485260745 -0.48228564124607615
0.0220181405895689 -0.48228564124607615
0.02204081632653035 -0.1690005702360069
0.0220634920634918 -0.1690005702360069
0.02208616780045325 -0.1690005702360069
0.0221088435374147 -0.1690005702360069
0.02213151927437615 0.1873911233123837
0.0221541950113376 0.1873911233123837
0.02217687074829905 0.1873911233123837
0.0221995464852605 0.1873911233123837
0.02222222222222195 -0.04047218431729641
0.0222448979591834 -0.04047218431729641
0.02226757369614485 -0.04047218431729641
0.0222902494331063 -0.04047218431729641
0.02231292517006775 0.9644356009001926
0.0223356009070292 0.9644356009001926
0.02235827664399065 0.9644356009001926
0.0223809523809521 0.9644356009001926
0.02240362811791355 -0.09786946468471304
0.022426303854875 -0.09786946468471304
0.02244897959183645 -0.09786946468471304
0.0224716553287979 -0.09786946468471304
0.02249433106575935 0.6137400215057982
0.0225170068027208 0.6137400215057982
0.02253968253968225 0.6137400215057982
0.0225623582766437 0.6137400215057982
0.02258503401360515 -0.2630034294591759
0.0226077097505666 -0.2630034294591759
0.02263038548752805 -0.2630034294591759
0.0226530612244895 -0.2630034294591759
0.02267573696145095 0.02388924779926642
0.0226984126984124 0.02388924779926642
0.02272108843537385 0.02388924779926642
0.0227437641723353 0.02388924779926642
0.02276643990929675 0.7337000325167784
0.0227891156462582 0.7337000325167784
0.02281179138321965 0.7337000325167784
0.0228344671201811 0.7337000325167784
0.02285714285714255 -0.24552690243477163
0.022879818594104 -0.24552690243477163
0.02290249433106545 -0.24552690243477163
0.0229251700680269 -0.24552690243477163
0.022947845804988348 -0.11900096622272417
0.022970521541949798 -0.11900096622272417
0.022993197278911248 -0.11900096622272417
0.023015873015872698 -0.11900096622272417
0.023038548752834148 0.3583094832390336
0.023061224489795598 0.3583094832390336
0.023083900226757048 0.3583094832390336
0.023106575963718498 0.3583094832390336
0.023129251700679948 0.6322695758734526
0.023151927437641398 0.6322695758734526
0.023174603174602848 0.6322695758734526
0.023197278911564298 0.6322695758734526
0.023219954648525748 -0.6179459352553697
0.023242630385487198 -0.6179459352553697
0.023265306122448648 -0.6179459352553697
0.023287981859410098 -0.6179459352553697
0.023310657596371548 0.3682591021918364
0.023333333333332998 0.3682591021918364
0.023356009070294448 0.3682591021918364
0.023378684807255898 0.3682591021918364
0.023401360544217348 0.5749599674192629
0.023424036281178798 0.5749599674192629
0.023446712018140248 0.5749599674192629
0.023469387755101698 0.5749599674192629
0.023492063492063148 -0.0002128109336394842
0.023514739229024598 -0.0002128109336394842
0.023537414965986048 -0.0002128109336394842
0.023560090702947498 -0.0002128109336394842
0.023582766439908948 -0.5854512519634913
0.023605442176870398 -0.5854512519634913
0.023628117913831848 -0.5854512519634913
0.023650793650793298 -0.5854512519634913
0.023673469387754748 -0.6047112253971191
0.023696145124716197 -0.6047112253971191
0.023718820861677647 -0.6047112253971191
0.023741496598639097 -0.6047112253971191
0.023764172335600547 0.08890963115005512
0.023786848072561997 0.08890963115005512
0.023809523809523447 0.08890963115005512
0.023832199546484897 0.08890963115005512
0.023854875283446347 -0.4426659043977656
0.023877551020407797 -0.4426659043977656
0.023900226757369247 -0.4426659043977656
0.023922902494330697 -0.4426659043977656
0.023945578231292147 0.9415201928796061
0.023968253968253597 0.9415201928796061
0.023990929705215047 0.9415201928796061
0.024013605442176497 0.9415201928796061
0.024036281179137947 -0.43834564425944017
0.024058956916099397 -0.43834564425944017
0.024081632653060847 -0.43834564425944017
0.024104308390022297 -0.43834564425944017
0.024126984126983747 -0.38766842391054807
0.024149659863945197 -0.38766842391054807
0.024172335600906647 -0.38766842391054807
0.024195011337868097 -0.38766842391054807
0.024217687074829547 0.11181473129238345
0.024240362811790997 0.11181473129238345
0.024263038548752447 0.11181473129238345
0.024285714285713897 0.11181473129238345
0.024308390022675347 -0.8185810229784299
0.024331065759636797 -0.8185810229784299
0.024353741496598247 -0.8185810229784299
0.024376417233559697 -0.8185810229784299
0.024399092970521147 0.6222993942495201
0.024421768707482597 0.6222993942495201
0.024444444444444047 0.6222993942495201
0.024467120181405497 0.6222993942495201
0.024489795918366947 0.22135361661700384
0.024512471655328397 0.22135361661700384
0.024535147392289847 0.22135361661700384
0.024557823129251297 0.22135361661700384
0.024580498866212747 -0.3978953315871524
0.024603174603174197 -0.3978953315871524
0.024625850340135647 -0.3978953315871524
0.024648526077097097 -0.3978953315871524
0.024671201814058547 0.24892562959551012
0.024693877551019996 0.24892562959551012
0.024716553287981446 0.24892562959551012
0.024739229024942896 0.24892562959551012
0.024761904761904346 -0.5524774437193939
0.024784580498865796 -0.5524774437193939
0.024807256235827246 -0.5524774437193939
0.024829931972788696 -0.5524774437193939
0.024852607709750146 0.38248721984738654
0.024875283446711596 0.38248721984738654
0.024897959183673046 0.38248721984738654
0.024920634920634496 0.38248721984738654
0.024943310657595946 -0.20009571318516872
0.024965986394557396 -0.20009571318516872
0.024988662131518846 -0.20009571318516872
0.025011337868480296 -0.20009571318516872
0.025034013605441746 0.8667945384203444
0.025056689342403196 0.8667945384203444
0.025079365079364646 0.8667945384203444
0.025102040816326096 0.8667945384203444
0.025124716553287546 0.27028572891612673
0.025147392290248996 0.27028572891612673
0.025170068027210446 0.27028572891612673
0.025192743764171896 0.27028572891612673
0.025215419501133346 0.9933455989214931
0.025238095238094796 0.9933455989214931
0.025260770975056246 0.9933455989214931
0.025283446712017696 0.9933455989214931
0.025306122448979146 0.8371651267719374
0.025328798185940596 0.8371651267719374
0.025351473922902046 0.8371651267719374
0.025374149659863496 0.8371651267719374
0.025396825396824946 -0.3777024784073472
0.025419501133786396 -0.3777024784073472
0.025442176870747846 -0.3777024784073472
0.025464852607709296 -0.3777024784073472
0.025487528344670746 -0.8141899017650145
0.025510204081632196 -0.8141899017650145
0.025532879818593646 -0.8141899017650145
0.025555555555555096 -0.8141899017650145
0.025578231292516546 -0.4226859818265508
0.025600907029477996 -0.4226859818265508
0.025623582766439446 -0.4226859818265508
0.025646258503400896 -0.4226859818265508
0.025668934240362346 -0.10853732007288777
0.025691609977323795 -0.10853732007288777
0.025714285714285245 -0.10853732007288777
0.025736961451246695 -0.10853732007288777
0.025759637188208145 0.28809682891892663
0.025782312925169595 0.28809682891892663
0.025804988662131045 0.28809682891892663
0.025827664399092495 0.28809682891892663
0.025850340136053945 -0.3455111892767044
0.025873015873015395 -0.3455111892767044
0.025895691609976845 -0.3455111892767044
0.025918367346938295 -0.3455111892767044
0.025941043083899745 -0.22398258285224032
0.025963718820861195 -0.22398258285224032
0.025986394557822645 -0.22398258285224032
0.026009070294784095 -0.22398258285224032
0.026031746031745545 -0.1794413426377441
0.026054421768706995 -0.1794413426377441
0.026077097505668445 -0.1794413426377441
0.026099773242629895 -0.1794413426377441
0.026122448979591345 -0.6172001246868632
0.026145124716552795 -0.6172001246868632
0.026167800453514245 -0.6172001246868632
0.026190476190475695 -0.6172001246868632
0.026213151927437145 0.8844302987876419
0.026235827664398595 0.8844302987876419
0.026258503401360045 0.8844302987876419
0.026281179138321495 0.8844302987876419
0.026303854875282945 -0.06335768384471482
0.026326530612244395 -0.06335768384471482
0.026349206349205845 -0.06335768384471482
0.026371882086167295 -0.06335768384471482
0.026394557823128745 0.09826486373745484
0.026417233560090195 0.09826486373745484
0.026439909297051645 0.09826486373745484
0.026462585034013095 0.09826486373745484
0.026485260770974545 -0.34482743180003655
0.026507936507935995 -0.34482743180003655
0.026530612244897445 -0.34482743180003655
0.026553287981858895 -0.34482743180003655
0.026575963718820345 -0.37139292489071213
0.026598639455781795 -0.37139292489071213
0.026621315192743245 -0.37139292489071213
0.026643990929704695 -0.37139292489071213
0.026666666666666144 -0.9536795590430683
0.026689342403627594 -0.9536795590430683
0.026712018140589044 -0.9536795590430683
0.026734693877550494 -0.9536795590430683
0.026757369614511944 0.7749258696043225
0.026780045351473394 0.7749258696043225
0.026802721088434844 0.7749258696043225
0.026825396825396294 0.7749258696043225
0.026848072562357744 -0.33500665853149414
0.026870748299319194 -0.33500665853149414
0.026893424036280644 -0.33500665853149414
0.026916099773242094 -0.33500665853149414
0.026938775510203544 0.9786586437790326
0.026961451247164994 0.9786586437790326
0.026984126984126444 0.9786586437790326
0.027006802721087894 0.9786586437790326
0.027029478458049344 -0.74941532191574
0.027052154195010794 -0.74941532191574
0.027074829931972244 -0.74941532191574
0.027097505668933694 -0.74941532191574
0.027120181405895144 0.9503700237139989
0.027142857142856594 0.9503700237139989
0.027165532879818044 0.9503700237139989
0.027188208616779494 0.9503700237139989
0.027210884353740944 -0.4707380050026667
0.027233560090702394 -0.4707380050026667
0.027256235827663844 -0.4707380050026667
0.027278911564625294 -0.4707380050026667
0.027301587301586744 0.9273749987891351
0.027324263038548194 0.9273749987891351
0.027346938775509644 0.9273749987891351
0.027369614512471094 0.9273749987891351
0.027392290249432544 -0.03721434810133985
0.027414965986393994 -0.03721434810133985
0.027437641723355444 -0.03721434810133985
0.027460317460316894 -0.03721434810133985
0.027482993197278344 0.9192771191986457
0.027505668934239794 0.9192771191986457
0.027528344671201244 0.9192771191986457
0.027551020408162694 0.9192771191986457
0.027573696145124144 0.6603738667118302
0.027596371882085594 0.6603738667118302
0.027619047619047044 0.6603738667118302
0.027641723356008494 0.6603738667118302
0.027664399092969943 -0.04778746376926719
0.027687074829931393 -0.04778746376926719
0.027709750566892843 -0.04778746376926719
0.027732426303854293 -0.04778746376926719
0.027755102040815743 -0.6694768375413206
0.027777777777777193 -0.6694768375413206
0.027800453514738643 -0.6694768375413206
0.027823129251700093 -0.6694768375413206
0.027845804988661543 0.9793210893355592
0.027868480725622993 0.9793210893355592
0.027891156462584443 0.9793210893355592
0.027913832199545893 0.9793210893355592
0.027936507936507343 0.07671260276732794
0.027959183673468793 0.07671260276732794
0.027981859410430243 0.07671260276732794
0.028004535147391693 0.07671260276732794
0.028027210884353143 -0.3004115196644355
0.028049886621314593 -0.3004115196644355
0.028072562358276043 -0.3004115196644355
0.028095238095237493 -0.3004115196644355
0.028117913832198943 -0.9561152451103822
0.028140589569160393 -0.9561152451103822
0.028163265306121843 -0.9561152451103822
0.028185941043083293 -0.9561152451103822
0.028208616780044743 -0.35833662570415453
0.028231292517006193 -0.35833662570415453
0.028253968253967643 -0.35833662570415453
0.028276643990929093 -0.35833662570415453
0.028299319727890543 0.521194724487419
0.028321995464851993 0.521194724487419
0.028344671201813443 0.521194724487419
0.028367346938774893 0.521194724487419
0.028390022675736343 -0.8027889516211089
0.028412698412697793 -0.8027889516211089
0.028435374149659243 -0.8027889516211089
0.028458049886620693 -0.8027889516211089
0.028480725623582143 -0.4239929030705227
0.028503401360543593 -0.4239929030705227
0.028526077097505043 -0.4239929030705227
0.028548752834466493 -0.4239929030705227
0.028571428571427943 -0.4383697883315314
0.028594104308389393 -0.4383697883315314
0.028616780045350843 -0.4383697883315314
0.028639455782312292 -0.4383697883315314
0.028662131519273742 0.6635004996004282
0.028684807256235192 0.6635004996004282
0.028707482993196642 0.6635004996004282
0.028730158730158092 0.6635004996004282
0.028752834467119542 0.9718557021049447
0.028775510204080992 0.9718557021049447
0.028798185941042442 0.9718557021049447
0.028820861678003892 0.9718557021049447
0.028843537414965342 0.4115462630082728
0.028866213151926792 0.4115462630082728
0.028888888888888242 0.4115462630082728
0.028911564625849692 0.4115462630082728
0.028934240362811142 -0.744204197717878
0.028956916099772592 -0.744204197717878
0.028979591836734042 -0.744204197717878
0.029002267573695492 -0.744204197717878
0.029024943310656942 0.8995798898161342
0.029047619047618392 0.8995798898161342
0.029070294784579842 0.8995798898161342
0.029092970521541292 0.8995798898161342
0.029115646258502742 0.0908837774980077
0.029138321995464192 0.0908837774980077
0.029160997732425642 0.0908837774980077
0.029183673469387092 0.0908837774980077
0.029206349206348542 -0.4123349847300758
0.029229024943309992 -0.4123349847300758
0.029251700680271442 -0.4123349847300758
0.029274376417232892 -0.4123349847300758
0.029297052154194342 -0.7837245102933897
0.029319727891155792 -0.7837245102933897
0.029342403628117242 -0.7837245102933897
0.029365079365078692 -0.7837245102933897
0.029387755102040142 0.1558690248420157
0.02941043083900159 0.1558690248420157
0.02943310657596304 0.1558690248420157
0.02945578231292449 0.1558690248420157
0.02947845804988594 0.8725482348521585
0.02950113378684739 0.8725482348521585
0.02952380952380884 0.8725482348521585
0.02954648526077029 0.8725482348521585
0.02956916099773174 0.14626311327942254
0.02959183673469319 0.14626311327942254
0.02961451247165464 0.14626311327942254
0.02963718820861609 0.14626311327942254
0.02965986394557754 -0.16406306441967913
0.02968253968253899 -0.16406306441967913
0.02970521541950044 -0.16406306441967913
0.02972789115646189 -0.16406306441967913
0.02975056689342334 -0.5904370086710986
0.02977324263038479 -0.5904370086710986
0.02979591836734624 -0.5904370086710986
0.02981859410430769 -0.5904370086710986
0.02984126984126914 -0.7246760955836336
0.02986394557823059 -0.7246760955836336
0.02988662131519204 -0.7246760955836336
0.02990929705215349 -0.7246760955836336
0.02993197278911494 0.6003490981181033
0.02995464852607639 0.6003490981181033
0.02997732426303784 0.6003490981181033
0.02999999999999929 0.6003490981181033
0.03002267573696074 -0.49435642559415577
0.03004535147392219 -0.49435642559415577
0.03006802721088364 -0.49435642559415577
0.03009070294784509 -0.49435642559415577
0.03011337868480654 -0.41931065833645653
0.03013605442176799 -0.41931065833645653
0.03015873015872944 -0.41931065833645653
0.03018140589569089 -0.41931065833645653
0.03020408163265234 -0.25026717182487884
0.03022675736961379 -0.25026717182487884
0.03024943310657524 -0.25026717182487884
0.03027210884353669 -0.25026717182487884
0.03029478458049814 0.16570323802663556
0.03031746031745959 0.16570323802663556
0.03034013605442104 0.16570323802663556
0.03036281179138249 0.16570323802663556
0.03038548752834394 0.6655140455499091
0.03040816326530539 0.6655140455499091
0.03043083900226684 0.6655140455499091
0.03045351473922829 0.6655140455499091
0.03047619047618974 0.1661305106631784
0.03049886621315119 0.1661305106631784
0.03052154195011264 0.1661305106631784
0.03054421768707409 0.1661305106631784
0.03056689342403554 -0.4387108139783868
0.03058956916099699 -0.4387108139783868
0.03061224489795844 -0.4387108139783868
0.03063492063491989 -0.4387108139783868
0.03065759637188134 -0.031282306656074316
0.03068027210884279 -0.031282306656074316
0.03070294784580424 -0.031282306656074316
0.03072562358276569 -0.031282306656074316
0.03074829931972714 0.778112363251418
0.03077097505668859 0.778112363251418
0.03079365079365004 0.778112363251418
0.03081632653061149 0.778112363251418
0.03083900226757294 -0.5040850207451929
0.03086167800453439 -0.5040850207451929
0.03088435374149584 -0.5040850207451929
0.03090702947845729 -0.5040850207451929
0.03092970521541874 0.7840808995031009
0.03095238095238019 0.7840808995031009
0.03097505668934164 0.7840808995031009
0.03099773242630309 0.7840808995031009
0.03102040816326454 0.8849338202003701
0.03104308390022599 0.8849338202003701
0.03106575963718744 0.8849338202003701
0.03108843537414889 0.8849338202003701
0.03111111111111034 -0.9598922266065824
0.03113378684807179 -0.9598922266065824
0.03115646258503324 -0.9598922266065824
0.03117913832199469 -0.9598922266065824
0.03120181405895614 0.284132551002347
0.03122448979591759 0.284132551002347
0.03124716553287904 0.284132551002347
0.03126984126984049 0.284132551002347
0.03129251700680194 0.16418704347782467
0.03131519274376339 0.16418704347782467
0.03133786848072484 0.16418704347782467
0.03136054421768629 0.16418704347782467
0.03138321995464774 -0.4905301114755054
0.03140589569160919 -0.4905301114755054
0.03142857142857064 -0.4905301114755054
0.03145124716553209 -0.4905301114755054
0.03147392290249354 0.6720304346345436
0.03149659863945499 0.6720304346345436
0.03151927437641644 0.6720304346345436
0.03154195011337789 0.6720304346345436
0.03156462585033934 -0.4930503574416624
0.03158730158730079 -0.4930503574416624
0.03160997732426224 -0.4930503574416624
0.03163265306122369 -0.4930503574416624
0.03165532879818514 -0.3285212587398759
0.03167800453514659 -0.3285212587398759
0.03170068027210804 -0.3285212587398759
0.03172335600906949 -0.3285212587398759
0.03174603174603094 -0.5116093495189235
0.03176870748299239 -0.5116093495189235
0.03179138321995384 -0.5116093495189235
0.03181405895691529 -0.5116093495189235
0.03183673469387674 -0.08499248700332653
0.03185941043083819 -0.08499248700332653
0.03188208616779964 -0.08499248700332653
0.03190476190476109 -0.08499248700332653
0.03192743764172254 0.6995055197504129
0.03195011337868399 0.6995055197504129
0.03197278911564544 0.6995055197504129
0.03199546485260689 0.6995055197504129
0.03201814058956834 0.35634493230756953
0.03204081632652979 0.35634493230756953
0.03206349206349124 0.35634493230756953
0.03208616780045269 0.35634493230756953
0.03210884353741414 0.480451683625684
0.03213151927437559 0.480451683625684
0.03215419501133704 0.480451683625684
0.03217687074829849 0.480451683625684
0.03219954648525994 -0.7448030078655116
0.03222222222222139 -0.7448030078655116
0.03224489795918284 -0.7448030078655116
0.03226757369614429 -0.7448030078655116
0.03229024943310574 -0.0034615853809429296
0.03231292517006719 -0.0034615853809429296
0.03233560090702864 -0.0034615853809429296
0.03235827664399009 -0.0034615853809429296
0.03238095238095154 0.7513039514309038
0.03240362811791299 0.7513039514309038
0.03242630385487444 0.7513039514309038
0.03244897959183589 0.7513039514309038
0.03247165532879734 0.12633218293225676
0.03249433106575879 0.12633218293225676
0.03251700680272024 0.12633218293225676
0.03253968253968169 0.12633218293225676
0.03256235827664314 -0.1756815729140494
0.03258503401360459 -0.1756815729140494
0.03260770975056604 -0.1756815729140494
0.03263038548752749 -0.1756815729140494
0.03265306122448894 -0.21769136521445853
0.03267573696145039 -0.21769136521445853
0.03269841269841184 -0.21769136521445853
0.03272108843537329 -0.21769136521445853
0.03274376417233474 0.7446026822423103
0.03276643990929619 0.7446026822423103
0.03278911564625764 0.7446026822423103
0.03281179138321909 0.7446026822423103
0.03283446712018054 0.10001855765004143
0.03285714285714199 0.10001855765004143
0.03287981859410344 0.10001855765004143
0.03290249433106489 0.10001855765004143
0.03292517006802634 -0.08568842198832156
0.03294784580498779 -0.08568842198832156
0.03297052154194924 -0.08568842198832156
0.03299319727891069 -0.08568842198832156
0.03301587301587214 0.23113396303521794
0.03303854875283359 0.23113396303521794
0.03306122448979504 0.23113396303521794
0.03308390022675649 0.23113396303521794
0.03310657596371794 -0.1768171955311711
0.03312925170067939 -0.1768171955311711
0.03315192743764084 -0.1768171955311711
0.03317460317460229 -0.1768171955311711
0.03319727891156374 -0.7290211056193852
0.03321995464852519 -0.7290211056193852
0.03324263038548664 -0.7290211056193852
0.03326530612244809 -0.7290211056193852
0.03328798185940954 -0.879391624796994
0.03331065759637099 -0.879391624796994
0.03333333333333244 -0.879391624796994
0.03335600907029389 -0.879391624796994
0.03337868480725534 0.922266889112598
0.03340136054421679 0.922266889112598
0.03342403628117824 0.922266889112598
0.03344671201813969 0.922266889112598
0.03346938775510114 -0.6689258345097596
0.03349206349206259 -0.6689258345097596
0.03351473922902404 -0.6689258345097596
0.03353741496598549 -0.6689258345097596
0.03356009070294694 0.5695254068285053
0.03358276643990839 0.5695254068285053
0.03360544217686984 0.5695254068285053
0.03362811791383129 0.5695254068285053
0.03365079365079274 -0.6688768776759684
0.03367346938775419 -0.6688768776759684
0.03369614512471564 -0.6688768776759684
0.03371882086167709 -0.6688768776759684
0.03374149659863854 0.4611285646588375
0.03376417233559999 0.4611285646588375
0.03378684807256144 0.4611285646588375
0.03380952380952289 0.4611285646588375
0.03383219954648434 -0.44801237258315374
0.03385487528344579 -0.44801237258315374
0.03387755102040724 -0.44801237258315374
0.03390022675736869 -0.44801237258315374
0.03392290249433014 0.8187456756873861
0.03394557823129159 0.8187456756873861
0.03396825396825304 0.8187456756873861
0.03399092970521449 0.8187456756873861
0.03401360544217594 -0.4732407262719331
0.03403628117913739 -0.4732407262719331
0.03405895691609884 -0.4732407262719331
0.03408163265306029 -0.4732407262719331
0.03410430839002174 -0.499923416064103
0.03412698412698319 -0.499923416064103
0.03414965986394464 -0.499923416064103
0.03417233560090609 -0.499923416064103
0.03419501133786754 -0.5931199208351597
0.03421768707482899 -0.5931199208351597
0.03424036281179044 -0.5931199208351597
0.03426303854875189 -0.5931199208351597
0.03428571428571334 -0.24633925134463683
0.03430839002267479 -0.24633925134463683
0.03433106575963624 -0.24633925134463683
0.03435374149659769 -0.24633925134463683
0.03437641723355914 0.02204081882304531
0.03439909297052059 0.02204081882304531
0.03442176870748204 0.02204081882304531
0.03444444444444349 0.02204081882304531
0.03446712018140494 -0.8370318438012693
0.03448979591836639 -0.8370318438012693
0.03451247165532784 -0.8370318438012693
0.03453514739228929 -0.8370318438012693
0.034557823129250737 0.7413035758634339
0.034580498866212186 0.7413035758634339
0.034603174603173636 0.7413035758634339
0.034625850340135086 0.7413035758634339
0.034648526077096536 -0.8296869473600963
0.034671201814057986 -0.8296869473600963
0.034693877551019436 -0.8296869473600963
0.034716553287980886 -0.8296869473600963
0.034739229024942336 0.777276504500135
0.034761904761903786 0.777276504500135
0.034784580498865236 0.777276504500135
0.034807256235826686 0.777276504500135
0.034829931972788136 -0.8754840979528343
0.034852607709749586 -0.8754840979528343
0.034875283446711036 -0.8754840979528343
0.034897959183672486 -0.8754840979528343
0.034920634920633936 0.5454284969124543
0.034943310657595386 0.5454284969124543
0.034965986394556836 0.5454284969124543
0.034988662131518286 0.5454284969124543
0.035011337868479736 0.24435411771860768
0.035034013605441186 0.24435411771860768
0.035056689342402636 0.24435411771860768
0.035079365079364086 0.24435411771860768
0.035102040816325536 0.729534036184087
0.035124716553286986 0.729534036184087
0.035147392290248436 0.729534036184087
0.035170068027209886 0.729534036184087
0.035192743764171336 -0.732276559046534
0.035215419501132786 -0.732276559046534
0.035238095238094236 -0.732276559046534
0.035260770975055686 -0.732276559046534
0.035283446712017136 0.5012703394753091
0.035306122448978586 0.5012703394753091
0.035328798185940036 0.5012703394753091
0.035351473922901486 0.5012703394753091
0.035374149659862936 0.29824971554294455
0.035396825396824386 0.29824971554294455
0.035419501133785836 0.29824971554294455
0.035442176870747286 0.29824971554294455
0.035464852607708736 0.38117903666132574
0.035487528344670186 0.38117903666132574
0.035510204081631636 0.38117903666132574
0.035532879818593086 0.38117903666132574
0.035555555555554536 -0.23259789921170984
0.035578231292515985 -0.23259789921170984
0.035600907029477435 -0.23259789921170984
0.035623582766438885 -0.23259789921170984
0.035646258503400335 0.8510656498491451
0.035668934240361785 0.8510656498491451
0.035691609977323235 0.8510656498491451
0.035714285714284685 0.8510656498491451
0.035736961451246135 0.41580353314424945
0.035759637188207585 0.41580353314424945
0.035782312925169035 0.41580353314424945
0.035804988662130485 0.41580353314424945
0.035827664399091935 -0.9434014505109287
0.035850340136053385 -0.9434014505109287
0.035873015873014835 -0.9434014505109287
0.035895691609976285 -0.9434014505109287
0.035918367346937735 0.516297471364098
0.035941043083899185 0.516297471364098
0.035963718820860635 0.516297471364098
0.035986394557822085 0.516297471364098
0.036009070294783535 0.7911551955135435
0.036031746031744985 0.7911551955135435
0.036054421768706435 0.7911551955135435
0.036077097505667885 0.7911551955135435
0.036099773242629335 -0.8933854384565226
0.036122448979590785 -0.8933854384565226
0.036145124716552235 -0.8933854384565226
0.036167800453513685 -0.8933854384565226
0.036190476190475135 0.639724657088454
0.036213151927436585 0.639724657088454
0.036235827664398035 0.639724657088454
0.036258503401359485 0.639724657088454
0.036281179138320935 -0.38611783282508094
0.036303854875282385 -0.38611783282508094
0.036326530612243835 -0.38611783282508094
0.036349206349205285 -0.38611783282508094
0.036371882086166735 0.5097163069317389
0.036394557823128185 0.5097163069317389
0.036417233560089635 0.5097163069317389
0.036439909297051085 0.5097163069317389
0.036462585034012535 0.5168905683133962
0.036485260770973985 0.5168905683133962
0.036507936507935435 0.5168905683133962
0.036530612244896885 0.5168905683133962
0.036553287981858334 0.5023624455794604
0.036575963718819784 0.5023624455794604
0.036598639455781234 0.5023624455794604
0.036621315192742684 0.5023624455794604
0.036643990929704134 -0.13471165814779504
0.036666666666665584 -0.13471165814779504
0.036689342403627034 -0.13471165814779504
0.036712018140588484 -0.13471165814779504
0.036734693877549934 0.6633834863694812
0.036757369614511384 0.6633834863694812
0.036780045351472834 0.6633834863694812
0.036802721088434284 0.6633834863694812
0.036825396825395734 -0.9162619283693522
0.036848072562357184 -0.9162619283693522
0.036870748299318634 -0.9162619283693522
0.036893424036280084 -0.9162619283693522
0.036916099773241534 0.661847761986276
0.036938775510202984 0.661847761986276
0.036961451247164434 0.661847761986276
0.036984126984125884 0.661847761986276
0.037006802721087334 0.21208374765982937
0.037029478458048784 0.21208374765982937
0.037052154195010234 0.21208374765982937
0.037074829931971684 0.21208374765982937
0.037097505668933134 -0.03263740894213259
0.037120181405894584 -0.03263740894213259
0.037142857142856034 -0.03263740894213259
0.037165532879817484 -0.03263740894213259
0.037188208616778934 -0.8359684866936804
0.037210884353740384 -0.8359684866936804
0.037233560090701834 -0.8359684866936804
0.037256235827663284 -0.8359684866936804
0.037278911564624734 0.010187382346528438
0.037301587301586184 0.010187382346528438
0.037324263038547634 0.010187382346528438
0.037346938775509084 0.010187382346528438
0.037369614512470534 0.11707204862429575
0.037392290249431984 0.11707204862429575
0.037414965986393434 0.11707204862429575
0.037437641723354884 0.11707204862429575
0.037460317460316334 -0.2527148933738272
0.037482993197277784 -0.2527148933738272
0.037505668934239234 -0.2527148933738272
0.037528344671200684 -0.2527148933738272
0.037551020408162133 -0.5225168244267154
0.03757369614512358 -0.5225168244267154
0.03759637188208503 -0.5225168244267154
0.03761904761904648 -0.5225168244267154
0.03764172335600793 0.6762006046893542
0.03766439909296938 0.6762006046893542
0.03768707482993083 0.6762006046893542
0.03770975056689228 0.6762006046893542
0.03773242630385373 -0.638711665905712
0.03775510204081518 -0.638711665905712
0.03777777777777663 -0.638711665905712
0.03780045351473808 -0.638711665905712
0.03782312925169953 0.5516916426251856
0.03784580498866098 0.5516916426251856
0.03786848072562243 0.5516916426251856
0.03789115646258388 0.5516916426251856
0.03791383219954533 -0.3887356483351289
0.03793650793650678 -0.3887356483351289
0.03795918367346823 -0.3887356483351289
0.03798185941042968 -0.3887356483351289
0.03800453514739113 0.48528087895486527
0.03802721088435258 0.48528087895486527
0.03804988662131403 0.48528087895486527
0.03807256235827548 0.48528087895486527
0.03809523809523693 -0.26645584410672446
0.03811791383219838 -0.26645584410672446
0.03814058956915983 -0.26645584410672446
0.03816326530612128 -0.26645584410672446
0.03818594104308273 -0.5755694291031849
0.03820861678004418 -0.5755694291031849
0.03823129251700563 -0.5755694291031849
0.03825396825396708 -0.5755694291031849
0.03827664399092853 0.2786669429109122
0.03829931972788998 0.2786669429109122
0.03832199546485143 0.2786669429109122
0.03834467120181288 0.2786669429109122
0.03836734693877433 -0.20215264759076587
0.03839002267573578 -0.20215264759076587
0.03841269841269723 -0.20215264759076587
0.03843537414965868 -0.20215264759076587
0.03845804988662013 0.02553338371811746
0.03848072562358158 0.02553338371811746
0.03850340136054303 0.02553338371811746
0.03852607709750448 0.02553338371811746
0.03854875283446593 -0.1516533973979888
0.03857142857142738 -0.1516533973979888
0.03859410430838883 -0.1516533973979888
0.03861678004535028 -0.1516533973979888
0.03863945578231173 -0.7989452152510512
0.03866213151927318 -0.7989452152510512
0.03868480725623463 -0.7989452152510512
0.03870748299319608 -0.7989452152510512
0.03873015873015753 0.16127280941262673
0.03875283446711898 0.16127280941262673
0.03877551020408043 0.16127280941262673
0.03879818594104188 0.16127280941262673
0.03882086167800333 0.37217074687876056
0.03884353741496478 0.37217074687876056
0.03886621315192623 0.37217074687876056
0.03888888888888768 0.37217074687876056
0.03891156462584913 0.8612138812572727
0.03893424036281058 0.8612138812572727
0.03895691609977203 0.8612138812572727
0.03897959183673348 0.8612138812572727
0.03900226757369493 0.00802014488913588
0.03902494331065638 0.00802014488913588
0.03904761904761783 0.00802014488913588
0.03907029478457928 0.00802014488913588
0.03909297052154073 0.14589429370730517
0.03911564625850218 0.14589429370730517
0.03913832199546363 0.14589429370730517
0.03916099773242508 0.14589429370730517
0.03918367346938653 0.3063662835178818
0.03920634920634798 0.3063662835178818
0.03922902494330943 0.3063662835178818
0.03925170068027088 0.3063662835178818
0.03927437641723233 0.705724078394874
0.03929705215419378 0.705724078394874
0.03931972789115523 0.705724078394874
0.03934240362811668 0.705724078394874
0.03936507936507813 -0.6766132099266661
0.03938775510203958 -0.6766132099266661
0.03941043083900103 -0.6766132099266661
0.03943310657596248 -0.6766132099266661
0.03945578231292393 0.07466376062358351
0.03947845804988538 0.07466376062358351
0.03950113378684683 0.07466376062358351
0.03952380952380828 0.07466376062358351
0.03954648526076973 -0.5690159440434109
0.03956916099773118 -0.5690159440434109
0.03959183673469263 -0.5690159440434109
0.03961451247165408 -0.5690159440434109
0.03963718820861553 0.7535289984088226
0.03965986394557698 0.7535289984088226
0.03968253968253843 0.7535289984088226
0.03970521541949988 0.7535289984088226
0.03972789115646133 -0.8588084398905766
0.03975056689342278 -0.8588084398905766
0.03977324263038423 -0.8588084398905766
0.03979591836734568 -0.8588084398905766
0.03981859410430713 -0.20280863209692962
0.03984126984126858 -0.20280863209692962
0.03986394557823003 -0.20280863209692962
0.03988662131519148 -0.20280863209692962
0.03990929705215293 -0.3270867421122004
0.03993197278911438 -0.3270867421122004
0.03995464852607583 -0.3270867421122004
0.03997732426303728 -0.3270867421122004
0.03999999999999873 -0.2207079302102113
0.04002267573696018 -0.2207079302102113
0.04004535147392163 -0.2207079302102113
0.04006802721088308 -0.2207079302102113
0.04009070294784453 -0.516502529037302
0.04011337868480598 -0.516502529037302
0.04013605442176743 -0.516502529037302
0.04015873015872888 -0.516502529037302
0.04018140589569033 -0.10094394304345919
0.04020408163265178 -0.10094394304345919
0.04022675736961323 -0.10094394304345919
0.04024943310657468 -0.10094394304345919
0.04027210884353613 -0.14917330587030697
0.04029478458049758 -0.14917330587030697
0.04031746031745903 -0.14917330587030697
0.04034013605442048 -0.14917330587030697
0.04036281179138193 0.3043613299504764
0.04038548752834338 0.3043613299504764
0.04040816326530483 0.3043613299504764
0.04043083900226628 0.3043613299504764
0.04045351473922773 -0.8881169615518574
0.04047619047618918 -0.8881169615518574
0.04049886621315063 -0.8881169615518574
0.04052154195011208 -0.8881169615518574
0.04054421768707353 -0.937436059335581
0.04056689342403498 -0.937436059335581
0.04058956916099643 -0.937436059335581
0.04061224489795788 -0.937436059335581
0.04063492063491933 0.9544265295738417
0.04065759637188078 0.9544265295738417
0.04068027210884223 0.9544265295738417
0.04070294784580368 0.9544265295738417
0.04072562358276513 0.21780867414032312
0.04074829931972658 0.21780867414032312
0.04077097505668803 0.21780867414032312
0.04079365079364948 0.21780867414032312
0.04081632653061093 0.5376558984950315
0.04083900226757238 0.5376558984950315
0.04086167800453383 0.5376558984950315
0.04088435374149528 0.5376558984950315
0.04090702947845673 -0.9565644210569012
0.04092970521541818 -0.9565644210569012
0.04095238095237963 -0.9565644210569012
0.04097505668934108 -0.9565644210569012
0.04099773242630253 -0.9524531278182876
0.04102040816326398 -0.9524531278182876
0.04104308390022543 -0.9524531278182876
0.04106575963718688 -0.9524531278182876
0.04108843537414833 0.5232320447739288
0.04111111111110978 0.5232320447739288
0.04113378684807123 0.5232320447739288
0.04115646258503268 0.5232320447739288
0.04117913832199413 0.3423974309913808
0.04120181405895558 0.3423974309913808
0.04122448979591703 0.3423974309913808
0.04124716553287848 0.3423974309913808
0.04126984126983993 -0.5258604843462492
0.04129251700680138 -0.5258604843462492
0.04131519274376283 -0.5258604843462492
0.04133786848072428 -0.5258604843462492
0.04136054421768573 -0.4124720144114625
0.04138321995464718 -0.4124720144114625
0.04140589569160863 -0.4124720144114625
0.04142857142857008 -0.4124720144114625
0.04145124716553153 0.9945937313592512
0.04147392290249298 0.9945937313592512
0.04149659863945443 0.9945937313592512
0.04151927437641588 0.9945937313592512
0.04154195011337733 -0.4093563203721671
0.04156462585033878 -0.4093563203721671
0.04158730158730023 -0.4093563203721671
0.04160997732426168 -0.4093563203721671
0.04163265306122313 -0.4394686875025436
0.04165532879818458 -0.4394686875025436
0.04167800453514603 -0.4394686875025436
0.04170068027210748 -0.4394686875025436
0.04172335600906893 -0.0643254611790938
0.04174603174603038 -0.0643254611790938
0.04176870748299183 -0.0643254611790938
0.04179138321995328 -0.0643254611790938
0.04181405895691473 -0.9111293370162904
0.04183673469387618 -0.9111293370162904
0.04185941043083763 -0.9111293370162904
0.04188208616779908 -0.9111293370162904
0.04190476190476053 -0.5669094851629132
0.04192743764172198 -0.5669094851629132
0.04195011337868343 -0.5669094851629132
0.04197278911564488 -0.5669094851629132
0.04199546485260633 -0.4460760565581909
0.04201814058956778 -0.4460760565581909
0.04204081632652923 -0.4460760565581909
0.04206349206349068 -0.4460760565581909
0.04208616780045213 0.5532747727244335
0.04210884353741358 0.5532747727244335
0.04213151927437503 0.5532747727244335
0.04215419501133648 0.5532747727244335
0.04217687074829793 -0.24032299924649367
0.04219954648525938 -0.24032299924649367
0.04222222222222083 -0.24032299924649367
0.04224489795918228 -0.24032299924649367
0.04226757369614373 -0.9933163609805787
0.04229024943310518 -0.9933163609805787
0.04231292517006663 -0.9933163609805787
0.04233560090702808 -0.9933163609805787
0.04235827664398953 0.004420388025329539
0.04238095238095098 0.004420388025329539
0.04240362811791243 0.004420388025329539
0.04242630385487388 0.004420388025329539
0.04244897959183533 -0.3925715802220096
0.04247165532879678 -0.3925715802220096
0.04249433106575823 -0.3925715802220096
0.04251700680271968 -0.3925715802220096
0.04253968253968113 -0.4448179575718981
0.04256235827664258 -0.4448179575718981
0.04258503401360403 -0.4448179575718981
0.04260770975056548 -0.4448179575718981
0.04263038548752693 0.39755085213052826
0.04265306122448838 0.39755085213052826
0.04267573696144983 0.39755085213052826
0.04269841269841128 0.39755085213052826
0.04272108843537273 0.45520948675815237
0.04274376417233418 0.45520948675815237
0.04276643990929563 0.45520948675815237
0.04278911564625708 0.45520948675815237
0.04281179138321853 0.23831706406509434
0.04283446712017998 0.23831706406509434
0.04285714285714143 0.23831706406509434
0.04287981859410288 0.23831706406509434
0.04290249433106433 0.2728080629074965
0.04292517006802578 0.2728080629074965
0.04294784580498723 0.2728080629074965
0.04297052154194868 0.2728080629074965
0.04299319727891013 0.45205158005749146
0.04301587301587158 0.45205158005749146
0.04303854875283303 0.45205158005749146
0.04306122448979448 0.45205158005749146
0.04308390022675593 0.9785678752182443
0.04310657596371738 0.9785678752182443
0.04312925170067883 0.9785678752182443
0.04315192743764028 0.9785678752182443
0.04317460317460173 0.9200582804437862
0.04319727891156318 0.9200582804437862
0.04321995464852463 0.9200582804437862
0.04324263038548608 0.9200582804437862
0.04326530612244753 0.12186924650377344
0.04328798185940898 0.12186924650377344
0.04331065759637043 0.12186924650377344
0.04333333333333188 0.12186924650377344
0.04335600907029333 -0.773081454628399
0.04337868480725478 -0.773081454628399
0.04340136054421623 -0.773081454628399
0.04342403628117768 -0.773081454628399
0.04344671201813913 -0.889414524400936
0.04346938775510058 -0.889414524400936
0.04349206349206203 -0.889414524400936
0.04351473922902348 -0.889414524400936
0.04353741496598493 0.30355443998788356
0.04356009070294638 0.30355443998788356
0.04358276643990783 0.30355443998788356
0.04360544217686928 0.30355443998788356
0.04362811791383073 0.4578399719805084
0.04365079365079218 0.4578399719805084
0.04367346938775363 0.4578399719805084
0.04369614512471508 0.4578399719805084
0.04371882086167653 -0.7109360547528919
0.04374149659863798 -0.7109360547528919
0.04376417233559943 -0.7109360547528919
0.04378684807256088 -0.7109360547528919
0.04380952380952233 -0.6293301169363154
0.04383219954648378 -0.6293301169363154
0.04385487528344523 -0.6293301169363154
0.04387755102040668 -0.6293301169363154
0.04390022675736813 0.8398735907021616
0.04392290249432958 0.8398735907021616
0.04394557823129103 0.8398735907021616
0.04396825396825248 0.8398735907021616
0.04399092970521393 0.27471721597824184
0.04401360544217538 0.27471721597824184
0.04403628117913683 0.27471721597824184
0.04405895691609828 0.27471721597824184
0.04408163265305973 -0.38175010364077755
0.04410430839002118 -0.38175010364077755
0.04412698412698263 -0.38175010364077755
0.04414965986394408 -0.38175010364077755
0.04417233560090553 -0.7905329449080241
0.04419501133786698 -0.7905329449080241
0.04421768707482843 -0.7905329449080241
0.04424036281178988 -0.7905329449080241
0.04426303854875133 0.3753291215690153
0.04428571428571278 0.3753291215690153
0.04430839002267423 0.3753291215690153
0.04433106575963568 0.3753291215690153
0.04435374149659713 -0.6759976951116691
0.04437641723355858 -0.6759976951116691
0.04439909297052003 -0.6759976951116691
0.04442176870748148 -0.6759976951116691
0.044444444444442927 0.6789132735410037
0.044467120181404376 0.6789132735410037
0.044489795918365826 0.6789132735410037
0.044512471655327276 0.6789132735410037
0.044535147392288726 0.42170801302923544
0.044557823129250176 0.42170801302923544
0.044580498866211626 0.42170801302923544
0.044603174603173076 0.42170801302923544
0.044625850340134526 -0.8379148153676453
0.044648526077095976 -0.8379148153676453
0.044671201814057426 -0.8379148153676453
0.044693877551018876 -0.8379148153676453
0.044716553287980326 -0.3866772126375412
0.044739229024941776 -0.3866772126375412
0.044761904761903226 -0.3866772126375412
0.044784580498864676 -0.3866772126375412
0.044807256235826126 -0.9803162768902993
0.044829931972787576 -0.9803162768902993
0.044852607709749026 -0.9803162768902993
0.044875283446710476 -0.9803162768902993
0.044897959183671926 -0.3985573529262462
0.044920634920633376 -0.3985573529262462
0.044943310657594826 -0.3985573529262462
0.044965986394556276 -0.3985573529262462
0.044988662131517726 0.8878324462305365
0.045011337868479176 0.8878324462305365
0.045034013605440626 0.8878324462305365
0.045056689342402076 0.8878324462305365
0.045079365079363526 -0.954399478378333
0.045102040816324976 -0.954399478378333
0.045124716553286426 -0.954399478378333
0.045147392290247876 -0.954399478378333
0.045170068027209326 -0.5814584802327348
0.045192743764170776 -0.5814584802327348
0.045215419501132226 -0.5814584802327348
0.045238095238093676 -0.5814584802327348
0.045260770975055126 -0.5316715074078346
0.045283446712016576 -0.5316715074078346
0.045306122448978026 -0.5316715074078346
0.045328798185939476 -0.5316715074078346
0.045351473922900926 -0.3327748427011014
0.045374149659862376 -0.3327748427011014
0.045396825396823826 -0.3327748427011014
0.045419501133785276 -0.3327748427011014
0.045442176870746726 0.05459169905041151
0.045464852607708175 0.05459169905041151
0.045487528344669625 0.05459169905041151
0.045510204081631075 0.05459169905041151
0.045532879818592525 -0.610356673274738
0.045555555555553975 -0.610356673274738
0.045578231292515425 -0.610356673274738
0.045600907029476875 -0.610356673274738
0.045623582766438325 0.2527661142527978
0.045646258503399775 0.2527661142527978
0.045668934240361225 0.2527661142527978
0.045691609977322675 0.2527661142527978
0.045714285714284125 0.2528562038794291
0.045736961451245575 0.2528562038794291
0.045759637188207025 0.2528562038794291
0.045782312925168475 0.2528562038794291
0.045804988662129925 -0.7600920970458752
0.045827664399091375 -0.7600920970458752
0.045850340136052825 -0.7600920970458752
0.045873015873014275 -0.7600920970458752
0.045895691609975725 -0.7269410674290129
0.045918367346937175 -0.7269410674290129
0.045941043083898625 -0.7269410674290129
0.045963718820860075 -0.7269410674290129
0.045986394557821525 -0.1322414367767613
0.046009070294782975 -0.1322414367767613
0.046031746031744425 -0.1322414367767613
0.046054421768705875 -0.1322414367767613
0.046077097505667325 0.4179289374542257
0.046099773242628775 0.4179289374542257
0.046122448979590225 0.4179289374542257
0.046145124716551675 0.4179289374542257
0.046167800453513125 0.3300647699111292
0.046190476190474575 0.3300647699111292
0.046213151927436025 0.3300647699111292
0.046235827664397475 0.3300647699111292
0.046258503401358925 0.80635315850525
0.046281179138320375 0.80635315850525
0.046303854875281825 0.80635315850525
0.046326530612243275 0.80635315850525
0.046349206349204725 0.5835543932820564
0.046371882086166175 0.5835543932820564
0.046394557823127625 0.5835543932820564
0.046417233560089075 0.5835543932820564
0.046439909297050525 -0.09264922702979511
0.046462585034011974 -0.09264922702979511
0.046485260770973424 -0.09264922702979511
0.046507936507934874 -0.09264922702979511
0.046530612244896324 0.5804206935177605
0.046553287981857774 0.5804206935177605
0.046575963718819224 0.5804206935177605
0.046598639455780674 0.5804206935177605
0.046621315192742124 0.9728860992409489
0.046643990929703574 0.9728860992409489
0.046666666666665024 0.9728860992409489
0.046689342403626474 0.9728860992409489
0.046712018140587924 0.6633815804178318
0.046734693877549374 0.6633815804178318
0.046757369614510824 0.6633815804178318
0.046780045351472274 0.6633815804178318
0.046802721088433724 0.9865227153027716
0.046825396825395174 0.9865227153027716
0.046848072562356624 0.9865227153027716
0.046870748299318074 0.9865227153027716
0.046893424036279524 0.9144232992349247
0.046916099773240974 0.9144232992349247
0.046938775510202424 0.9144232992349247
0.046961451247163874 0.9144232992349247
0.046984126984125324 0.5252610092342973
0.047006802721086774 0.5252610092342973
0.047029478458048224 0.5252610092342973
0.047052154195009674 0.5252610092342973
0.047074829931971124 -0.31043603092209343
0.047097505668932574 -0.31043603092209343
0.047120181405894024 -0.31043603092209343
0.047142857142855474 -0.31043603092209343
0.047165532879816924 0.8611258172572418
0.047188208616778374 0.8611258172572418
0.047210884353739824 0.8611258172572418
0.047233560090701274 0.8611258172572418
0.047256235827662724 -0.4564437694979002
0.047278911564624174 -0.4564437694979002
0.047301587301585624 -0.4564437694979002
0.047324263038547074 -0.4564437694979002
0.047346938775508524 -0.44149507825297657
0.047369614512469974 -0.44149507825297657
0.047392290249431424 -0.44149507825297657
0.047414965986392874 -0.44149507825297657
0.047437641723354323 -0.5204346646835177
0.047460317460315773 -0.5204346646835177
0.04748299319727722 -0.5204346646835177
0.04750566893423867 -0.5204346646835177
0.04752834467120012 0.9602523038536898
0.04755102040816157 0.9602523038536898
0.04757369614512302 0.9602523038536898
0.04759637188208447 0.9602523038536898
0.04761904761904592 0.8314421765579475
0.04764172335600737 0.8314421765579475
0.04766439909296882 0.8314421765579475
0.04768707482993027 0.8314421765579475
0.04770975056689172 -0.2971643806195735
0.04773242630385317 -0.2971643806195735
0.04775510204081462 -0.2971643806195735
0.04777777777777607 -0.2971643806195735
0.04780045351473752 0.14538788845422396
0.04782312925169897 0.14538788845422396
0.04784580498866042 0.14538788845422396
0.04786848072562187 0.14538788845422396
0.04789115646258332 0.27133790177091444
0.04791383219954477 0.27133790177091444
0.04793650793650622 0.27133790177091444
0.04795918367346767 0.27133790177091444
0.04798185941042912 0.11739247108748939
0.04800453514739057 0.11739247108748939
0.04802721088435202 0.11739247108748939
0.04804988662131347 0.11739247108748939
0.04807256235827492 -0.223453674983106
0.04809523809523637 -0.223453674983106
0.04811791383219782 -0.223453674983106
0.04814058956915927 -0.223453674983106
0.04816326530612072 -0.5510809236557876
0.04818594104308217 -0.5510809236557876
0.04820861678004362 -0.5510809236557876
0.04823129251700507 -0.5510809236557876
0.04825396825396652 -0.7291723253971832
0.04827664399092797 -0.7291723253971832
0.04829931972788942 -0.7291723253971832
0.04832199546485087 -0.7291723253971832
0.04834467120181232 -0.48321956966147284
0.04836734693877377 -0.48321956966147284
0.04839002267573522 -0.48321956966147284
0.04841269841269667 -0.48321956966147284
0.04843537414965812 0.4995493661844054
0.04845804988661957 0.4995493661844054
0.04848072562358102 0.4995493661844054
0.04850340136054247 0.4995493661844054
0.04852607709750392 -0.7939705678247778
0.04854875283446537 -0.7939705678247778
0.04857142857142682 -0.7939705678247778
0.04859410430838827 -0.7939705678247778
0.04861678004534972 0.9024173908174078
0.04863945578231117 0.9024173908174078
0.04866213151927262 0.9024173908174078
0.04868480725623407 0.9024173908174078
0.04870748299319552 -0.029036877683605272
0.04873015873015697 -0.029036877683605272
0.04875283446711842 -0.029036877683605272
0.04877551020407987 -0.029036877683605272
0.04879818594104132 -0.427731728280832
0.04882086167800277 -0.427731728280832
0.04884353741496422 -0.427731728280832
0.04886621315192567 -0.427731728280832
0.04888888888888712 -0.5853895737289893
0.04891156462584857 -0.5853895737289893
0.04893424036281002 -0.5853895737289893
0.04895691609977147 -0.5853895737289893
0.04897959183673292 -0.32848354995448226
0.04900226757369437 -0.32848354995448226
0.04902494331065582 -0.32848354995448226
0.04904761904761727 -0.32848354995448226
0.04907029478457872 -0.0015456383120142012
0.04909297052154017 -0.0015456383120142012
0.04911564625850162 -0.0015456383120142012
0.04913832199546307 -0.0015456383120142012
0.04916099773242452 -0.09601930251718017
0.04918367346938597 -0.09601930251718017
0.04920634920634742 -0.09601930251718017
0.04922902494330887 -0.09601930251718017
0.04925170068027032 -0.6670359183724588
0.04927437641723177 -0.6670359183724588
0.04929705215419322 -0.6670359183724588
0.04931972789115467 -0.6670359183724588
0.04934240362811612 0.8387228303679085
0.04936507936507757 0.8387228303679085
0.04938775510203902 0.8387228303679085
0.04941043083900047 0.8387228303679085
0.04943310657596192 -0.2549077775922855
0.04945578231292337 -0.2549077775922855
0.04947845804988482 -0.2549077775922855
0.04950113378684627 -0.2549077775922855
0.04952380952380772 0.591291321579202
0.04954648526076917 0.591291321579202
0.04956916099773062 0.591291321579202
0.04959183673469207 0.591291321579202
0.04961451247165352 -0.4277712321904887
0.04963718820861497 -0.4277712321904887
0.04965986394557642 -0.4277712321904887
0.04968253968253787 -0.4277712321904887
0.04970521541949932 0.15268251117148496
0.04972789115646077 0.15268251117148496
0.04975056689342222 0.15268251117148496
0.04977324263038367 0.15268251117148496
0.04979591836734512 0.5127641545871189
0.04981859410430657 0.5127641545871189
0.04984126984126802 0.5127641545871189
0.04986394557822947 0.5127641545871189
0.04988662131519092 -0.9065143742846591
0.04990929705215237 -0.9065143742846591
0.04993197278911382 -0.9065143742846591
0.04995464852607527 -0.9065143742846591
0.04997732426303672 0.8103639629693618

